Constructing Exact Confidence Regions on Parameter Manifolds of Non-Linear Models

Using the mathematical framework of information geometry, we introduce a novel method which allows one to efficiently determine the exact shape of simultaneous confidence regions for non-linearly parametrised models. Furthermore, we show how pointwise confidence bands around the model predictions can be constructed from detailed knowledge of the exact confidence region with little additional computational effort. We exemplify our methods using inference problems in cosmology and epidemic modelling. An open source implementation of the developed schemes is publicly available via the InformationGeometry.jl package for the Julia programming language.

==> PlotData/F-radius-k2.txt <==
0.0,0.0,0.0,0.0,0.0,0.0
0.0025125628,0.06336006,0.063355645,0.063353438,0.063352762,0.063352177
0.0050251256,0.089660815,0.089648307,0.089642054,0.08964014,0.089638483
0.0075376884,0.10988045,0.10985744,0.10984593,0.10984241,0.10983936
0.010050251,0.12695855,0.12692306,0.12690531,0.12689988,0.12689518
0.012562814,0.14203296,0.14198327,0.14195844,0.14195084,0.14194426
0.015075377,0.15568685,0.15562143,0.15558873,0.15557873,0.15557007
0.01758794,0.16826646,0.16818388,0.16814261,0.16812998,0.16811905
0.020100503,0.1799972,0.17989614,0.17984565,0.17983019,0.17981682
0.022613065,0.19103558,0.19091479,0.19085444,0.19083598,0.19081999
0.025125628,0.20149547,0.20135376,0.20128297,0.20126131,0.20124256
0.027638191,0.21146277,0.21129902,0.21121722,0.21119219,0.21117053
0.030150754,0.22100419,0.2208173,0.22072395,0.22069539,0.22067067
0.032663317,0.23017275,0.22996167,0.22985625,0.22982399,0.22979607
0.035175879,0.23901139,0.2387751,0.2386571,0.238621,0.23858975
0.037688442,0.24755551,0.24729302,0.24716195,0.24712185,0.24708715
0.040201005,0.25583464,0.255545,0.25540038,0.25535614,0.25531785
0.042713568,0.26387378,0.26355604,0.26339741,0.26334888,0.26330688
0.045226131,0.27169427,0.27134751,0.27117441,0.27112145,0.27107562
0.047738693,0.2793145,0.27893783,0.27874981,0.2786923,0.27864252
0.050251256,0.28675049,0.28634302,0.28613965,0.28607744,0.2860236
0.052763819,0.29401624,0.29357711,0.29335796,0.29329092,0.29323291
0.055276382,0.30112412,0.30065248,0.30041712,0.30034513,0.30028283
0.057788945,0.30808508,0.30758009,0.30732811,0.30725104,0.30718435
0.060301508,0.31490891,0.31436974,0.31410073,0.31401846,0.31394726
0.06281407,0.32160436,0.3210302,0.32074375,0.32065615,0.32058035
0.065326633,0.32817932,0.32756936,0.32726509,0.32717204,0.32709152
0.067839196,0.33464093,0.33399438,0.33367189,0.33357327,0.33348793
0.070351759,0.34099566,0.34031174,0.33997063,0.33986633,0.33977607
0.072864322,0.3472494,0.34652734,0.34616724,0.34605713,0.34596185
0.075376884,0.35340757,0.35264658,0.35226711,0.35215108,0.35205068
0.077889447,0.35947508,0.35867441,0.35827519,0.35815313,0.35804751
0.08040201,0.36545649,0.36461539,0.36419604,0.36406783,0.3639569
0.082914573,0.37135599,0.3704737,0.37003387,0.3698994,0.36978305
0.085427136,0.37717744,0.37625323,0.37579254,0.3756517,0.37552985
0.087939698,0.38292444,0.38195758,0.38147567,0.38132835,0.38120088
0.090452261,0.38860032,0.38759007,0.38708658,0.38693267,0.3867995
0.092964824,0.39420818,0.39315381,0.39262838,0.39246777,0.39232881
0.095477387,0.3997509,0.39865169,0.39810398,0.39793656,0.39779171
0.09798995,0.40523119,0.40408643,0.40351607,0.40334174,0.40319091
0.10050251,0.41065157,0.40946055,0.40886719,0.40868584,0.40852894
0.10301508,0.4160144,0.41477641,0.41415972,0.41397124,0.41380818
0.10552764,0.42132193,0.42003626,0.41939587,0.41920016,0.41903085
0.1080402,0.42657622,0.42524218,0.42457776,0.42437471,0.42419906
0.11055276,0.43177926,0.43039615,0.42970735,0.42949686,0.42931478
0.11306533,0.43693289,0.43550001,0.43478651,0.43456847,0.43437986
0.11557789,0.44203888,0.44055554,0.43981698,0.4395913,0.43939608
0.11809045,0.44709887,0.44556439,0.44480044,0.44456701,0.44436509
0.12060302,0.45211444,0.45052813,0.44973845,0.44949717,0.44928846
0.12311558,0.45708707,0.45544826,0.45463251,0.45438328,0.45416769
0.12562814,0.46201818,0.46032617,0.45948403,0.45922674,0.4590042
0.1281407,0.4669091,0.46516322,0.46429435,0.46402891,0.46379932
0.13065327,0.4717611,0.46996068,0.46906475,0.46879106,0.46855433
0.13316583,0.47657541,0.47471977,0.47379645,0.4735144,0.47327045
0.13567839,0.48135316,0.47944164,0.4784906,0.4782001,0.47794883
0.13819095,0.48609548,0.48412739,0.48314831,0.48284925,0.48259059
0.14070352,0.49080339,0.48877808,0.48777062,0.48746291,0.48719678
0.14321608,0.49547791,0.4933947,0.49235856,0.49204209,0.49176839
0.14572864,0.50012,0.49797823,0.49691306,0.49658775,0.4963064
0.14824121,0.50473058,0.50252958,0.50143507,0.5011008,0.50081172
0.15075377,0.50931051,0.50704963,0.50592544,0.50558213,0.50528523
0.15326633,0.51386065,0.51153922,0.51038504,0.51003259,0.50972779
0.15577889,0.51838179,0.51599917,0.51481467,0.51445297,0.51414018
0.15829146,0.52287473,0.52043023,0.5192151,0.51884407,0.51852321
0.16080402,0.52734018,0.52483317,0.52358708,0.52320661,0.52287759
0.16331658,0.53177888,0.52920868,0.52793132,0.52754132,0.52720407
0.16582915,0.5361915,0.53355747,0.53224851,0.53184888,0.53150331
0.16834171,0.54057871,0.53788019,0.53653932,0.53612996,0.53577598
0.17085427,0.54494114,0.54217748,0.54080437,0.54038519,0.54002273
0.17336683,0.54927941,0.54644994,0.54504429,0.54461518,0.54424415
0.1758794,0.55359409,0.55069818,0.54925965,0.54882053,0.54844085
0.17839196,0.55788576,0.55492275,0.55345104,0.55300181,0.55261339
0.18090452,0.56215497,0.5591242,0.55761899,0.55715956,0.55676232
0.18341709,0.56640225,0.56330308,0.56176404,0.56129431,0.56088817
0.18592965,0.5706281,0.56745987,0.5658867,0.56540657,0.56499145
0.18844221,0.57483303,0.57159509,0.56998746,0.56949684,0.56907266
0.19095477,0.57901749,0.57570919,0.57406681,0.57356559,0.57313227
0.19346734,0.58318197,0.57980266,0.57812519,0.57761329,0.57717074
0.1959799,0.58732689,0.58387593,0.58216306,0.58164038,0.58118852
0.19849246,0.59145269,0.58792943,0.58618085,0.5856473,0.58518604
0.20100503,0.5955598,0.59196358,0.59017897,0.58963445,0.58916372
0.20351759,0.59964861,0.59597878,0.59415783,0.59360225,0.59312197
0.20603015,0.60371951,0.59997543,0.59811783,0.59755109,0.59706117
0.20854271,0.60777289,0.6039539,0.60205934,0.60148134,0.6009817
0.21105528,0.61180911,0.60791457,0.60598272,0.60539338,0.60488394
0.21356784,0.61582853,0.61185779,0.60988834,0.60928756,0.60876824
0.2160804,0.61983149,0.61578391,0.61377655,0.61316423,0.61263494
0.21859296,0.62381834,0.61969325,0.61764767,0.61702372,0.61648439
0.22110553,0.62778939,0.62358616,0.62150204,0.62086636,0.6203169
0.22361809,0.63174497,0.62746294,0.62533997,0.62469246,0.6241328
0.22613065,0.63568538,0.6313239,0.62916176,0.62850235,0.6279324
0.22864322,0.63961093,0.63516935,0.63296773,0.6322963,0.63171599
0.23115578,0.64352189,0.63899957,0.63675816,0.63607462,0.63548386
0.23366834,0.64741856,0.64281484,0.64053332,0.63983759,0.63923629
0.2361809,0.65130122,0.64661545,0.64429351,0.64358549,0.64297357
0.23869347,0.65517012,0.65040165,0.64803898,0.64731857,0.64669596
0.24120603,0.65902553,0.65417371,0.65176999,0.6510371,0.65040372
0.24371859,0.66286771,0.65793189,0.65548681,0.65474134,0.6540971
0.24623116,0.6666969,0.66167642,0.65918967,0.65843152,0.65777635
0.24874372,0.67051334,0.66540755,0.66287881,0.6621079,0.66144171
0.25125628,0.67431727,0.66912552,0.66655448,0.66577071,0.66509341
0.25376884,0.67810892,0.67283055,0.67021689,0.66942017,0.66873169
0.25628141,0.6818885,0.67652287,0.67386628,0.6730565,0.67235676
0.25879397,0.68565624,0.68020269,0.67750285,0.67667993,0.67596885
0.26130653,0.68941235,0.68387022,0.68112682,0.68029066,0.67956816
0.2638191,0.69315704,0.68752567,0.6847384,0.68388891,0.6831549
0.26633166,0.69689051,0.69116925,0.68833779,0.68747487,0.68672927
0.26884422,0.70061295,0.69480115,0.69192518,0.69104874,0.69029147
0.27135678,0.70432457,0.69842155,0.69550077,0.69461071,0.69384169
0.27386935,0.70802554,0.70203066,0.69906474,0.69816097,0.69738011
0.27638191,0.71171605,0.70562865,0.70261727,0.7016997,0.70090693
0.27889447,0.71539628,0.7092157,0.70615856,0.70522708,0.70442232
0.28140704,0.71906641,0.71279198,0.70968876,0.70874328,0.70792645
0.2839196,0.7227266,0.71635768,0.71320805,0.71224848,0.71141949
0.28643216,0.72637703,0.71991295,0.7167166,0.71574285,0.71490161
0.28894472,0.73001787,0.72345795,0.72021457,0.71922654,0.71837298
0.29145729,0.73364926,0.72699285,0.72370213,0.72269971,0.72183376
0.29396985,0.73727137,0.73051781,0.72717941,0.72616253,0.72528409
0.29648241,0.74088435,0.73403297,0.73064659,0.72961513,0.72872413
0.29899497,0.74448835,0.73753848,0.7341038,0.73305769,0.73215403
0.30150754,0.74808352,0.7410345,0.7375512,0.73649032,0.73557394
0.3040201,0.75167,0.74452116,0.74098892,0.73991319,0.738984
0.30653266,0.75524794,0.74799861,0.74441711,0.74332644,0.74238435
0.30904523,0.75881746,0.75146698,0.74783591,0.74673018,0.74577512
0.31155779,0.76237872,0.75492641,0.75124544,0.75012458,0.74915645
0.31407035,0.76593183,0.75837703,0.75464584,0.75350974,0.75252848
0.31658291,0.76947694,0.76181896,0.75803724,0.7568858,0.75589132
0.31909548,0.77301416,0.76525234,0.76141976,0.7602529,0.75924511
0.32160804,0.77654362,0.76867729,0.76479353,0.76361114,0.76258997
0.3241206,0.78006544,0.77209392,0.76815867,0.76696066,0.76592602
0.32663317,0.78357975,0.77550236,0.77151529,0.77030157,0.76925337
0.32914573,0.78708666,0.77890273,0.77486352,0.77363398,0.77257215
0.33165829,0.79058629,0.78229514,0.77820346,0.77695801,0.77588247
0.33417085,0.79407875,0.78567969,0.78153523,0.78027378,0.77918444
0.33668342,0.79756415,0.78905651,0.78485894,0.78358139,0.78247817
0.33919598,0.8010426,0.7924257,0.7881747,0.78688095,0.78576376
0.34170854,0.8045142,0.79578736,0.79148261,0.79017256,0.78904132
0.34422111,0.80797907,0.79914161,0.79478277,0.79345633,0.79231096
0.34673367,0.8114373,0.80248853,0.79807529,0.79673236,0.79557278
0.34924623,0.814889,0.80582823,0.80136027,0.80000075,0.79882687
0.35175879,0.81833427,0.80916081,0.8046378,0.8032616,0.80207334
0.35427136,0.82177319,0.81248637,0.80790798,0.80651499,0.80531227
0.35678392,0.82520588,0.815805,0.8111709,0.80976104,0.80854377
0.35929648,0.82863242,0.81911679,0.81442666,0.81299983,0.81176793
0.36180905,0.8320529,0.82242183,0.81767535,0.81623144,0.81498483
0.36432161,0.83546742,0.82572022,0.82091705,0.81945597,0.81819457
0.36683417,0.83887606,0.82901205,0.82415186,0.82267352,0.82139723
0.36934673,0.84227892,0.83229739,0.82737987,0.82588415,0.82459289
0.3718593,0.84567608,0.83557633,0.83060114,0.82908796,0.82778166
0.37437186,0.84906762,0.83884896,0.83381578,0.83228503,0.8309636
0.37688442,0.85245363,0.84211537,0.83702385,0.83547545,0.83413879
0.37939698,0.85583419,0.84537562,0.84022545,0.83865929,0.83730733
0.38190955,0.85920938,0.8486298,0.84342065,0.84183662,0.84046928
0.38442211,0.86257928,0.85187799,0.84660952,0.84500754,0.84362473
0.38693467,0.86594397,0.85512027,0.84979215,0.84817211,0.84677374
0.38944724,0.86930352,0.8583567,0.8529686,0.85133041,0.84991641
0.3919598,0.87265802,0.86158737,0.85613896,0.85448252,0.85305279
0.39447236,0.87600752,0.86481235,0.85930329,0.8576285,0.85618296
0.39698492,0.87935212,0.86803171,0.86246167,0.86076842,0.85930699
0.39949749,0.88269187,0.87124551,0.86561417,0.86390237,0.86242496
0.40201005,0.88602686,0.87445384,0.86876085,0.8670304,0.86553693
0.40452261,0.88935714,0.87765675,0.87190178,0.87015259,0.86864296
0.40703518,0.89268279,0.88085433,0.87503704,0.87326899,0.87174313
0.40954774,0.89600388,0.88404662,0.87816668,0.87637968,0.87483751
0.4120603,0.89932048,0.8872337,0.88129077,0.87948473,0.87792614
0.41457286,0.90263264,0.89041563,0.88440938,0.88258418,0.88100911
0.41708543,0.90594043,0.89359247,0.88752257,0.88567812,0.88408647
0.41959799,0.90924392,0.89676429,0.89063039,0.88876659,0.88715828
0.42211055,0.91254317,0.89993115,0.89373292,0.89184967,0.89022461
0.42462312,0.91583825,0.90309311,0.8968302,0.8949274,0.8932855
0.42713568,0.9191292,0.90625023,0.8999223,0.89799985,0.89634103
0.42964824,0.9224161,0.90940256,0.90300928,0.90106707,0.89939125
0.4321608,0.925699,0.91255017,0.9060912,0.90412913,0.90243622
0.43467337,0.92897796,0.91569311,0.9091681,0.90718608,0.90547599
0.43718593,0.93225303,0.91883143,0.91224005,0.91023798,0.90851061
0.43969849,0.93552428,0.9219652,0.91530711,0.91328487,0.91154015
0.44221106,0.93879176,0.92509447,0.91836931,0.91632681,0.91456466
0.44472362,0.94205552,0.92821928,0.92142672,0.91936386,0.91758418
0.44723618,0.94531562,0.9313397,0.9244794,0.92239607,0.92059877
0.44974874,0.94857212,0.93445577,0.92752738,0.92542349,0.92360849
0.45226131,0.95182506,0.93756755,0.93057073,0.92844616,0.92661338
0.45477387,0.95507449,0.94067509,0.93360948,0.93146415,0.92961349
0.45728643,0.95832048,0.94377843,0.9366437,0.9344775,0.93260887
0.45979899,0.96156306,0.94687763,0.93967343,0.93748625,0.93559957
0.46231156,0.9648023,0.94997273,0.94269872,0.94049045,0.93858564
0.46482412,0.96803823,0.95306379,0.94571961,0.94349016,0.94156712
0.46733668,0.97127091,0.95615085,0.94873615,0.94648542,0.94454406
0.46984925,0.97450038,0.95923395,0.95174839,0.94947627,0.94751651
0.47236181,0.9777267,0.96231314,0.95475638,0.95246276,0.95048451
0.47487437,0.98094991,0.96538847,0.95776015,0.95544494,0.9534481
0.47738693,0.98417005,0.96845999,0.96075975,0.95842284,0.95640734
0.4798995,0.98738717,0.97152772,0.96375523,0.96139652,0.95936226
0.48241206,0.99060132,0.97459173,0.96674662,0.964366,0.9623129
0.48492462,0.99381254,0.97765205,0.96973398,0.96733135,0.96525931
0.48743719,0.99702088,0.98070872,0.97271733,0.97029259,0.96820152
0.48994975,1.0002264,0.98376179,0.97569673,0.97324977,0.97113959
0.49246231,1.0034291,0.9868113,0.97867222,0.97620293,0.97407354
0.49497487,1.006629,0.98985729,0.98164383,0.9791521,0.97700343
0.49748744,1.0098262,0.99289979,0.9846116,0.98209734,0.97992928
0.5,1.0130208,0.99593885,0.98757557,0.98503867,0.98285114
0.5,1.0130208,0.99593885,0.98757557,0.98503867,0.98285114
0.52311558,1.0422921,1.0237434,1.0146725,1.0119223,1.0095514
0.54623116,1.0713701,1.0512882,1.041479,1.0385066,1.0359446
0.56934673,1.1002817,1.0785988,1.0680203,1.0648163,1.0620555
0.59246231,1.1290513,1.1056981,1.0943186,1.0908739,1.0879062
0.61557789,1.1577008,1.1326068,1.1203942,1.1166992,1.1135167
0.63869347,1.1862505,1.1593437,1.1462652,1.1423104,1.1389049
0.66180905,1.2147188,1.1859258,1.171948,1.1677237,1.1640869
0.68492462,1.243123,1.2123685,1.1974577,1.1929539,1.1890775
0.7080402,1.2714787,1.238686,1.2228079,1.2180146,1.21389
0.73115578,1.2998007,1.2648916,1.248011,1.242918,1.2385366
0.75427136,1.3281027,1.2909971,1.2730785,1.2676754,1.2630285
0.77738693,1.3563975,1.3170138,1.2980209,1.2922973,1.2873759
0.80050251,1.3846971,1.3429519,1.3228478,1.316793,1.3115882
0.82361809,1.413013,1.368821,1.3475683,1.3411714,1.3356741
0.84673367,1.4413559,1.3946301,1.3721906,1.3654406,1.3596414
0.86984925,1.469736,1.4203874,1.3967224,1.3896082,1.3834977
0.89296482,1.498163,1.4461008,1.4211709,1.4136811,1.4072497
0.9160804,1.5266463,1.4717777,1.4455426,1.4376657,1.4309039
0.93919598,1.5551947,1.4974249,1.4698438,1.4615682,1.454466
0.96231156,1.5838167,1.523049,1.4940804,1.4853941,1.4779416
0.98542714,1.6125206,1.548656,1.5182576,1.5091487,1.5013358
1.0085427,1.6413143,1.5742518,1.5423807,1.5328369,1.5246534
1.0316583,1.6702055,1.5998418,1.5664545,1.5564633,1.5478988
1.0547739,1.6992016,1.6254314,1.5904833,1.5800322,1.5710762
1.0778894,1.7283099,1.6510255,1.6144714,1.6035478,1.5941896
1.101005,1.7575375,1.6766289,1.638423,1.6270137,1.6172424
1.1241206,1.7868911,1.7022461,1.6623416,1.6504336,1.6402383
1.1472362,1.8163777,1.7278814,1.6862309,1.6738108,1.6631805
1.1703518,1.8460037,1.753539,1.7100942,1.6971485,1.6860719
1.1934673,1.8757758,1.7792229,1.7339348,1.7204498,1.7089154
1.2165829,1.9057002,1.804937,1.7577557,1.7437175,1.7317138
1.2396985,1.9357834,1.8306849,1.7815598,1.7669543,1.7544695
1.2628141,1.9660314,1.8564702,1.8053498,1.7901626,1.777185
1.2859296,1.9964506,1.8822965,1.8291284,1.813345,1.7998625
1.3090452,2.027047,1.9081669,1.8528979,1.8365038,1.8225042
1.3321608,2.0578267,1.9340849,1.8766609,1.859641,1.845112
1.3552764,2.0887956,1.9600534,1.9004196,1.8827588,1.8676879
1.378392,2.1199599,1.9860756,1.9241761,1.9058591,1.8902338
1.4015075,2.1513253,2.0121544,1.9479326,1.9289438,1.9127512
1.4246231,2.182898,2.0382928,1.9716909,1.9520147,1.9352419
1.4477387,2.2146839,2.0644935,1.9954531,1.9750735,1.9577073
1.4708543,2.2466888,2.0907593,2.019221,1.9981218,1.980149
1.4939698,2.2789188,2.117093,2.0429963,2.0211612,2.0025684
1.5170854,2.3113798,2.1434971,2.0667807,2.0441931,2.0249667
1.540201,2.3440778,2.1699742,2.0905759,2.0672189,2.0473451
1.5633166,2.3770188,2.196527,2.1143834,2.0902401,2.069705
1.5864322,2.4102087,2.2231578,2.1382047,2.1132578,2.0920474
1.6095477,2.4436537,2.2498692,2.1620414,2.1362734,2.1143734
1.6326633,2.4773599,2.2766636,2.1858947,2.1592881,2.136684
1.6557789,2.5113333,2.3035434,2.2097662,2.1823029,2.1589803
1.6788945,2.5455802,2.3305109,2.2336571,2.205319,2.1812631
1.7020101,2.5801068,2.3575684,2.2575687,2.2283374,2.2035333
1.7251256,2.6149193,2.3847183,2.2815022,2.2513591,2.2257917
1.7482412,2.6500241,2.4119629,2.3054588,2.2743852,2.2480393
1.7713568,2.6854276,2.4393043,2.3294398,2.2974165,2.2702767
1.7944724,2.7211363,2.4667449,2.3534462,2.320454,2.2925047
1.8175879,2.7571566,2.4942869,2.3774792,2.3434985,2.314724
1.8407035,2.7934953,2.5219324,2.4015398,2.3665508,2.3369352
1.8638191,2.830159,2.5496836,2.4256292,2.3896119,2.359139
1.8869347,2.8671544,2.5775428,2.4497482,2.4126824,2.3813361
1.9100503,2.9044884,2.6055121,2.4738979,2.4357632,2.4035269
1.9331658,2.9421679,2.6335936,2.4980794,2.4588549,2.425712
1.9562814,2.9802001,2.6617896,2.5222935,2.4819582,2.4478921
1.979397,3.0185919,2.6901021,2.5465411,2.5050739,2.4700675
2.0025126,3.0573507,2.7185333,2.5708233,2.5282026,2.4922388
2.0256281,3.0964837,2.7470854,2.5951408,2.551345,2.5144065
2.0487437,3.1359984,2.7757604,2.6194946,2.5745016,2.5365709
2.0718593,3.1759024,2.8045605,2.6438855,2.5976731,2.5587325
2.0949749,3.2162033,2.8334879,2.6683144,2.6208601,2.5808918
2.1180905,3.2569088,2.8625446,2.6927821,2.6440631,2.6030491
2.141206,3.298027,2.8917328,2.7172894,2.6672827,2.6252048
2.1643216,3.3395657,2.9210548,2.7418371,2.6905195,2.6473593
2.1874372,3.3815332,2.9505125,2.766426,2.7137739,2.6695128
2.2105528,3.4239377,2.9801081,2.7910569,2.7370464,2.6916658
2.2336683,3.4667877,3.0098439,2.8157305,2.7603377,2.7138185
2.2567839,3.5100917,3.039722,2.8404477,2.7836481,2.7359712
2.2798995,3.5538584,3.0697445,2.865209,2.8069781,2.7581243
2.3030151,3.5980967,3.0999136,2.8900154,2.8303282,2.780278
2.3261307,3.6428155,3.1302316,2.9148675,2.8536989,2.8024326
2.3492462,3.6880241,3.1607006,2.939766,2.8770905,2.8245883
2.3723618,3.7337317,3.1913228,2.9647116,2.9005036,2.8467454
2.3954774,3.7799479,3.2221004,2.9897051,2.9239385,2.8689042
2.418593,3.8266822,3.2530358,3.0147471,2.9473956,2.8910647
2.4417085,3.8739446,3.2841311,3.0398384,2.9708754,2.9132274
2.4648241,3.9217449,3.3153886,3.0649796,2.9943783,2.9353923
2.4879397,3.9700934,3.3468105,3.0901713,3.0179046,2.9575596
2.5110553,4.0190005,3.3783993,3.1154144,3.0414547,2.9797296
2.5341709,4.0684766,3.4101571,3.1407093,3.065029,3.0019025
2.5572864,4.1185326,3.4420864,3.1660569,3.0886279,3.0240784
2.580402,4.1691794,3.4741894,3.1914577,3.1122518,3.0462575
2.6035176,4.2204281,3.5064685,3.2169124,3.1359009,3.0684399
2.6266332,4.2722901,3.5389262,3.2424217,3.1595756,3.0906258
2.6497487,4.324777,3.5715647,3.2679862,3.1832764,3.1128154
2.6728643,4.3779006,3.6043865,3.2936066,3.2070034,3.1350088
2.6959799,4.4316728,3.6373941,3.3192834,3.2307571,3.1572061
2.7190955,4.4861061,3.6705899,3.3450174,3.2545378,3.1794075
2.7422111,4.5412127,3.7039764,3.3708092,3.2783458,3.2016131
2.7653266,4.5970055,3.737556,3.3966594,3.3021815,3.223823
2.7884422,4.6534974,3.7713314,3.4225686,3.326045,3.2460373
2.8115578,4.7107017,3.8053051,3.4485375,3.3499369,3.2682562
2.8346734,4.7686319,3.8394797,3.4745667,3.3738573,3.2904798
2.8577889,4.8273016,3.8738576,3.5006569,3.3978065,3.3127081
2.8809045,4.8867249,3.9084417,3.5268086,3.421785,3.3349413
2.9040201,4.9469161,3.9432344,3.5530225,3.4457929,3.3571794
2.9271357,5.0078898,3.9782386,3.5792992,3.4698305,3.3794226
2.9502513,5.0696608,4.0134568,3.6056394,3.4938983,3.401671
2.9733668,5.1322443,4.0488919,3.6320436,3.5179964,3.4239245
2.9964824,5.1956558,4.0845466,3.6585126,3.5421251,3.4461834
3.019598,5.259911,4.1204236,3.6850469,3.5662847,3.4684476
3.0427136,5.3250261,4.1565258,3.7116471,3.5904756,3.4907173
3.0658291,5.3910174,4.1928561,3.7383139,3.6146979,3.5129926
3.0889447,5.4579018,4.2294172,3.7650479,3.638952,3.5352734
3.1120603,5.5256963,4.2662122,3.7918497,3.6632381,3.5575599
3.1351759,5.5944183,4.3032439,3.81872,3.6875566,3.5798522
3.1582915,5.6640857,4.3405153,3.8456594,3.7119076,3.6021502
3.181407,5.7347166,4.3780295,3.8726684,3.7362915,3.6244541
3.2045226,5.8063295,4.4157893,3.8997479,3.7607085,3.6467639
3.2276382,5.8789434,4.4537981,3.9268983,3.7851589,3.6690797
3.2507538,5.9525776,4.4920587,3.9541204,3.8096429,3.6914015
3.2738693,6.0272518,4.5305744,3.9814147,3.8341609,3.7137293
3.2969849,6.1029861,4.5693484,4.0087818,3.8587131,3.7360633
3.3201005,6.179801,4.6083838,4.0362226,3.8832997,3.7584035
3.3432161,6.2577175,4.6476839,4.0637374,3.9079211,3.7807498
3.3663317,6.336757,4.687252,4.0913271,3.9325774,3.8031025
3.3894472,6.4169414,4.7270914,4.1189923,3.9572689,3.8254614
3.4125628,6.498293,4.7672055,4.1467336,3.981996,3.8478266
3.4356784,6.5808345,4.8075976,4.1745516,4.0067588,3.8701982
3.458794,6.6645892,4.8482713,4.202447,4.0315576,3.8925762
3.4819095,6.7495809,4.8892299,4.2304205,4.0563927,3.9149607
3.5050251,6.8358338,4.9304771,4.2584726,4.0812643,3.9373517
3.5281407,6.9233727,4.9720164,4.2866042,4.1061727,3.9597491
3.5512563,7.0122229,5.0138513,4.3148158,4.1311181,3.9821531
3.5743719,7.1024103,5.0559857,4.3431081,4.1561008,4.0045637
3.5974874,7.1939612,5.098423,4.3714817,4.1811211,4.0269809
3.620603,7.2869025,5.1411672,4.3999374,4.2061792,4.0494047
3.6437186,7.381262,5.1842219,4.4284758,4.2312753,4.0718352
3.6668342,7.4770676,5.227591,4.4570976,4.2564098,4.0942724
3.6899497,7.5743481,5.2712784,4.4858035,4.2815828,4.1167162
3.7130653,7.6731329,5.3152881,4.5145941,4.3067946,4.1391668
3.7361809,7.773452,5.3596239,4.5434701,4.3320456,4.1616242
3.7592965,7.8753361,5.40429,4.5724323,4.3573358,4.1840883
3.7824121,7.9788163,5.4492903,4.6014813,4.3826656,4.2065593
3.8055276,8.0839249,5.4946291,4.6306178,4.4080353,4.229037
3.8286432,8.1906944,5.5403105,4.6598425,4.4334451,4.2515216
3.8517588,8.2991583,5.5863387,4.6891561,4.4588952,4.274013
3.8748744,8.4093507,5.6327181,4.7185593,4.4843859,4.2965114
3.8979899,8.5213065,5.6794529,4.7480529,4.5099175,4.3190166
3.9211055,8.6350614,5.7265476,4.7776375,4.5354902,4.3415287
3.9442211,8.750652,5.7740066,4.8073139,4.5611043,4.3640478
3.9673367,8.8681153,5.8218344,4.8370828,4.58676,4.3865737
3.9904523,8.9874896,5.8700356,4.8669448,4.6124576,4.4091067
4.0135678,9.1088138,5.9186148,4.8969009,4.6381973,4.4316466
4.0366834,9.2321276,5.9675766,4.9269516,4.6639794,4.4541935
4.059799,9.3574718,6.0169259,4.9570978,4.6898042,4.4767474
4.0829146,9.484888,6.0666674,4.9873401,4.7156719,4.4993084
4.1060302,9.6144188,6.1168061,5.0176793,4.7415828,4.5218763
4.1291457,9.7461075,6.1673467,5.0481162,4.7675371,4.5444513
4.1522613,9.8799987,6.2182944,5.0786516,4.7935351,4.5670333
4.1753769,10.016138,6.2696541,5.1092861,4.8195771,4.5896224
4.1984925,10.154572,6.321431,5.1400206,4.8456632,4.6122186
4.221608,10.295347,6.3736303,5.1708558,4.8717939,4.6348218
4.2447236,10.438514,6.4262573,5.2017925,4.8979693,4.6574321
4.2678392,10.58412,6.4793172,5.2328315,4.9241897,4.6800496
4.2909548,10.732218,6.5328155,5.2639736,4.9504554,4.7026741
4.3140704,10.88286,6.5867577,5.2952195,4.9767666,4.7253058
4.3371859,11.036097,6.6411492,5.3265701,5.0031236,4.7479445
4.3603015,11.191986,6.6959957,5.3580262,5.0295266,4.7705905
4.3834171,11.350581,6.7513029,5.3895885,5.055976,4.7932435
4.4065327,11.51194,6.8070765,5.4212579,5.082472,4.8159038
4.4296482,11.676121,6.8633224,5.4530352,5.1090149,4.8385711
4.4527638,11.843183,6.9200465,5.4849212,5.1356049,4.8612457
4.4758794,12.013188,6.9772548,5.5169167,5.1622423,4.8839274
4.498995,12.186198,7.0349534,5.5490226,5.1889274,4.9066163
4.5221106,12.362276,7.0931484,5.5812398,5.2156604,4.9293124
4.5452261,12.541488,7.1518461,5.613569,5.2424417,4.9520157
4.5683417,12.723902,7.2110528,5.6460111,5.2692715,4.9747262
4.5914573,12.909584,7.270775,5.678567,5.29615,4.997444
4.6145729,13.098607,7.331019,5.7112375,5.3230776,5.0201689
4.6376884,13.29104,7.3917915,5.7440235,5.3500545,5.0429011
4.660804,13.486957,7.4530992,5.7769258,5.3770811,5.0656404
4.6839196,13.686435,7.5149488,5.8099455,5.4041575,5.0883871
4.7070352,13.889548,7.5773472,5.8430832,5.431284,5.1111409
4.7301508,14.096377,7.6403014,5.87634,5.4584611,5.133902
4.7532663,14.307001,7.7038183,5.9097166,5.4856888,5.1566704
4.7763819,14.521503,7.7679052,5.9432142,5.5129676,5.179446
4.7994975,14.739967,7.8325692,5.9768334,5.5402976,5.2022289
4.8226131,14.96248,7.8978177,6.0105753,5.5676793,5.2250191
4.8457286,15.18913,7.9636581,6.0444407,5.5951128,5.2478165
4.8688442,15.420008,8.0300981,6.0784307,5.6225985,5.2706212
4.8919598,15.655207,8.0971451,6.1125461,5.6501366,5.2934332
4.9150754,15.894821,8.164807,6.1467878,5.6777274,5.3162525
4.938191,16.138948,8.2330917,6.1811569,5.7053713,5.3390791
4.9613065,16.387687,8.302007,6.2156543,5.7330685,5.3619129
4.9844221,16.641141,8.3715611,6.2502809,5.7608193,5.3847541
5.0075377,16.899413,8.4417622,6.2850378,5.7886241,5.4076026
5.0306533,17.162611,8.5126185,6.3199258,5.816483,5.4304584
5.0537688,17.430844,8.5841384,6.354946,5.8443964,5.4533216
5.0768844,17.704225,8.6563306,6.3900993,5.8723646,5.476192
5.1,17.982869,8.7292036,6.4253868,5.900388,5.4990698


==> PlotData/F-radius-k8.txt <==
0.0,0.0,0.0,0.0,0.0,0.0
0.0025125628,0.73265337,0.93337366,0.9907636,1.0056074,1.017654
0.0050251256,0.82005683,1.0331555,1.0937294,1.1093712,1.1220579
0.0075376884,0.87859249,1.0982165,1.160415,1.1764593,1.1894673
0.010050251,0.92415691,1.1478687,1.211055,1.2273411,1.2405414
0.012562814,0.96215479,1.1886093,1.2524378,1.268879,1.2822018
0.015075377,0.99513121,1.2234747,1.2877295,1.3042717,1.3176737
0.01758794,1.0245039,1.2541463,1.3186801,1.3352866,1.3487384
0.020100503,1.0511499,1.2816588,1.3463651,1.3630096,1.3764902
0.022613065,1.0756527,1.3066975,1.3714961,1.3881588,1.4016522
0.025125628,1.0984216,1.3297412,1.3945696,1.4112349,1.424729
0.027638191,1.1197556,1.3511383,1.4159465,1.4326023,1.4460873
0.030150754,1.1398803,1.3711511,1.4358984,1.4525346,1.4660026
0.032663317,1.1589705,1.3899821,1.4546346,1.471243,1.4846874
0.035175879,1.1771648,1.4077912,1.4723202,1.488894,1.5023094
0.037688442,1.1945746,1.4247069,1.4890882,1.5056214,1.519003
0.040201005,1.2112914,1.4408343,1.5050468,1.5215344,1.5348783
0.042713568,1.2273911,1.4562604,1.5202859,1.5367235,1.5500262
0.045226131,1.2429375,1.4710582,1.5348806,1.5512643,1.5645228
0.047738693,1.2579847,1.4852894,1.5488946,1.565221,1.5784326
0.050251256,1.272579,1.499007,1.5623822,1.5786483,1.5918107
0.052763819,1.2867607,1.5122565,1.5753903,1.5915935,1.6047046
0.055276382,1.3005644,1.5250774,1.5879596,1.6040975,1.6171554
0.057788945,1.3140208,1.5375044,1.6001258,1.6161961,1.6291991
0.060301508,1.3271568,1.5495679,1.61192,1.6279209,1.6408673
0.06281407,1.3399962,1.5612949,1.62337,1.6392996,1.6521882
0.065326633,1.3525604,1.5727094,1.6345003,1.650357,1.6631865
0.067839196,1.3648684,1.5838328,1.645333,1.6611153,1.6738845
0.070351759,1.3769372,1.5946843,1.6558878,1.6715943,1.6843021
0.072864322,1.3887824,1.6052814,1.6661825,1.6818118,1.6944573
0.075376884,1.4004179,1.6156395,1.676233,1.6917841,1.7043663
0.077889447,1.4118564,1.6257731,1.6860541,1.7015258,1.7140438
0.08040201,1.4231096,1.635695,1.6956589,1.7110502,1.7235033
0.082914573,1.434188,1.6454171,1.7050597,1.7203696,1.732757
0.085427136,1.4451014,1.6549503,1.7142674,1.729495,1.7418161
0.087939698,1.4558588,1.6643045,1.7232924,1.7384368,1.7506908
0.090452261,1.4664684,1.6734889,1.7321439,1.7472044,1.7593908
0.092964824,1.4769378,1.682512,1.7408307,1.7558064,1.7679246
0.095477387,1.4872741,1.6913816,1.7493607,1.764251,1.7763004
0.09798995,1.4974839,1.700105,1.7577413,1.7725456,1.7845257
0.10050251,1.5075732,1.7086889,1.7659796,1.7806971,1.7926074
0.10301508,1.5175478,1.7171396,1.7740818,1.7887119,1.800552
0.10552764,1.5274129,1.725463,1.782054,1.7965962,1.8083656
0.1080402,1.5371736,1.7336646,1.7899017,1.8043554,1.8160537
0.11055276,1.5468344,1.7417494,1.7976302,1.8119948,1.8236216
0.11306533,1.5563998,1.7497223,1.8052443,1.8195194,1.8310742
0.11557789,1.5658738,1.7575877,1.8127487,1.8269337,1.8384162
0.11809045,1.5752604,1.76535,1.8201476,1.834242,1.845652
0.12060302,1.584563,1.773013,1.8274451,1.8414485,1.8527855
0.12311558,1.5937852,1.7805805,1.834645,1.8485571,1.8598207
0.12562814,1.6029302,1.7880562,1.841751,1.8555712,1.8667612
0.1281407,1.6120011,1.7954432,1.8487664,1.8624943,1.8736104
0.13065327,1.6210007,1.8027448,1.8556944,1.8693296,1.8803715
0.13316583,1.6299319,1.8099639,1.8625382,1.8760803,1.8870476
0.13567839,1.6387971,1.8171034,1.8693005,1.8827492,1.8936417
0.13819095,1.647599,1.8241661,1.8759841,1.889339,1.9001564
0.14070352,1.6563397,1.8311543,1.8825916,1.8958523,1.9065944
0.14321608,1.6650217,1.8380706,1.8891255,1.9022917,1.9129582
0.14572864,1.673647,1.8449173,1.8955881,1.9086595,1.9192501
0.14824121,1.6822177,1.8516966,1.9019817,1.9149579,1.9254724
0.15075377,1.6907356,1.8584106,1.9083083,1.921189,1.9316273
0.15326633,1.6992027,1.8650612,1.9145701,1.927355,1.9377166
0.15577889,1.7076208,1.8716504,1.9207689,1.9334576,1.9437425
0.15829146,1.7159915,1.87818,1.9269066,1.9394989,1.9497068
0.16080402,1.7243164,1.8846518,1.932985,1.9454806,1.9556112
0.16331658,1.7325971,1.8910673,1.9390058,1.9514043,1.9614575
0.16582915,1.7408351,1.8974283,1.9449705,1.9572717,1.9672473
0.16834171,1.7490318,1.9037362,1.9508808,1.9630844,1.9729821
0.17085427,1.7571887,1.9099925,1.956738,1.9688438,1.9786634
0.17336683,1.7653069,1.9161987,1.9625437,1.9745514,1.9842927
0.1758794,1.7733879,1.9223559,1.9682993,1.9802085,1.9898713
0.17839196,1.7814327,1.9284657,1.9740059,1.9858164,1.9954007
0.18090452,1.7894427,1.9345291,1.9796649,1.9913765,2.0008819
0.18341709,1.7974188,1.9405474,1.9852775,1.99689,2.0063163
0.18592965,1.8053622,1.9465218,1.9908449,2.0023579,2.011705
0.18844221,1.813274,1.9524533,1.9963682,2.0077814,2.0170491
0.19095477,1.8211552,1.9583431,2.0018484,2.0131617,2.0223498
0.19346734,1.8290067,1.9641921,2.0072866,2.0184998,2.0276081
0.1959799,1.8368294,1.9700013,2.0126838,2.0237966,2.032825
0.19849246,1.8446244,1.9757718,2.018041,2.0290531,2.0380014
0.20100503,1.8523925,1.9815043,2.0233592,2.0342703,2.0431383
0.20351759,1.8601344,1.9871999,2.0286391,2.0394491,2.0482366
0.20603015,1.8678512,1.9928594,2.0338817,2.0445903,2.0532972
0.20854271,1.8755435,1.9984836,2.0390878,2.0496948,2.0583209
0.21105528,1.8832121,2.0040733,2.0442583,2.0547634,2.0633085
0.21356784,1.8908577,2.0096292,2.0493938,2.0597969,2.0682609
0.2160804,1.8984812,2.0151522,2.0544953,2.064796,2.0731787
0.21859296,1.9060832,2.020643,2.0595633,2.0697616,2.0780628
0.22110553,1.9136644,2.0261023,2.0645987,2.0746942,2.0829138
0.22361809,1.9212254,2.0315307,2.0696021,2.0795946,2.0877324
0.22613065,1.9287669,2.0369289,2.0745742,2.0844635,2.0925193
0.22864322,1.9362896,2.0422976,2.0795155,2.0893014,2.0972751
0.23115578,1.9437939,2.0476373,2.0844269,2.0941091,2.1020006
0.23366834,1.9512806,2.0529487,2.0893087,2.0988871,2.1066962
0.2361809,1.9587502,2.0582324,2.0941618,2.1036361,2.1113625
0.23869347,1.9662032,2.0634889,2.0989865,2.1083566,2.1160003
0.24120603,1.9736402,2.0687188,2.1037835,2.1130491,2.1206099
0.24371859,1.9810617,2.0739227,2.1085534,2.1177142,2.1251919
0.24623116,1.9884683,2.0791009,2.1132965,2.1223524,2.129747
0.24874372,1.9958604,2.0842541,2.1180135,2.1269643,2.1342755
0.25125628,2.0032385,2.0893827,2.1227049,2.1315503,2.1387779
0.25376884,2.0106031,2.0944873,2.127371,2.1361109,2.1432549
0.25628141,2.0179547,2.0995682,2.1320124,2.1406465,2.1477067
0.25879397,2.0252937,2.1046259,2.1366296,2.1451577,2.1521339
0.26130653,2.0326205,2.1096609,2.141223,2.1496449,2.156537
0.2638191,2.0399356,2.1146735,2.1457929,2.1541084,2.1609163
0.26633166,2.0472395,2.1196643,2.1503399,2.1585488,2.1652722
0.26884422,2.0545325,2.1246336,2.1548644,2.1629664,2.1696053
0.27135678,2.061815,2.1295818,2.1593666,2.1673617,2.1739158
0.27386935,2.0690874,2.1345093,2.1638471,2.1717349,2.1782042
0.27638191,2.0763501,2.1394165,2.1683062,2.1760866,2.1824708
0.27889447,2.0836034,2.1443037,2.1727442,2.180417,2.186716
0.28140704,2.0908479,2.1491713,2.1771616,2.1847265,2.1909402
0.2839196,2.0980837,2.1540196,2.1815586,2.1890155,2.1951437
0.28643216,2.1053112,2.158849,2.1859356,2.1932843,2.1993269
0.28894472,2.1125309,2.1636598,2.190293,2.1975332,2.2034901
0.29145729,2.119743,2.1684523,2.1946311,2.2017626,2.2076335
0.29396985,2.1269478,2.1732269,2.1989501,2.2059727,2.2117577
0.29648241,2.1341457,2.1779839,2.2032505,2.210164,2.2158627
0.29899497,2.141337,2.1827235,2.2075324,2.2143366,2.219949
0.30150754,2.1485221,2.187446,2.2117962,2.218491,2.2240168
0.3040201,2.1557011,2.1921518,2.2160422,2.2226273,2.2280665
0.30653266,2.1628744,2.1968411,2.2202706,2.2267458,2.2320983
0.30904523,2.1700424,2.2015142,2.2244818,2.2308469,2.2361124
0.31155779,2.1772052,2.2061713,2.228676,2.2349308,2.2401092
0.31407035,2.1843632,2.2108128,2.2328535,2.2389978,2.2440889
0.31658291,2.1915166,2.2154388,2.2370144,2.243048,2.2480518
0.31909548,2.1986657,2.2200497,2.2411591,2.2470818,2.2519981
0.32160804,2.2058108,2.2246456,2.2452879,2.2510995,2.255928
0.3241206,2.2129522,2.2292269,2.2494009,2.2551012,2.2598419
0.32663317,2.22009,2.2337937,2.2534984,2.2590871,2.2637399
0.32914573,2.2272246,2.2383463,2.2575806,2.2630576,2.2676222
0.33165829,2.2343562,2.2428849,2.2616477,2.2670128,2.2714892
0.33417085,2.241485,2.2474097,2.2657,2.270953,2.275341
0.33668342,2.2486113,2.2519209,2.2697377,2.2748784,2.2791778
0.33919598,2.2557354,2.2564188,2.273761,2.2787891,2.2829998
0.34170854,2.2628573,2.2609035,2.2777701,2.2826855,2.2868073
0.34422111,2.2699774,2.2653753,2.2817652,2.2865676,2.2906004
0.34673367,2.277096,2.2698344,2.2857464,2.2904357,2.2943794
0.34924623,2.2842131,2.2742809,2.2897141,2.29429,2.2981444
0.35175879,2.2913291,2.2787151,2.2936683,2.2981307,2.3018956
0.35427136,2.2984441,2.283137,2.2976093,2.301958,2.3056333
0.35678392,2.3055584,2.287547,2.3015373,2.305772,2.3093575
0.35929648,2.3126721,2.2919452,2.3054524,2.3095729,2.3130686
0.36180905,2.3197855,2.2963318,2.3093548,2.3133609,2.3167666
0.36432161,2.3268988,2.3007069,2.3132446,2.3171362,2.3204517
0.36683417,2.3340121,2.3050707,2.3171221,2.3208989,2.3241241
0.36934673,2.3411257,2.3094234,2.3209874,2.3246493,2.3277839
0.3718593,2.3482398,2.3137651,2.3248407,2.3283874,2.3314314
0.37437186,2.3553545,2.3180961,2.3286822,2.3321134,2.3350667
0.37688442,2.36247,2.3224164,2.3325119,2.3358276,2.3386899
0.37939698,2.3695866,2.3267262,2.33633,2.3395299,2.3423012
0.38190955,2.3767043,2.3310256,2.3401368,2.3432207,2.3459007
0.38442211,2.3838235,2.3353149,2.3439323,2.3468999,2.3494886
0.38693467,2.3909442,2.3395942,2.3477167,2.3505679,2.353065
0.38944724,2.3980666,2.3438635,2.3514901,2.3542247,2.3566302
0.3919598,2.405191,2.3481232,2.3552527,2.3578705,2.3601841
0.39447236,2.4123174,2.3523731,2.3590046,2.3615053,2.363727
0.39698492,2.4194461,2.3566137,2.3627459,2.3651294,2.367259
0.39949749,2.4265772,2.3608448,2.3664768,2.3687429,2.3707802
0.40201005,2.4337108,2.3650668,2.3701974,2.3723458,2.3742907
0.40452261,2.4408472,2.3692797,2.3739079,2.3759384,2.3777907
0.40703518,2.4479865,2.3734836,2.3776083,2.3795207,2.3812803
0.40954774,2.4551289,2.3776787,2.3812988,2.3830929,2.3847597
0.4120603,2.4622745,2.381865,2.3849794,2.3866551,2.3882289
0.41457286,2.4694235,2.3860428,2.3886505,2.3902075,2.391688
0.41708543,2.476576,2.3902121,2.3923119,2.39375,2.3951372
0.41959799,2.4837322,2.3943731,2.3959639,2.3972829,2.3985767
0.42211055,2.4908922,2.3985258,2.3996066,2.4008063,2.4020064
0.42462312,2.4980562,2.4026704,2.4032401,2.4043202,2.4054266
0.42713568,2.5052244,2.406807,2.4068645,2.4078248,2.4088373
0.42964824,2.5123968,2.4109357,2.4104798,2.4113203,2.4122386
0.4321608,2.5195736,2.4150566,2.4140863,2.4148066,2.4156307
0.43467337,2.5267551,2.4191698,2.417684,2.4182839,2.4190136
0.43718593,2.5339412,2.4232755,2.421273,2.4217523,2.4223875
0.43969849,2.5411321,2.4273736,2.4248534,2.4252119,2.4257524
0.44221106,2.5483281,2.4314644,2.4284253,2.4286628,2.4291085
0.44472362,2.5555292,2.4355479,2.4319888,2.4321052,2.4324559
0.44723618,2.5627355,2.4396242,2.4355441,2.435539,2.4357945
0.44974874,2.5699472,2.4436934,2.4390911,2.4389644,2.4391247
0.45226131,2.5771645,2.4477556,2.4426301,2.4423815,2.4424463
0.45477387,2.5843874,2.4518109,2.446161,2.4457904,2.4457596
0.45728643,2.5916162,2.4558594,2.449684,2.4491911,2.4490646
0.45979899,2.5988508,2.4599012,2.4531992,2.4525838,2.4523613
0.46231156,2.6060915,2.4639364,2.4567066,2.4559686,2.45565
0.46482412,2.6133384,2.467965,2.4602064,2.4593454,2.4589307
0.46733668,2.6205917,2.4719872,2.4636987,2.4627145,2.4622034
0.46984925,2.6278513,2.476003,2.4671834,2.4660759,2.4654683
0.47236181,2.6351175,2.4800126,2.4706607,2.4694297,2.4687253
0.47487437,2.6423904,2.4840159,2.4741307,2.4727759,2.4719747
0.47738693,2.6496702,2.4880132,2.4775935,2.4761147,2.4752165
0.4798995,2.6569568,2.4920044,2.4810491,2.4794461,2.4784508
0.48241206,2.6642505,2.4959896,2.4844976,2.4827702,2.4816776
0.48492462,2.6715514,2.499969,2.4879391,2.4860871,2.484897
0.48743719,2.6788596,2.5039425,2.4913736,2.4893968,2.4881091
0.48994975,2.6861753,2.5079104,2.4948013,2.4926994,2.4913139
0.49246231,2.6934984,2.5118726,2.4982223,2.4959951,2.4945117
0.49497487,2.7008292,2.5158292,2.5016365,2.4992838,2.4977023
0.49748744,2.7081678,2.5197803,2.5050441,2.5025656,2.5008859
0.5,2.7155143,2.523726,2.5084451,2.5058407,2.5040626
0.52311558,2.783492,2.5597839,2.5394377,2.5356646,2.5329737
0.54623116,2.8522343,2.5954398,2.56993,2.5649694,2.5613523
0.56934673,2.9218245,2.6307399,2.5999666,2.5937995,2.5892425
0.59246231,2.9923429,2.6657253,2.6295869,2.6221942,2.6166834
0.61557789,3.0638673,2.7004329,2.6588264,2.6501887,2.6437101
0.63869347,3.1364736,2.7348961,2.6877168,2.6778143,2.6703537
0.66180905,3.2102366,2.7691451,2.7162865,2.7050993,2.6966424
0.68492462,3.2852301,2.8032073,2.7445613,2.7320692,2.7226013
0.7080402,3.3615276,2.837108,2.7725646,2.7587472,2.7482536
0.73115578,3.4392026,2.87087,2.8003177,2.7851541,2.7736199
0.75427136,3.5183287,2.9045146,2.82784,2.8113091,2.7987193
0.77738693,3.5989801,2.9380615,2.8551491,2.8372297,2.8235689
0.80050251,3.6812317,2.9715288,2.8822615,2.8629321,2.8481848
0.82361809,3.7651596,3.0049333,2.9091921,2.8884307,2.8725815
0.84673367,3.8508409,3.0382908,2.9359548,2.9137394,2.8967722
0.86984925,3.9383545,3.0716162,2.9625624,2.9388705,2.9207695
0.89296482,4.0277807,3.1049232,2.9890268,2.9638357,2.9445847
0.9160804,4.1192018,3.1382249,3.0153589,2.9886457,2.9682283
0.93919598,4.2127021,3.1715334,3.041569,3.0133105,2.9917102
0.96231156,4.3083681,3.2048606,3.0676668,3.0378394,3.0150395
0.98542714,4.4062887,3.2382174,3.093661,3.062241,3.0382246
1.0085427,4.5065557,3.2716142,3.1195602,3.0865234,3.0612735
1.0316583,4.6092633,3.3050611,3.1453722,3.1106942,3.0841935
1.0547739,4.714509,3.3385676,3.1711042,3.1347604,3.1069915
1.0778894,4.8223931,3.3721428,3.1967633,3.1587287,3.129674
1.101005,4.9330196,3.4057954,3.2223559,3.1826053,3.152247
1.1241206,5.046496,3.439534,3.2478882,3.2063961,3.1747163
1.1472362,5.1629333,3.4733666,3.273366,3.2301065,3.197087
1.1703518,5.2824467,3.507301,3.2987948,3.2537419,3.2193644
1.1934673,5.4051556,3.5413448,3.3241799,3.277307,3.241553
1.2165829,5.5311834,3.5755054,3.349526,3.3008065,3.2636574
1.2396985,5.6606586,3.6097898,3.374838,3.3242449,3.2856817
1.2628141,5.7937142,3.644205,3.4001203,3.3476262,3.30763
1.2859296,5.9304885,3.6787577,3.4253771,3.3709544,3.329506
1.3090452,6.071125,3.7134545,3.4506124,3.3942332,3.3513131
1.3321608,6.2157728,3.7483018,3.4758302,3.4174662,3.3730549
1.3552764,6.3645869,3.7833059,3.5010341,3.4406568,3.3947345
1.378392,6.5177285,3.818473,3.5262275,3.4638081,3.4163548
1.4015075,6.6753653,3.8538091,3.5514139,3.4869232,3.4379189
1.4246231,6.8376716,3.8893203,3.5765966,3.510005,3.4594294
1.4477387,7.0048288,3.9250122,3.6017785,3.5330563,3.4808888
1.4708543,7.177026,3.9608908,3.6269627,3.5560798,3.5022997
1.4939698,7.3544599,3.9969617,3.6521519,3.5790779,3.5236644
1.5170854,7.5373352,4.0332306,3.6773491,3.6020531,3.5449852
1.540201,7.7258655,4.069703,3.7025567,3.6250077,3.5662641
1.5633166,7.9202732,4.1063845,3.7277773,3.6479439,3.5875033
1.5864322,8.1207899,4.1432805,3.7530134,3.6708639,3.6087045
1.6095477,8.3276575,4.1803964,3.7782674,3.6937696,3.6298698
1.6326633,8.5411278,4.2177378,3.8035415,3.716663,3.6510007
1.6557789,8.7614636,4.2553098,3.8288379,3.7395461,3.6720992
1.6788945,8.988939,4.293118,3.8541589,3.7624205,3.6931666
1.7020101,9.2238401,4.3311675,3.8795063,3.785288,3.7142047
1.7251256,9.4664653,4.3694638,3.9048824,3.8081504,3.7352148
1.7482412,9.7171262,4.4080121,3.9302889,3.8310091,3.7561984
1.7713568,9.9761479,4.4468178,3.9557279,3.8538658,3.7771568
1.7944724,10.24387,4.4858861,3.9812011,3.8767219,3.7980913
1.8175879,10.520648,4.5252223,4.0067103,3.8995789,3.8190031
1.8407035,10.806851,4.5648317,4.0322573,3.9224381,3.8398936
1.8638191,11.102867,4.6047197,4.0578438,3.9453008,3.8607637
1.8869347,11.4091,4.6448915,4.0834713,3.9681684,3.8816146
1.9100503,11.725973,4.6853525,4.1091416,3.9910422,3.9024473
1.9331658,12.053929,4.7261082,4.1348562,4.0139232,3.9232629
1.9562814,12.393428,4.7671637,4.1606166,4.0368128,3.9440623
1.979397,12.744955,4.8085247,4.1864244,4.0597119,3.9648464
2.0025126,13.109015,4.8501964,4.2122809,4.0826217,3.9856162
2.0256281,13.486136,4.8921844,4.2381877,4.1055433,4.0063725
2.0487437,13.876872,4.9344941,4.2641461,4.1284777,4.0271162
2.0718593,14.281802,4.9771312,4.2901575,4.1514258,4.0478479
2.0949749,14.701531,5.0201011,4.3162233,4.1743887,4.0685686
2.1180905,15.136695,5.0634095,4.3423448,4.1973673,4.0892788
2.141206,15.587957,5.1070621,4.3685233,4.2203625,4.1099794
2.1643216,16.056014,5.1510645,4.3947601,4.2433752,4.1306711
2.1874372,16.541593,5.1954225,4.4210565,4.2664062,4.1513544
2.2105528,17.045458,5.240142,4.4474136,4.2894564,4.1720301
2.2336683,17.56841,5.2852287,4.4738327,4.3125266,4.1926986
2.2567839,18.111286,5.3306885,4.5003151,4.3356176,4.2133607
2.2798995,18.674966,5.3765275,4.5268618,4.3587302,4.2340169
2.3030151,19.26037,5.4227517,4.5534742,4.3818651,4.2546677
2.3261307,19.868464,5.4693671,4.5801532,4.405023,4.2753137
2.3492462,20.500262,5.51638,4.6069001,4.4282047,4.2959554
2.3723618,21.156827,5.5637964,4.633716,4.451411,4.3165932
2.3954774,21.839274,5.6116228,4.660602,4.4746423,4.3372277
2.418593,22.548772,5.6598655,4.6875591,4.4978996,4.3578592
2.4417085,23.28655,5.7085309,4.7145886,4.5211833,4.3784883
2.4648241,24.053897,5.7576255,4.7416915,4.5444941,4.3991154
2.4879397,24.852167,5.807156,4.7688687,4.5678327,4.4197409
2.5110553,25.68278,5.8571288,4.7961215,4.5911997,4.4403651
2.5341709,26.54723,5.9075509,4.8234508,4.6145956,4.4609885
2.5572864,27.447085,5.9584291,4.8508577,4.6380211,4.4816115
2.580402,28.383993,6.0097702,4.8783432,4.6614768,4.5022343
2.6035176,29.359685,6.0615812,4.9059084,4.6849631,4.5228574
2.6266332,30.375982,6.1138693,4.9335542,4.7084808,4.5434811
2.6497487,31.434798,6.1666416,4.9612816,4.7320302,4.5641057
2.6728643,32.538144,6.2199054,4.9890918,4.7556119,4.5847316
2.6959799,33.688138,6.2736681,5.0169856,4.7792265,4.6053589
2.7190955,34.887004,6.3279371,5.0449641,4.8028745,4.6259881
2.7422111,36.137084,6.38272,5.0730282,4.8265564,4.6466194
2.7653266,37.440844,6.4380246,5.101179,4.8502727,4.667253
2.7884422,38.800877,6.4938585,5.1294174,4.8740239,4.6878894
2.8115578,40.219914,6.5502297,5.1577445,4.8978104,4.7085286
2.8346734,41.700828,6.6071462,5.1861611,4.9216328,4.729171
2.8577889,43.246648,6.6646161,5.2146682,4.9454914,4.7498168
2.8809045,44.860563,6.7226475,5.2432669,4.9693869,4.7704662
2.9040201,46.545932,6.781249,5.271958,4.9933196,4.7911195
2.9271357,48.306294,6.8404289,5.3007426,5.0172899,4.8117768
2.9502513,50.145381,6.9001958,5.3296216,5.0412984,4.8324385
2.9733668,52.067124,6.9605584,5.358596,5.0653455,4.8531046
2.9964824,54.07567,7.0215256,5.3876668,5.0894315,4.8737755
3.019598,56.175391,7.0831063,5.4168348,5.113557,4.8944512
3.0427136,58.370897,7.1453097,5.4461011,5.1377223,4.915132
3.0658291,60.667053,7.208145,5.4754665,5.1619279,4.9358181
3.0889447,63.068992,7.2716216,5.5049322,5.1861741,4.9565096
3.1120603,65.58213,7.3357489,5.534499,5.2104615,4.9772067
3.1351759,68.212184,7.4005367,5.5641678,5.2347903,4.9979096
3.1582915,70.96519,7.4659948,5.5939398,5.259161,5.0186185
3.181407,73.847522,7.532133,5.6238157,5.2835741,5.0393334
3.2045226,76.865912,7.5989616,5.6537966,5.3080298,5.0600545
3.2276382,80.027471,7.6664908,5.6838834,5.3325285,5.080782
3.2507538,83.339712,7.734731,5.7140771,5.3570707,5.1015161
3.2738693,86.810574,7.8036928,5.7443787,5.3816568,5.1222568
3.2969849,90.448452,7.873387,5.7747891,5.4062871,5.1430042
3.3201005,94.262216,7.9438244,5.8053093,5.430962,5.1637587
3.3432161,98.26125,8.0150162,5.8359403,5.4556818,5.1845201
3.3663317,100.0,8.0869736,5.866683,5.480447,5.2052887
3.3894472,100.0,8.1597081,5.8975384,5.5052579,5.2260646
3.4125628,100.0,8.2332312,5.9285075,5.5301149,5.2468479
3.4356784,100.0,8.3075548,5.9595913,5.5550183,5.2676387
3.458794,100.0,8.3826909,5.9907908,5.5799685,5.2884372
3.4819095,100.0,8.4586516,6.0221069,5.6049659,5.3092433
3.5050251,100.0,8.5354494,6.0535407,5.6300107,5.3300572
3.5281407,100.0,8.6130968,6.0850931,5.6551035,5.3508791
3.5512563,100.0,8.6916066,6.1167652,5.6802445,5.371709
3.5743719,100.0,8.7709917,6.1485579,5.7054341,5.392547
3.5974874,100.0,8.8512654,6.1804722,5.7306725,5.4133932
3.620603,100.0,8.9324411,6.2125092,5.7559603,5.4342476
3.6437186,100.0,9.0145324,6.2446699,5.7812977,5.4551104
3.6668342,100.0,9.0975532,6.2769553,5.8066851,5.4759817
3.6899497,100.0,9.1815174,6.3093664,5.8321228,5.4968615
3.7130653,100.0,9.2664396,6.3419043,5.8576111,5.5177499
3.7361809,100.0,9.352334,6.3745699,5.8831505,5.5386469
3.7592965,100.0,9.4392157,6.4073644,5.9087412,5.5595527
3.7824121,100.0,9.5270995,6.4402887,5.9343836,5.5804674
3.8055276,100.0,9.6160007,6.473344,5.960078,5.6013909
3.8286432,100.0,9.7059349,6.5065312,5.9858248,5.6223233
3.8517588,100.0,9.7969179,6.5398514,6.0116243,5.6432648
3.8748744,100.0,9.8889657,6.5733058,6.0374769,5.6642153
3.8979899,100.0,9.9820946,6.6068953,6.0633828,5.685175
3.9211055,100.0,10.076321,6.6406211,6.0893424,5.7061439
3.9442211,100.0,10.171662,6.6744842,6.1153561,5.727122
3.9673367,100.0,10.268135,6.7084857,6.1414242,5.7481095
3.9904523,100.0,10.365757,6.7426267,6.167547,5.7691063
4.0135678,100.0,10.464546,6.7769083,6.1937249,5.7901125
4.0366834,100.0,10.56452,6.8113317,6.2199582,5.8111282
4.059799,100.0,10.665697,6.8458979,6.2462472,5.8321534
4.0829146,100.0,10.768096,6.8806081,6.2725923,5.8531881
4.1060302,100.0,10.871736,6.9154633,6.2989938,5.8742324
4.1291457,100.0,10.976635,6.9504648,6.325452,5.8952864
4.1522613,100.0,11.082815,6.9856137,6.3519673,5.9163501
4.1753769,100.0,11.190294,7.020911,6.37854,5.9374236
4.1984925,100.0,11.299094,7.0563581,6.4051704,5.9585068
4.221608,100.0,11.409234,7.091956,6.4318589,5.9795998
4.2447236,100.0,11.520735,7.1277059,6.4586059,6.0007027
4.2678392,100.0,11.63362,7.163609,6.4854115,6.0218155
4.2909548,100.0,11.747909,7.1996665,6.5122763,6.0429382
4.3140704,100.0,11.863625,7.2358796,6.5392005,6.0640708
4.3371859,100.0,11.98079,7.2722494,6.5661844,6.0852135
4.3603015,100.0,12.099428,7.3087773,6.5932285,6.1063662
4.3834171,100.0,12.219561,7.3454643,6.6203329,6.1275289
4.4065327,100.0,12.341213,7.3823118,6.6474982,6.1487018
4.4296482,100.0,12.464408,7.419321,6.6747245,6.1698848
4.4527638,100.0,12.589171,7.4564931,6.7020123,6.1910779
4.4758794,100.0,12.715526,7.4938294,6.7293619,6.2122812
4.498995,100.0,12.8435,7.5313311,6.7567736,6.2334947
4.5221106,100.0,12.973117,7.5689996,6.7842478,6.2547185
4.5452261,100.0,13.104405,7.606836,6.8117848,6.2759525
4.5683417,100.0,13.237389,7.6448417,6.8393849,6.2971968
4.5914573,100.0,13.372097,7.683018,6.8670486,6.3184515
4.6145729,100.0,13.508557,7.7213662,6.8947761,6.3397164
4.6376884,100.0,13.646797,7.7598876,6.9225678,6.3609918
4.660804,100.0,13.786846,7.7985835,6.950424,6.3822775
4.6839196,100.0,13.928732,7.8374553,6.978345,6.4035736
4.7070352,100.0,14.072486,7.8765043,7.0063314,6.4248802
4.7301508,100.0,14.218138,7.9157319,7.0343832,6.4461971
4.7532663,100.0,14.365718,7.9551395,7.0625011,6.4675246
4.7763819,100.0,14.515258,7.9947283,7.0906851,6.4888626
4.7994975,100.0,14.66679,8.0344999,7.1189359,6.510211
4.8226131,100.0,14.820346,8.0744556,7.1472536,6.53157
4.8457286,100.0,14.975959,8.1145968,7.1756386,6.5529395
4.8688442,100.0,15.133663,8.1549249,7.2040913,6.5743196
4.8919598,100.0,15.293493,8.1954414,7.2326121,6.5957103
4.9150754,100.0,15.455482,8.2361477,7.2612012,6.6171115
4.938191,100.0,15.619667,8.2770453,7.2898591,6.6385234
4.9613065,100.0,15.786084,8.3181356,7.3185862,6.6599459
4.9844221,100.0,15.954769,8.35942,7.3473827,6.681379
5.0075377,100.0,16.12576,8.4009002,7.3762491,6.7028228
5.0306533,100.0,16.299095,8.4425775,7.4051856,6.7242772
5.0537688,100.0,16.474814,8.4844536,7.4341928,6.7457424
5.0768844,100.0,16.652954,8.5265298,7.4632708,6.7672182
5.1,100.0,16.833558,8.5688077,7.4924202,6.7887047


==> PlotData/Faces50.txt <==
0	1	101	100
1	2	102	101
2	3	103	102
3	4	104	103
4	5	105	104
5	6	106	105
6	7	107	106
7	8	108	107
8	9	109	108
9	10	110	109
10	11	111	110
11	12	112	111
12	13	113	112
13	14	114	113
14	15	115	114
15	16	116	115
16	17	117	116
17	18	118	117
18	19	119	118
19	20	120	119
20	21	121	120
21	22	122	121
22	23	123	122
23	24	124	123
24	25	125	124
25	26	126	125
26	27	127	126
27	28	128	127
28	29	129	128
29	30	130	129
30	31	131	130
31	32	132	131
32	33	133	132
33	34	134	133
34	35	135	134
35	36	136	135
36	37	137	136
37	38	138	137
38	39	139	138
39	40	140	139
40	41	141	140
41	42	142	141
42	43	143	142
43	44	144	143
44	45	145	144
45	46	146	145
46	47	147	146
47	48	148	147
48	49	149	148
49	50	150	149
50	51	151	150
51	52	152	151
52	53	153	152
53	54	154	153
54	55	155	154
55	56	156	155
56	57	157	156
57	58	158	157
58	59	159	158
59	60	160	159
60	61	161	160
61	62	162	161
62	63	163	162
63	64	164	163
64	65	165	164
65	66	166	165
66	67	167	166
67	68	168	167
68	69	169	168
69	70	170	169
70	71	171	170
71	72	172	171
72	73	173	172
73	74	174	173
74	75	175	174
75	76	176	175
76	77	177	176
77	78	178	177
78	79	179	178
79	80	180	179
80	81	181	180
81	82	182	181
82	83	183	182
83	84	184	183
84	85	185	184
85	86	186	185
86	87	187	186
87	88	188	187
88	89	189	188
89	90	190	189
90	91	191	190
91	92	192	191
92	93	193	192
93	94	194	193
94	95	195	194
95	96	196	195
96	97	197	196
97	98	198	197
98	99	199	198
99	0	100	199
100	101	201	200
101	102	202	201
102	103	203	202
103	104	204	203
104	105	205	204
105	106	206	205
106	107	207	206
107	108	208	207
108	109	209	208
109	110	210	209
110	111	211	210
111	112	212	211
112	113	213	212
113	114	214	213
114	115	215	214
115	116	216	215
116	117	217	216
117	118	218	217
118	119	219	218
119	120	220	219
120	121	221	220
121	122	222	221
122	123	223	222
123	124	224	223
124	125	225	224
125	126	226	225
126	127	227	226
127	128	228	227
128	129	229	228
129	130	230	229
130	131	231	230
131	132	232	231
132	133	233	232
133	134	234	233
134	135	235	234
135	136	236	235
136	137	237	236
137	138	238	237
138	139	239	238
139	140	240	239
140	141	241	240
141	142	242	241
142	143	243	242
143	144	244	243
144	145	245	244
145	146	246	245
146	147	247	246
147	148	248	247
148	149	249	248
149	150	250	249
150	151	251	250
151	152	252	251
152	153	253	252
153	154	254	253
154	155	255	254
155	156	256	255
156	157	257	256
157	158	258	257
158	159	259	258
159	160	260	259
160	161	261	260
161	162	262	261
162	163	263	262
163	164	264	263
164	165	265	264
165	166	266	265
166	167	267	266
167	168	268	267
168	169	269	268
169	170	270	269
170	171	271	270
171	172	272	271
172	173	273	272
173	174	274	273
174	175	275	274
175	176	276	275
176	177	277	276
177	178	278	277
178	179	279	278
179	180	280	279
180	181	281	280
181	182	282	281
182	183	283	282
183	184	284	283
184	185	285	284
185	186	286	285
186	187	287	286
187	188	288	287
188	189	289	288
189	190	290	289
190	191	291	290
191	192	292	291
192	193	293	292
193	194	294	293
194	195	295	294
195	196	296	295
196	197	297	296
197	198	298	297
198	199	299	298
199	100	200	299
200	201	301	300
201	202	302	301
202	203	303	302
203	204	304	303
204	205	305	304
205	206	306	305
206	207	307	306
207	208	308	307
208	209	309	308
209	210	310	309
210	211	311	310
211	212	312	311
212	213	313	312
213	214	314	313
214	215	315	314
215	216	316	315
216	217	317	316
217	218	318	317
218	219	319	318
219	220	320	319
220	221	321	320
221	222	322	321
222	223	323	322
223	224	324	323
224	225	325	324
225	226	326	325
226	227	327	326
227	228	328	327
228	229	329	328
229	230	330	329
230	231	331	330
231	232	332	331
232	233	333	332
233	234	334	333
234	235	335	334
235	236	336	335
236	237	337	336
237	238	338	337
238	239	339	338
239	240	340	339
240	241	341	340
241	242	342	341
242	243	343	342
243	244	344	343
244	245	345	344
245	246	346	345
246	247	347	346
247	248	348	347
248	249	349	348
249	250	350	349
250	251	351	350
251	252	352	351
252	253	353	352
253	254	354	353
254	255	355	354
255	256	356	355
256	257	357	356
257	258	358	357
258	259	359	358
259	260	360	359
260	261	361	360
261	262	362	361
262	263	363	362
263	264	364	363
264	265	365	364
265	266	366	365
266	267	367	366
267	268	368	367
268	269	369	368
269	270	370	369
270	271	371	370
271	272	372	371
272	273	373	372
273	274	374	373
274	275	375	374
275	276	376	375
276	277	377	376
277	278	378	377
278	279	379	378
279	280	380	379
280	281	381	380
281	282	382	381
282	283	383	382
283	284	384	383
284	285	385	384
285	286	386	385
286	287	387	386
287	288	388	387
288	289	389	388
289	290	390	389
290	291	391	390
291	292	392	391
292	293	393	392
293	294	394	393
294	295	395	394
295	296	396	395
296	297	397	396
297	298	398	397
298	299	399	398
299	200	300	399
300	301	401	400
301	302	402	401
302	303	403	402
303	304	404	403
304	305	405	404
305	306	406	405
306	307	407	406
307	308	408	407
308	309	409	408
309	310	410	409
310	311	411	410
311	312	412	411
312	313	413	412
313	314	414	413
314	315	415	414
315	316	416	415
316	317	417	416
317	318	418	417
318	319	419	418
319	320	420	419
320	321	421	420
321	322	422	421
322	323	423	422
323	324	424	423
324	325	425	424
325	326	426	425
326	327	427	426
327	328	428	427
328	329	429	428
329	330	430	429
330	331	431	430
331	332	432	431
332	333	433	432
333	334	434	433
334	335	435	434
335	336	436	435
336	337	437	436
337	338	438	437
338	339	439	438
339	340	440	439
340	341	441	440
341	342	442	441
342	343	443	442
343	344	444	443
344	345	445	444
345	346	446	445
346	347	447	446
347	348	448	447
348	349	449	448
349	350	450	449
350	351	451	450
351	352	452	451
352	353	453	452
353	354	454	453
354	355	455	454
355	356	456	455
356	357	457	456
357	358	458	457
358	359	459	458
359	360	460	459
360	361	461	460
361	362	462	461
362	363	463	462
363	364	464	463
364	365	465	464
365	366	466	465
366	367	467	466
367	368	468	467
368	369	469	468
369	370	470	469
370	371	471	470
371	372	472	471
372	373	473	472
373	374	474	473
374	375	475	474
375	376	476	475
376	377	477	476
377	378	478	477
378	379	479	478
379	380	480	479
380	381	481	480
381	382	482	481
382	383	483	482
383	384	484	483
384	385	485	484
385	386	486	485
386	387	487	486
387	388	488	487
388	389	489	488
389	390	490	489
390	391	491	490
391	392	492	491
392	393	493	492
393	394	494	493
394	395	495	494
395	396	496	495
396	397	497	496
397	398	498	497
398	399	499	498
399	300	400	499
400	401	501	500
401	402	502	501
402	403	503	502
403	404	504	503
404	405	505	504
405	406	506	505
406	407	507	506
407	408	508	507
408	409	509	508
409	410	510	509
410	411	511	510
411	412	512	511
412	413	513	512
413	414	514	513
414	415	515	514
415	416	516	515
416	417	517	516
417	418	518	517
418	419	519	518
419	420	520	519
420	421	521	520
421	422	522	521
422	423	523	522
423	424	524	523
424	425	525	524
425	426	526	525
426	427	527	526
427	428	528	527
428	429	529	528
429	430	530	529
430	431	531	530
431	432	532	531
432	433	533	532
433	434	534	533
434	435	535	534
435	436	536	535
436	437	537	536
437	438	538	537
438	439	539	538
439	440	540	539
440	441	541	540
441	442	542	541
442	443	543	542
443	444	544	543
444	445	545	544
445	446	546	545
446	447	547	546
447	448	548	547
448	449	549	548
449	450	550	549
450	451	551	550
451	452	552	551
452	453	553	552
453	454	554	553
454	455	555	554
455	456	556	555
456	457	557	556
457	458	558	557
458	459	559	558
459	460	560	559
460	461	561	560
461	462	562	561
462	463	563	562
463	464	564	563
464	465	565	564
465	466	566	565
466	467	567	566
467	468	568	567
468	469	569	568
469	470	570	569
470	471	571	570
471	472	572	571
472	473	573	572
473	474	574	573
474	475	575	574
475	476	576	575
476	477	577	576
477	478	578	577
478	479	579	578
479	480	580	579
480	481	581	580
481	482	582	581
482	483	583	582
483	484	584	583
484	485	585	584
485	486	586	585
486	487	587	586
487	488	588	587
488	489	589	588
489	490	590	589
490	491	591	590
491	492	592	591
492	493	593	592
493	494	594	593
494	495	595	594
495	496	596	595
496	497	597	596
497	498	598	597
498	499	599	598
499	400	500	599
500	501	601	600
501	502	602	601
502	503	603	602
503	504	604	603
504	505	605	604
505	506	606	605
506	507	607	606
507	508	608	607
508	509	609	608
509	510	610	609
510	511	611	610
511	512	612	611
512	513	613	612
513	514	614	613
514	515	615	614
515	516	616	615
516	517	617	616
517	518	618	617
518	519	619	618
519	520	620	619
520	521	621	620
521	522	622	621
522	523	623	622
523	524	624	623
524	525	625	624
525	526	626	625
526	527	627	626
527	528	628	627
528	529	629	628
529	530	630	629
530	531	631	630
531	532	632	631
532	533	633	632
533	534	634	633
534	535	635	634
535	536	636	635
536	537	637	636
537	538	638	637
538	539	639	638
539	540	640	639
540	541	641	640
541	542	642	641
542	543	643	642
543	544	644	643
544	545	645	644
545	546	646	645
546	547	647	646
547	548	648	647
548	549	649	648
549	550	650	649
550	551	651	650
551	552	652	651
552	553	653	652
553	554	654	653
554	555	655	654
555	556	656	655
556	557	657	656
557	558	658	657
558	559	659	658
559	560	660	659
560	561	661	660
561	562	662	661
562	563	663	662
563	564	664	663
564	565	665	664
565	566	666	665
566	567	667	666
567	568	668	667
568	569	669	668
569	570	670	669
570	571	671	670
571	572	672	671
572	573	673	672
573	574	674	673
574	575	675	674
575	576	676	675
576	577	677	676
577	578	678	677
578	579	679	678
579	580	680	679
580	581	681	680
581	582	682	681
582	583	683	682
583	584	684	683
584	585	685	684
585	586	686	685
586	587	687	686
587	588	688	687
588	589	689	688
589	590	690	689
590	591	691	690
591	592	692	691
592	593	693	692
593	594	694	693
594	595	695	694
595	596	696	695
596	597	697	696
597	598	698	697
598	599	699	698
599	500	600	699
600	601	701	700
601	602	702	701
602	603	703	702
603	604	704	703
604	605	705	704
605	606	706	705
606	607	707	706
607	608	708	707
608	609	709	708
609	610	710	709
610	611	711	710
611	612	712	711
612	613	713	712
613	614	714	713
614	615	715	714
615	616	716	715
616	617	717	716
617	618	718	717
618	619	719	718
619	620	720	719
620	621	721	720
621	622	722	721
622	623	723	722
623	624	724	723
624	625	725	724
625	626	726	725
626	627	727	726
627	628	728	727
628	629	729	728
629	630	730	729
630	631	731	730
631	632	732	731
632	633	733	732
633	634	734	733
634	635	735	734
635	636	736	735
636	637	737	736
637	638	738	737
638	639	739	738
639	640	740	739
640	641	741	740
641	642	742	741
642	643	743	742
643	644	744	743
644	645	745	744
645	646	746	745
646	647	747	746
647	648	748	747
648	649	749	748
649	650	750	749
650	651	751	750
651	652	752	751
652	653	753	752
653	654	754	753
654	655	755	754
655	656	756	755
656	657	757	756
657	658	758	757
658	659	759	758
659	660	760	759
660	661	761	760
661	662	762	761
662	663	763	762
663	664	764	763
664	665	765	764
665	666	766	765
666	667	767	766
667	668	768	767
668	669	769	768
669	670	770	769
670	671	771	770
671	672	772	771
672	673	773	772
673	674	774	773
674	675	775	774
675	676	776	775
676	677	777	776
677	678	778	777
678	679	779	778
679	680	780	779
680	681	781	780
681	682	782	781
682	683	783	782
683	684	784	783
684	685	785	784
685	686	786	785
686	687	787	786
687	688	788	787
688	689	789	788
689	690	790	789
690	691	791	790
691	692	792	791
692	693	793	792
693	694	794	793
694	695	795	794
695	696	796	795
696	697	797	796
697	698	798	797
698	699	799	798
699	600	700	799
700	701	801	800
701	702	802	801
702	703	803	802
703	704	804	803
704	705	805	804
705	706	806	805
706	707	807	806
707	708	808	807
708	709	809	808
709	710	810	809
710	711	811	810
711	712	812	811
712	713	813	812
713	714	814	813
714	715	815	814
715	716	816	815
716	717	817	816
717	718	818	817
718	719	819	818
719	720	820	819
720	721	821	820
721	722	822	821
722	723	823	822
723	724	824	823
724	725	825	824
725	726	826	825
726	727	827	826
727	728	828	827
728	729	829	828
729	730	830	829
730	731	831	830
731	732	832	831
732	733	833	832
733	734	834	833
734	735	835	834
735	736	836	835
736	737	837	836
737	738	838	837
738	739	839	838
739	740	840	839
740	741	841	840
741	742	842	841
742	743	843	842
743	744	844	843
744	745	845	844
745	746	846	845
746	747	847	846
747	748	848	847
748	749	849	848
749	750	850	849
750	751	851	850
751	752	852	851
752	753	853	852
753	754	854	853
754	755	855	854
755	756	856	855
756	757	857	856
757	758	858	857
758	759	859	858
759	760	860	859
760	761	861	860
761	762	862	861
762	763	863	862
763	764	864	863
764	765	865	864
765	766	866	865
766	767	867	866
767	768	868	867
768	769	869	868
769	770	870	869
770	771	871	870
771	772	872	871
772	773	873	872
773	774	874	873
774	775	875	874
775	776	876	875
776	777	877	876
777	778	878	877
778	779	879	878
779	780	880	879
780	781	881	880
781	782	882	881
782	783	883	882
783	784	884	883
784	785	885	884
785	786	886	885
786	787	887	886
787	788	888	887
788	789	889	888
789	790	890	889
790	791	891	890
791	792	892	891
792	793	893	892
793	794	894	893
794	795	895	894
795	796	896	895
796	797	897	896
797	798	898	897
798	799	899	898
799	700	800	899
800	801	901	900
801	802	902	901
802	803	903	902
803	804	904	903
804	805	905	904
805	806	906	905
806	807	907	906
807	808	908	907
808	809	909	908
809	810	910	909
810	811	911	910
811	812	912	911
812	813	913	912
813	814	914	913
814	815	915	914
815	816	916	915
816	817	917	916
817	818	918	917
818	819	919	918
819	820	920	919
820	821	921	920
821	822	922	921
822	823	923	922
823	824	924	923
824	825	925	924
825	826	926	925
826	827	927	926
827	828	928	927
828	829	929	928
829	830	930	929
830	831	931	930
831	832	932	931
832	833	933	932
833	834	934	933
834	835	935	934
835	836	936	935
836	837	937	936
837	838	938	937
838	839	939	938
839	840	940	939
840	841	941	940
841	842	942	941
842	843	943	942
843	844	944	943
844	845	945	944
845	846	946	945
846	847	947	946
847	848	948	947
848	849	949	948
849	850	950	949
850	851	951	950
851	852	952	951
852	853	953	952
853	854	954	953
854	855	955	954
855	856	956	955
856	857	957	956
857	858	958	957
858	859	959	958
859	860	960	959
860	861	961	960
861	862	962	961
862	863	963	962
863	864	964	963
864	865	965	964
865	866	966	965
866	867	967	966
867	868	968	967
868	869	969	968
869	870	970	969
870	871	971	970
871	872	972	971
872	873	973	972
873	874	974	973
874	875	975	974
875	876	976	975
876	877	977	976
877	878	978	977
878	879	979	978
879	880	980	979
880	881	981	980
881	882	982	981
882	883	983	982
883	884	984	983
884	885	985	984
885	886	986	985
886	887	987	986
887	888	988	987
888	889	989	988
889	890	990	989
890	891	991	990
891	892	992	991
892	893	993	992
893	894	994	993
894	895	995	994
895	896	996	995
896	897	997	996
897	898	998	997
898	899	999	998
899	800	900	999
900	901	1001	1000
901	902	1002	1001
902	903	1003	1002
903	904	1004	1003
904	905	1005	1004
905	906	1006	1005
906	907	1007	1006
907	908	1008	1007
908	909	1009	1008
909	910	1010	1009
910	911	1011	1010
911	912	1012	1011
912	913	1013	1012
913	914	1014	1013
914	915	1015	1014
915	916	1016	1015
916	917	1017	1016
917	918	1018	1017
918	919	1019	1018
919	920	1020	1019
920	921	1021	1020
921	922	1022	1021
922	923	1023	1022
923	924	1024	1023
924	925	1025	1024
925	926	1026	1025
926	927	1027	1026
927	928	1028	1027
928	929	1029	1028
929	930	1030	1029
930	931	1031	1030
931	932	1032	1031
932	933	1033	1032
933	934	1034	1033
934	935	1035	1034
935	936	1036	1035
936	937	1037	1036
937	938	1038	1037
938	939	1039	1038
939	940	1040	1039
940	941	1041	1040
941	942	1042	1041
942	943	1043	1042
943	944	1044	1043
944	945	1045	1044
945	946	1046	1045
946	947	1047	1046
947	948	1048	1047
948	949	1049	1048
949	950	1050	1049
950	951	1051	1050
951	952	1052	1051
952	953	1053	1052
953	954	1054	1053
954	955	1055	1054
955	956	1056	1055
956	957	1057	1056
957	958	1058	1057
958	959	1059	1058
959	960	1060	1059
960	961	1061	1060
961	962	1062	1061
962	963	1063	1062
963	964	1064	1063
964	965	1065	1064
965	966	1066	1065
966	967	1067	1066
967	968	1068	1067
968	969	1069	1068
969	970	1070	1069
970	971	1071	1070
971	972	1072	1071
972	973	1073	1072
973	974	1074	1073
974	975	1075	1074
975	976	1076	1075
976	977	1077	1076
977	978	1078	1077
978	979	1079	1078
979	980	1080	1079
980	981	1081	1080
981	982	1082	1081
982	983	1083	1082
983	984	1084	1083
984	985	1085	1084
985	986	1086	1085
986	987	1087	1086
987	988	1088	1087
988	989	1089	1088
989	990	1090	1089
990	991	1091	1090
991	992	1092	1091
992	993	1093	1092
993	994	1094	1093
994	995	1095	1094
995	996	1096	1095
996	997	1097	1096
997	998	1098	1097
998	999	1099	1098
999	900	1000	1099
1000	1001	1101	1100
1001	1002	1102	1101
1002	1003	1103	1102
1003	1004	1104	1103
1004	1005	1105	1104
1005	1006	1106	1105
1006	1007	1107	1106
1007	1008	1108	1107
1008	1009	1109	1108
1009	1010	1110	1109
1010	1011	1111	1110
1011	1012	1112	1111
1012	1013	1113	1112
1013	1014	1114	1113
1014	1015	1115	1114
1015	1016	1116	1115
1016	1017	1117	1116
1017	1018	1118	1117
1018	1019	1119	1118
1019	1020	1120	1119
1020	1021	1121	1120
1021	1022	1122	1121
1022	1023	1123	1122
1023	1024	1124	1123
1024	1025	1125	1124
1025	1026	1126	1125
1026	1027	1127	1126
1027	1028	1128	1127
1028	1029	1129	1128
1029	1030	1130	1129
1030	1031	1131	1130
1031	1032	1132	1131
1032	1033	1133	1132
1033	1034	1134	1133
1034	1035	1135	1134
1035	1036	1136	1135
1036	1037	1137	1136
1037	1038	1138	1137
1038	1039	1139	1138
1039	1040	1140	1139
1040	1041	1141	1140
1041	1042	1142	1141
1042	1043	1143	1142
1043	1044	1144	1143
1044	1045	1145	1144
1045	1046	1146	1145
1046	1047	1147	1146
1047	1048	1148	1147
1048	1049	1149	1148
1049	1050	1150	1149
1050	1051	1151	1150
1051	1052	1152	1151
1052	1053	1153	1152
1053	1054	1154	1153
1054	1055	1155	1154
1055	1056	1156	1155
1056	1057	1157	1156
1057	1058	1158	1157
1058	1059	1159	1158
1059	1060	1160	1159
1060	1061	1161	1160
1061	1062	1162	1161
1062	1063	1163	1162
1063	1064	1164	1163
1064	1065	1165	1164
1065	1066	1166	1165
1066	1067	1167	1166
1067	1068	1168	1167
1068	1069	1169	1168
1069	1070	1170	1169
1070	1071	1171	1170
1071	1072	1172	1171
1072	1073	1173	1172
1073	1074	1174	1173
1074	1075	1175	1174
1075	1076	1176	1175
1076	1077	1177	1176
1077	1078	1178	1177
1078	1079	1179	1178
1079	1080	1180	1179
1080	1081	1181	1180
1081	1082	1182	1181
1082	1083	1183	1182
1083	1084	1184	1183
1084	1085	1185	1184
1085	1086	1186	1185
1086	1087	1187	1186
1087	1088	1188	1187
1088	1089	1189	1188
1089	1090	1190	1189
1090	1091	1191	1190
1091	1092	1192	1191
1092	1093	1193	1192
1093	1094	1194	1193
1094	1095	1195	1194
1095	1096	1196	1195
1096	1097	1197	1196
1097	1098	1198	1197
1098	1099	1199	1198
1099	1000	1100	1199
1100	1101	1201	1200
1101	1102	1202	1201
1102	1103	1203	1202
1103	1104	1204	1203
1104	1105	1205	1204
1105	1106	1206	1205
1106	1107	1207	1206
1107	1108	1208	1207
1108	1109	1209	1208
1109	1110	1210	1209
1110	1111	1211	1210
1111	1112	1212	1211
1112	1113	1213	1212
1113	1114	1214	1213
1114	1115	1215	1214
1115	1116	1216	1215
1116	1117	1217	1216
1117	1118	1218	1217
1118	1119	1219	1218
1119	1120	1220	1219
1120	1121	1221	1220
1121	1122	1222	1221
1122	1123	1223	1222
1123	1124	1224	1223
1124	1125	1225	1224
1125	1126	1226	1225
1126	1127	1227	1226
1127	1128	1228	1227
1128	1129	1229	1228
1129	1130	1230	1229
1130	1131	1231	1230
1131	1132	1232	1231
1132	1133	1233	1232
1133	1134	1234	1233
1134	1135	1235	1234
1135	1136	1236	1235
1136	1137	1237	1236
1137	1138	1238	1237
1138	1139	1239	1238
1139	1140	1240	1239
1140	1141	1241	1240
1141	1142	1242	1241
1142	1143	1243	1242
1143	1144	1244	1243
1144	1145	1245	1244
1145	1146	1246	1245
1146	1147	1247	1246
1147	1148	1248	1247
1148	1149	1249	1248
1149	1150	1250	1249
1150	1151	1251	1250
1151	1152	1252	1251
1152	1153	1253	1252
1153	1154	1254	1253
1154	1155	1255	1254
1155	1156	1256	1255
1156	1157	1257	1256
1157	1158	1258	1257
1158	1159	1259	1258
1159	1160	1260	1259
1160	1161	1261	1260
1161	1162	1262	1261
1162	1163	1263	1262
1163	1164	1264	1263
1164	1165	1265	1264
1165	1166	1266	1265
1166	1167	1267	1266
1167	1168	1268	1267
1168	1169	1269	1268
1169	1170	1270	1269
1170	1171	1271	1270
1171	1172	1272	1271
1172	1173	1273	1272
1173	1174	1274	1273
1174	1175	1275	1274
1175	1176	1276	1275
1176	1177	1277	1276
1177	1178	1278	1277
1178	1179	1279	1278
1179	1180	1280	1279
1180	1181	1281	1280
1181	1182	1282	1281
1182	1183	1283	1282
1183	1184	1284	1283
1184	1185	1285	1284
1185	1186	1286	1285
1186	1187	1287	1286
1187	1188	1288	1287
1188	1189	1289	1288
1189	1190	1290	1289
1190	1191	1291	1290
1191	1192	1292	1291
1192	1193	1293	1292
1193	1194	1294	1293
1194	1195	1295	1294
1195	1196	1296	1295
1196	1197	1297	1296
1197	1198	1298	1297
1198	1199	1299	1298
1199	1100	1200	1299
1200	1201	1301	1300
1201	1202	1302	1301
1202	1203	1303	1302
1203	1204	1304	1303
1204	1205	1305	1304
1205	1206	1306	1305
1206	1207	1307	1306
1207	1208	1308	1307
1208	1209	1309	1308
1209	1210	1310	1309
1210	1211	1311	1310
1211	1212	1312	1311
1212	1213	1313	1312
1213	1214	1314	1313
1214	1215	1315	1314
1215	1216	1316	1315
1216	1217	1317	1316
1217	1218	1318	1317
1218	1219	1319	1318
1219	1220	1320	1319
1220	1221	1321	1320
1221	1222	1322	1321
1222	1223	1323	1322
1223	1224	1324	1323
1224	1225	1325	1324
1225	1226	1326	1325
1226	1227	1327	1326
1227	1228	1328	1327
1228	1229	1329	1328
1229	1230	1330	1329
1230	1231	1331	1330
1231	1232	1332	1331
1232	1233	1333	1332
1233	1234	1334	1333
1234	1235	1335	1334
1235	1236	1336	1335
1236	1237	1337	1336
1237	1238	1338	1337
1238	1239	1339	1338
1239	1240	1340	1339
1240	1241	1341	1340
1241	1242	1342	1341
1242	1243	1343	1342
1243	1244	1344	1343
1244	1245	1345	1344
1245	1246	1346	1345
1246	1247	1347	1346
1247	1248	1348	1347
1248	1249	1349	1348
1249	1250	1350	1349
1250	1251	1351	1350
1251	1252	1352	1351
1252	1253	1353	1352
1253	1254	1354	1353
1254	1255	1355	1354
1255	1256	1356	1355
1256	1257	1357	1356
1257	1258	1358	1357
1258	1259	1359	1358
1259	1260	1360	1359
1260	1261	1361	1360
1261	1262	1362	1361
1262	1263	1363	1362
1263	1264	1364	1363
1264	1265	1365	1364
1265	1266	1366	1365
1266	1267	1367	1366
1267	1268	1368	1367
1268	1269	1369	1368
1269	1270	1370	1369
1270	1271	1371	1370
1271	1272	1372	1371
1272	1273	1373	1372
1273	1274	1374	1373
1274	1275	1375	1374
1275	1276	1376	1375
1276	1277	1377	1376
1277	1278	1378	1377
1278	1279	1379	1378
1279	1280	1380	1379
1280	1281	1381	1380
1281	1282	1382	1381
1282	1283	1383	1382
1283	1284	1384	1383
1284	1285	1385	1384
1285	1286	1386	1385
1286	1287	1387	1386
1287	1288	1388	1387
1288	1289	1389	1388
1289	1290	1390	1389
1290	1291	1391	1390
1291	1292	1392	1391
1292	1293	1393	1392
1293	1294	1394	1393
1294	1295	1395	1394
1295	1296	1396	1395
1296	1297	1397	1396
1297	1298	1398	1397
1298	1299	1399	1398
1299	1200	1300	1399
1300	1301	1401	1400
1301	1302	1402	1401
1302	1303	1403	1402
1303	1304	1404	1403
1304	1305	1405	1404
1305	1306	1406	1405
1306	1307	1407	1406
1307	1308	1408	1407
1308	1309	1409	1408
1309	1310	1410	1409
1310	1311	1411	1410
1311	1312	1412	1411
1312	1313	1413	1412
1313	1314	1414	1413
1314	1315	1415	1414
1315	1316	1416	1415
1316	1317	1417	1416
1317	1318	1418	1417
1318	1319	1419	1418
1319	1320	1420	1419
1320	1321	1421	1420
1321	1322	1422	1421
1322	1323	1423	1422
1323	1324	1424	1423
1324	1325	1425	1424
1325	1326	1426	1425
1326	1327	1427	1426
1327	1328	1428	1427
1328	1329	1429	1428
1329	1330	1430	1429
1330	1331	1431	1430
1331	1332	1432	1431
1332	1333	1433	1432
1333	1334	1434	1433
1334	1335	1435	1434
1335	1336	1436	1435
1336	1337	1437	1436
1337	1338	1438	1437
1338	1339	1439	1438
1339	1340	1440	1439
1340	1341	1441	1440
1341	1342	1442	1441
1342	1343	1443	1442
1343	1344	1444	1443
1344	1345	1445	1444
1345	1346	1446	1445
1346	1347	1447	1446
1347	1348	1448	1447
1348	1349	1449	1448
1349	1350	1450	1449
1350	1351	1451	1450
1351	1352	1452	1451
1352	1353	1453	1452
1353	1354	1454	1453
1354	1355	1455	1454
1355	1356	1456	1455
1356	1357	1457	1456
1357	1358	1458	1457
1358	1359	1459	1458
1359	1360	1460	1459
1360	1361	1461	1460
1361	1362	1462	1461
1362	1363	1463	1462
1363	1364	1464	1463
1364	1365	1465	1464
1365	1366	1466	1465
1366	1367	1467	1466
1367	1368	1468	1467
1368	1369	1469	1468
1369	1370	1470	1469
1370	1371	1471	1470
1371	1372	1472	1471
1372	1373	1473	1472
1373	1374	1474	1473
1374	1375	1475	1474
1375	1376	1476	1475
1376	1377	1477	1476
1377	1378	1478	1477
1378	1379	1479	1478
1379	1380	1480	1479
1380	1381	1481	1480
1381	1382	1482	1481
1382	1383	1483	1482
1383	1384	1484	1483
1384	1385	1485	1484
1385	1386	1486	1485
1386	1387	1487	1486
1387	1388	1488	1487
1388	1389	1489	1488
1389	1390	1490	1489
1390	1391	1491	1490
1391	1392	1492	1491
1392	1393	1493	1492
1393	1394	1494	1493
1394	1395	1495	1494
1395	1396	1496	1495
1396	1397	1497	1496
1397	1398	1498	1497
1398	1399	1499	1498
1399	1300	1400	1499
1400	1401	1501	1500
1401	1402	1502	1501
1402	1403	1503	1502
1403	1404	1504	1503
1404	1405	1505	1504
1405	1406	1506	1505
1406	1407	1507	1506
1407	1408	1508	1507
1408	1409	1509	1508
1409	1410	1510	1509
1410	1411	1511	1510
1411	1412	1512	1511
1412	1413	1513	1512
1413	1414	1514	1513
1414	1415	1515	1514
1415	1416	1516	1515
1416	1417	1517	1516
1417	1418	1518	1517
1418	1419	1519	1518
1419	1420	1520	1519
1420	1421	1521	1520
1421	1422	1522	1521
1422	1423	1523	1522
1423	1424	1524	1523
1424	1425	1525	1524
1425	1426	1526	1525
1426	1427	1527	1526
1427	1428	1528	1527
1428	1429	1529	1528
1429	1430	1530	1529
1430	1431	1531	1530
1431	1432	1532	1531
1432	1433	1533	1532
1433	1434	1534	1533
1434	1435	1535	1534
1435	1436	1536	1535
1436	1437	1537	1536
1437	1438	1538	1537
1438	1439	1539	1538
1439	1440	1540	1539
1440	1441	1541	1540
1441	1442	1542	1541
1442	1443	1543	1542
1443	1444	1544	1543
1444	1445	1545	1544
1445	1446	1546	1545
1446	1447	1547	1546
1447	1448	1548	1547
1448	1449	1549	1548
1449	1450	1550	1549
1450	1451	1551	1550
1451	1452	1552	1551
1452	1453	1553	1552
1453	1454	1554	1553
1454	1455	1555	1554
1455	1456	1556	1555
1456	1457	1557	1556
1457	1458	1558	1557
1458	1459	1559	1558
1459	1460	1560	1559
1460	1461	1561	1560
1461	1462	1562	1561
1462	1463	1563	1562
1463	1464	1564	1563
1464	1465	1565	1564
1465	1466	1566	1565
1466	1467	1567	1566
1467	1468	1568	1567
1468	1469	1569	1568
1469	1470	1570	1569
1470	1471	1571	1570
1471	1472	1572	1571
1472	1473	1573	1572
1473	1474	1574	1573
1474	1475	1575	1574
1475	1476	1576	1575
1476	1477	1577	1576
1477	1478	1578	1577
1478	1479	1579	1578
1479	1480	1580	1579
1480	1481	1581	1580
1481	1482	1582	1581
1482	1483	1583	1582
1483	1484	1584	1583
1484	1485	1585	1584
1485	1486	1586	1585
1486	1487	1587	1586
1487	1488	1588	1587
1488	1489	1589	1588
1489	1490	1590	1589
1490	1491	1591	1590
1491	1492	1592	1591
1492	1493	1593	1592
1493	1494	1594	1593
1494	1495	1595	1594
1495	1496	1596	1595
1496	1497	1597	1596
1497	1498	1598	1597
1498	1499	1599	1598
1499	1400	1500	1599
1500	1501	1601	1600
1501	1502	1602	1601
1502	1503	1603	1602
1503	1504	1604	1603
1504	1505	1605	1604
1505	1506	1606	1605
1506	1507	1607	1606
1507	1508	1608	1607
1508	1509	1609	1608
1509	1510	1610	1609
1510	1511	1611	1610
1511	1512	1612	1611
1512	1513	1613	1612
1513	1514	1614	1613
1514	1515	1615	1614
1515	1516	1616	1615
1516	1517	1617	1616
1517	1518	1618	1617
1518	1519	1619	1618
1519	1520	1620	1619
1520	1521	1621	1620
1521	1522	1622	1621
1522	1523	1623	1622
1523	1524	1624	1623
1524	1525	1625	1624
1525	1526	1626	1625
1526	1527	1627	1626
1527	1528	1628	1627
1528	1529	1629	1628
1529	1530	1630	1629
1530	1531	1631	1630
1531	1532	1632	1631
1532	1533	1633	1632
1533	1534	1634	1633
1534	1535	1635	1634
1535	1536	1636	1635
1536	1537	1637	1636
1537	1538	1638	1637
1538	1539	1639	1638
1539	1540	1640	1639
1540	1541	1641	1640
1541	1542	1642	1641
1542	1543	1643	1642
1543	1544	1644	1643
1544	1545	1645	1644
1545	1546	1646	1645
1546	1547	1647	1646
1547	1548	1648	1647
1548	1549	1649	1648
1549	1550	1650	1649
1550	1551	1651	1650
1551	1552	1652	1651
1552	1553	1653	1652
1553	1554	1654	1653
1554	1555	1655	1654
1555	1556	1656	1655
1556	1557	1657	1656
1557	1558	1658	1657
1558	1559	1659	1658
1559	1560	1660	1659
1560	1561	1661	1660
1561	1562	1662	1661
1562	1563	1663	1662
1563	1564	1664	1663
1564	1565	1665	1664
1565	1566	1666	1665
1566	1567	1667	1666
1567	1568	1668	1667
1568	1569	1669	1668
1569	1570	1670	1669
1570	1571	1671	1670
1571	1572	1672	1671
1572	1573	1673	1672
1573	1574	1674	1673
1574	1575	1675	1674
1575	1576	1676	1675
1576	1577	1677	1676
1577	1578	1678	1677
1578	1579	1679	1678
1579	1580	1680	1679
1580	1581	1681	1680
1581	1582	1682	1681
1582	1583	1683	1682
1583	1584	1684	1683
1584	1585	1685	1684
1585	1586	1686	1685
1586	1587	1687	1686
1587	1588	1688	1687
1588	1589	1689	1688
1589	1590	1690	1689
1590	1591	1691	1690
1591	1592	1692	1691
1592	1593	1693	1692
1593	1594	1694	1693
1594	1595	1695	1694
1595	1596	1696	1695
1596	1597	1697	1696
1597	1598	1698	1697
1598	1599	1699	1698
1599	1500	1600	1699
1600	1601	1701	1700
1601	1602	1702	1701
1602	1603	1703	1702
1603	1604	1704	1703
1604	1605	1705	1704
1605	1606	1706	1705
1606	1607	1707	1706
1607	1608	1708	1707
1608	1609	1709	1708
1609	1610	1710	1709
1610	1611	1711	1710
1611	1612	1712	1711
1612	1613	1713	1712
1613	1614	1714	1713
1614	1615	1715	1714
1615	1616	1716	1715
1616	1617	1717	1716
1617	1618	1718	1717
1618	1619	1719	1718
1619	1620	1720	1719
1620	1621	1721	1720
1621	1622	1722	1721
1622	1623	1723	1722
1623	1624	1724	1723
1624	1625	1725	1724
1625	1626	1726	1725
1626	1627	1727	1726
1627	1628	1728	1727
1628	1629	1729	1728
1629	1630	1730	1729
1630	1631	1731	1730
1631	1632	1732	1731
1632	1633	1733	1732
1633	1634	1734	1733
1634	1635	1735	1734
1635	1636	1736	1735
1636	1637	1737	1736
1637	1638	1738	1737
1638	1639	1739	1738
1639	1640	1740	1739
1640	1641	1741	1740
1641	1642	1742	1741
1642	1643	1743	1742
1643	1644	1744	1743
1644	1645	1745	1744
1645	1646	1746	1745
1646	1647	1747	1746
1647	1648	1748	1747
1648	1649	1749	1748
1649	1650	1750	1749
1650	1651	1751	1750
1651	1652	1752	1751
1652	1653	1753	1752
1653	1654	1754	1753
1654	1655	1755	1754
1655	1656	1756	1755
1656	1657	1757	1756
1657	1658	1758	1757
1658	1659	1759	1758
1659	1660	1760	1759
1660	1661	1761	1760
1661	1662	1762	1761
1662	1663	1763	1762
1663	1664	1764	1763
1664	1665	1765	1764
1665	1666	1766	1765
1666	1667	1767	1766
1667	1668	1768	1767
1668	1669	1769	1768
1669	1670	1770	1769
1670	1671	1771	1770
1671	1672	1772	1771
1672	1673	1773	1772
1673	1674	1774	1773
1674	1675	1775	1774
1675	1676	1776	1775
1676	1677	1777	1776
1677	1678	1778	1777
1678	1679	1779	1778
1679	1680	1780	1779
1680	1681	1781	1780
1681	1682	1782	1781
1682	1683	1783	1782
1683	1684	1784	1783
1684	1685	1785	1784
1685	1686	1786	1785
1686	1687	1787	1786
1687	1688	1788	1787
1688	1689	1789	1788
1689	1690	1790	1789
1690	1691	1791	1790
1691	1692	1792	1791
1692	1693	1793	1792
1693	1694	1794	1793
1694	1695	1795	1794
1695	1696	1796	1795
1696	1697	1797	1796
1697	1698	1798	1797
1698	1699	1799	1798
1699	1600	1700	1799
1700	1701	1801	1800
1701	1702	1802	1801
1702	1703	1803	1802
1703	1704	1804	1803
1704	1705	1805	1804
1705	1706	1806	1805
1706	1707	1807	1806
1707	1708	1808	1807
1708	1709	1809	1808
1709	1710	1810	1809
1710	1711	1811	1810
1711	1712	1812	1811
1712	1713	1813	1812
1713	1714	1814	1813
1714	1715	1815	1814
1715	1716	1816	1815
1716	1717	1817	1816
1717	1718	1818	1817
1718	1719	1819	1818
1719	1720	1820	1819
1720	1721	1821	1820
1721	1722	1822	1821
1722	1723	1823	1822
1723	1724	1824	1823
1724	1725	1825	1824
1725	1726	1826	1825
1726	1727	1827	1826
1727	1728	1828	1827
1728	1729	1829	1828
1729	1730	1830	1829
1730	1731	1831	1830
1731	1732	1832	1831
1732	1733	1833	1832
1733	1734	1834	1833
1734	1735	1835	1834
1735	1736	1836	1835
1736	1737	1837	1836
1737	1738	1838	1837
1738	1739	1839	1838
1739	1740	1840	1839
1740	1741	1841	1840
1741	1742	1842	1841
1742	1743	1843	1842
1743	1744	1844	1843
1744	1745	1845	1844
1745	1746	1846	1845
1746	1747	1847	1846
1747	1748	1848	1847
1748	1749	1849	1848
1749	1750	1850	1849
1750	1751	1851	1850
1751	1752	1852	1851
1752	1753	1853	1852
1753	1754	1854	1853
1754	1755	1855	1854
1755	1756	1856	1855
1756	1757	1857	1856
1757	1758	1858	1857
1758	1759	1859	1858
1759	1760	1860	1859
1760	1761	1861	1860
1761	1762	1862	1861
1762	1763	1863	1862
1763	1764	1864	1863
1764	1765	1865	1864
1765	1766	1866	1865
1766	1767	1867	1866
1767	1768	1868	1867
1768	1769	1869	1868
1769	1770	1870	1869
1770	1771	1871	1870
1771	1772	1872	1871
1772	1773	1873	1872
1773	1774	1874	1873
1774	1775	1875	1874
1775	1776	1876	1875
1776	1777	1877	1876
1777	1778	1878	1877
1778	1779	1879	1878
1779	1780	1880	1879
1780	1781	1881	1880
1781	1782	1882	1881
1782	1783	1883	1882
1783	1784	1884	1883
1784	1785	1885	1884
1785	1786	1886	1885
1786	1787	1887	1886
1787	1788	1888	1887
1788	1789	1889	1888
1789	1790	1890	1889
1790	1791	1891	1890
1791	1792	1892	1891
1792	1793	1893	1892
1793	1794	1894	1893
1794	1795	1895	1894
1795	1796	1896	1895
1796	1797	1897	1896
1797	1798	1898	1897
1798	1799	1899	1898
1799	1700	1800	1899
1800	1801	1901	1900
1801	1802	1902	1901
1802	1803	1903	1902
1803	1804	1904	1903
1804	1805	1905	1904
1805	1806	1906	1905
1806	1807	1907	1906
1807	1808	1908	1907
1808	1809	1909	1908
1809	1810	1910	1909
1810	1811	1911	1910
1811	1812	1912	1911
1812	1813	1913	1912
1813	1814	1914	1913
1814	1815	1915	1914
1815	1816	1916	1915
1816	1817	1917	1916
1817	1818	1918	1917
1818	1819	1919	1918
1819	1820	1920	1919
1820	1821	1921	1920
1821	1822	1922	1921
1822	1823	1923	1922
1823	1824	1924	1923
1824	1825	1925	1924
1825	1826	1926	1925
1826	1827	1927	1926
1827	1828	1928	1927
1828	1829	1929	1928
1829	1830	1930	1929
1830	1831	1931	1930
1831	1832	1932	1931
1832	1833	1933	1932
1833	1834	1934	1933
1834	1835	1935	1934
1835	1836	1936	1935
1836	1837	1937	1936
1837	1838	1938	1937
1838	1839	1939	1938
1839	1840	1940	1939
1840	1841	1941	1940
1841	1842	1942	1941
1842	1843	1943	1942
1843	1844	1944	1943
1844	1845	1945	1944
1845	1846	1946	1945
1846	1847	1947	1946
1847	1848	1948	1947
1848	1849	1949	1948
1849	1850	1950	1949
1850	1851	1951	1950
1851	1852	1952	1951
1852	1853	1953	1952
1853	1854	1954	1953
1854	1855	1955	1954
1855	1856	1956	1955
1856	1857	1957	1956
1857	1858	1958	1957
1858	1859	1959	1958
1859	1860	1960	1959
1860	1861	1961	1960
1861	1862	1962	1961
1862	1863	1963	1962
1863	1864	1964	1963
1864	1865	1965	1964
1865	1866	1966	1965
1866	1867	1967	1966
1867	1868	1968	1967
1868	1869	1969	1968
1869	1870	1970	1969
1870	1871	1971	1970
1871	1872	1972	1971
1872	1873	1973	1972
1873	1874	1974	1973
1874	1875	1975	1974
1875	1876	1976	1975
1876	1877	1977	1976
1877	1878	1978	1977
1878	1879	1979	1978
1879	1880	1980	1979
1880	1881	1981	1980
1881	1882	1982	1981
1882	1883	1983	1982
1883	1884	1984	1983
1884	1885	1985	1984
1885	1886	1986	1985
1886	1887	1987	1986
1887	1888	1988	1987
1888	1889	1989	1988
1889	1890	1990	1989
1890	1891	1991	1990
1891	1892	1992	1991
1892	1893	1993	1992
1893	1894	1994	1993
1894	1895	1995	1994
1895	1896	1996	1995
1896	1897	1997	1996
1897	1898	1998	1997
1898	1899	1999	1998
1899	1800	1900	1999
1900	1901	2001	2000
1901	1902	2002	2001
1902	1903	2003	2002
1903	1904	2004	2003
1904	1905	2005	2004
1905	1906	2006	2005
1906	1907	2007	2006
1907	1908	2008	2007
1908	1909	2009	2008
1909	1910	2010	2009
1910	1911	2011	2010
1911	1912	2012	2011
1912	1913	2013	2012
1913	1914	2014	2013
1914	1915	2015	2014
1915	1916	2016	2015
1916	1917	2017	2016
1917	1918	2018	2017
1918	1919	2019	2018
1919	1920	2020	2019
1920	1921	2021	2020
1921	1922	2022	2021
1922	1923	2023	2022
1923	1924	2024	2023
1924	1925	2025	2024
1925	1926	2026	2025
1926	1927	2027	2026
1927	1928	2028	2027
1928	1929	2029	2028
1929	1930	2030	2029
1930	1931	2031	2030
1931	1932	2032	2031
1932	1933	2033	2032
1933	1934	2034	2033
1934	1935	2035	2034
1935	1936	2036	2035
1936	1937	2037	2036
1937	1938	2038	2037
1938	1939	2039	2038
1939	1940	2040	2039
1940	1941	2041	2040
1941	1942	2042	2041
1942	1943	2043	2042
1943	1944	2044	2043
1944	1945	2045	2044
1945	1946	2046	2045
1946	1947	2047	2046
1947	1948	2048	2047
1948	1949	2049	2048
1949	1950	2050	2049
1950	1951	2051	2050
1951	1952	2052	2051
1952	1953	2053	2052
1953	1954	2054	2053
1954	1955	2055	2054
1955	1956	2056	2055
1956	1957	2057	2056
1957	1958	2058	2057
1958	1959	2059	2058
1959	1960	2060	2059
1960	1961	2061	2060
1961	1962	2062	2061
1962	1963	2063	2062
1963	1964	2064	2063
1964	1965	2065	2064
1965	1966	2066	2065
1966	1967	2067	2066
1967	1968	2068	2067
1968	1969	2069	2068
1969	1970	2070	2069
1970	1971	2071	2070
1971	1972	2072	2071
1972	1973	2073	2072
1973	1974	2074	2073
1974	1975	2075	2074
1975	1976	2076	2075
1976	1977	2077	2076
1977	1978	2078	2077
1978	1979	2079	2078
1979	1980	2080	2079
1980	1981	2081	2080
1981	1982	2082	2081
1982	1983	2083	2082
1983	1984	2084	2083
1984	1985	2085	2084
1985	1986	2086	2085
1986	1987	2087	2086
1987	1988	2088	2087
1988	1989	2089	2088
1989	1990	2090	2089
1990	1991	2091	2090
1991	1992	2092	2091
1992	1993	2093	2092
1993	1994	2094	2093
1994	1995	2095	2094
1995	1996	2096	2095
1996	1997	2097	2096
1997	1998	2098	2097
1998	1999	2099	2098
1999	1900	2000	2099
2000	2001	2101	2100
2001	2002	2102	2101
2002	2003	2103	2102
2003	2004	2104	2103
2004	2005	2105	2104
2005	2006	2106	2105
2006	2007	2107	2106
2007	2008	2108	2107
2008	2009	2109	2108
2009	2010	2110	2109
2010	2011	2111	2110
2011	2012	2112	2111
2012	2013	2113	2112
2013	2014	2114	2113
2014	2015	2115	2114
2015	2016	2116	2115
2016	2017	2117	2116
2017	2018	2118	2117
2018	2019	2119	2118
2019	2020	2120	2119
2020	2021	2121	2120
2021	2022	2122	2121
2022	2023	2123	2122
2023	2024	2124	2123
2024	2025	2125	2124
2025	2026	2126	2125
2026	2027	2127	2126
2027	2028	2128	2127
2028	2029	2129	2128
2029	2030	2130	2129
2030	2031	2131	2130
2031	2032	2132	2131
2032	2033	2133	2132
2033	2034	2134	2133
2034	2035	2135	2134
2035	2036	2136	2135
2036	2037	2137	2136
2037	2038	2138	2137
2038	2039	2139	2138
2039	2040	2140	2139
2040	2041	2141	2140
2041	2042	2142	2141
2042	2043	2143	2142
2043	2044	2144	2143
2044	2045	2145	2144
2045	2046	2146	2145
2046	2047	2147	2146
2047	2048	2148	2147
2048	2049	2149	2148
2049	2050	2150	2149
2050	2051	2151	2150
2051	2052	2152	2151
2052	2053	2153	2152
2053	2054	2154	2153
2054	2055	2155	2154
2055	2056	2156	2155
2056	2057	2157	2156
2057	2058	2158	2157
2058	2059	2159	2158
2059	2060	2160	2159
2060	2061	2161	2160
2061	2062	2162	2161
2062	2063	2163	2162
2063	2064	2164	2163
2064	2065	2165	2164
2065	2066	2166	2165
2066	2067	2167	2166
2067	2068	2168	2167
2068	2069	2169	2168
2069	2070	2170	2169
2070	2071	2171	2170
2071	2072	2172	2171
2072	2073	2173	2172
2073	2074	2174	2173
2074	2075	2175	2174
2075	2076	2176	2175
2076	2077	2177	2176
2077	2078	2178	2177
2078	2079	2179	2178
2079	2080	2180	2179
2080	2081	2181	2180
2081	2082	2182	2181
2082	2083	2183	2182
2083	2084	2184	2183
2084	2085	2185	2184
2085	2086	2186	2185
2086	2087	2187	2186
2087	2088	2188	2187
2088	2089	2189	2188
2089	2090	2190	2189
2090	2091	2191	2190
2091	2092	2192	2191
2092	2093	2193	2192
2093	2094	2194	2193
2094	2095	2195	2194
2095	2096	2196	2195
2096	2097	2197	2196
2097	2098	2198	2197
2098	2099	2199	2198
2099	2000	2100	2199
2100	2101	2201	2200
2101	2102	2202	2201
2102	2103	2203	2202
2103	2104	2204	2203
2104	2105	2205	2204
2105	2106	2206	2205
2106	2107	2207	2206
2107	2108	2208	2207
2108	2109	2209	2208
2109	2110	2210	2209
2110	2111	2211	2210
2111	2112	2212	2211
2112	2113	2213	2212
2113	2114	2214	2213
2114	2115	2215	2214
2115	2116	2216	2215
2116	2117	2217	2216
2117	2118	2218	2217
2118	2119	2219	2218
2119	2120	2220	2219
2120	2121	2221	2220
2121	2122	2222	2221
2122	2123	2223	2222
2123	2124	2224	2223
2124	2125	2225	2224
2125	2126	2226	2225
2126	2127	2227	2226
2127	2128	2228	2227
2128	2129	2229	2228
2129	2130	2230	2229
2130	2131	2231	2230
2131	2132	2232	2231
2132	2133	2233	2232
2133	2134	2234	2233
2134	2135	2235	2234
2135	2136	2236	2235
2136	2137	2237	2236
2137	2138	2238	2237
2138	2139	2239	2238
2139	2140	2240	2239
2140	2141	2241	2240
2141	2142	2242	2241
2142	2143	2243	2242
2143	2144	2244	2243
2144	2145	2245	2244
2145	2146	2246	2245
2146	2147	2247	2246
2147	2148	2248	2247
2148	2149	2249	2248
2149	2150	2250	2249
2150	2151	2251	2250
2151	2152	2252	2251
2152	2153	2253	2252
2153	2154	2254	2253
2154	2155	2255	2254
2155	2156	2256	2255
2156	2157	2257	2256
2157	2158	2258	2257
2158	2159	2259	2258
2159	2160	2260	2259
2160	2161	2261	2260
2161	2162	2262	2261
2162	2163	2263	2262
2163	2164	2264	2263
2164	2165	2265	2264
2165	2166	2266	2265
2166	2167	2267	2266
2167	2168	2268	2267
2168	2169	2269	2268
2169	2170	2270	2269
2170	2171	2271	2270
2171	2172	2272	2271
2172	2173	2273	2272
2173	2174	2274	2273
2174	2175	2275	2274
2175	2176	2276	2275
2176	2177	2277	2276
2177	2178	2278	2277
2178	2179	2279	2278
2179	2180	2280	2279
2180	2181	2281	2280
2181	2182	2282	2281
2182	2183	2283	2282
2183	2184	2284	2283
2184	2185	2285	2284
2185	2186	2286	2285
2186	2187	2287	2286
2187	2188	2288	2287
2188	2189	2289	2288
2189	2190	2290	2289
2190	2191	2291	2290
2191	2192	2292	2291
2192	2193	2293	2292
2193	2194	2294	2293
2194	2195	2295	2294
2195	2196	2296	2295
2196	2197	2297	2296
2197	2198	2298	2297
2198	2199	2299	2298
2199	2100	2200	2299
2200	2201	2301	2300
2201	2202	2302	2301
2202	2203	2303	2302
2203	2204	2304	2303
2204	2205	2305	2304
2205	2206	2306	2305
2206	2207	2307	2306
2207	2208	2308	2307
2208	2209	2309	2308
2209	2210	2310	2309
2210	2211	2311	2310
2211	2212	2312	2311
2212	2213	2313	2312
2213	2214	2314	2313
2214	2215	2315	2314
2215	2216	2316	2315
2216	2217	2317	2316
2217	2218	2318	2317
2218	2219	2319	2318
2219	2220	2320	2319
2220	2221	2321	2320
2221	2222	2322	2321
2222	2223	2323	2322
2223	2224	2324	2323
2224	2225	2325	2324
2225	2226	2326	2325
2226	2227	2327	2326
2227	2228	2328	2327
2228	2229	2329	2328
2229	2230	2330	2329
2230	2231	2331	2330
2231	2232	2332	2331
2232	2233	2333	2332
2233	2234	2334	2333
2234	2235	2335	2334
2235	2236	2336	2335
2236	2237	2337	2336
2237	2238	2338	2337
2238	2239	2339	2338
2239	2240	2340	2339
2240	2241	2341	2340
2241	2242	2342	2341
2242	2243	2343	2342
2243	2244	2344	2343
2244	2245	2345	2344
2245	2246	2346	2345
2246	2247	2347	2346
2247	2248	2348	2347
2248	2249	2349	2348
2249	2250	2350	2349
2250	2251	2351	2350
2251	2252	2352	2351
2252	2253	2353	2352
2253	2254	2354	2353
2254	2255	2355	2354
2255	2256	2356	2355
2256	2257	2357	2356
2257	2258	2358	2357
2258	2259	2359	2358
2259	2260	2360	2359
2260	2261	2361	2360
2261	2262	2362	2361
2262	2263	2363	2362
2263	2264	2364	2363
2264	2265	2365	2364
2265	2266	2366	2365
2266	2267	2367	2366
2267	2268	2368	2367
2268	2269	2369	2368
2269	2270	2370	2369
2270	2271	2371	2370
2271	2272	2372	2371
2272	2273	2373	2372
2273	2274	2374	2373
2274	2275	2375	2374
2275	2276	2376	2375
2276	2277	2377	2376
2277	2278	2378	2377
2278	2279	2379	2378
2279	2280	2380	2379
2280	2281	2381	2380
2281	2282	2382	2381
2282	2283	2383	2382
2283	2284	2384	2383
2284	2285	2385	2384
2285	2286	2386	2385
2286	2287	2387	2386
2287	2288	2388	2387
2288	2289	2389	2388
2289	2290	2390	2389
2290	2291	2391	2390
2291	2292	2392	2391
2292	2293	2393	2392
2293	2294	2394	2393
2294	2295	2395	2394
2295	2296	2396	2395
2296	2297	2397	2396
2297	2298	2398	2397
2298	2299	2399	2398
2299	2200	2300	2399
2300	2301	2401	2400
2301	2302	2402	2401
2302	2303	2403	2402
2303	2304	2404	2403
2304	2305	2405	2404
2305	2306	2406	2405
2306	2307	2407	2406
2307	2308	2408	2407
2308	2309	2409	2408
2309	2310	2410	2409
2310	2311	2411	2410
2311	2312	2412	2411
2312	2313	2413	2412
2313	2314	2414	2413
2314	2315	2415	2414
2315	2316	2416	2415
2316	2317	2417	2416
2317	2318	2418	2417
2318	2319	2419	2418
2319	2320	2420	2419
2320	2321	2421	2420
2321	2322	2422	2421
2322	2323	2423	2422
2323	2324	2424	2423
2324	2325	2425	2424
2325	2326	2426	2425
2326	2327	2427	2426
2327	2328	2428	2427
2328	2329	2429	2428
2329	2330	2430	2429
2330	2331	2431	2430
2331	2332	2432	2431
2332	2333	2433	2432
2333	2334	2434	2433
2334	2335	2435	2434
2335	2336	2436	2435
2336	2337	2437	2436
2337	2338	2438	2437
2338	2339	2439	2438
2339	2340	2440	2439
2340	2341	2441	2440
2341	2342	2442	2441
2342	2343	2443	2442
2343	2344	2444	2443
2344	2345	2445	2444
2345	2346	2446	2445
2346	2347	2447	2446
2347	2348	2448	2447
2348	2349	2449	2448
2349	2350	2450	2449
2350	2351	2451	2450
2351	2352	2452	2451
2352	2353	2453	2452
2353	2354	2454	2453
2354	2355	2455	2454
2355	2356	2456	2455
2356	2357	2457	2456
2357	2358	2458	2457
2358	2359	2459	2458
2359	2360	2460	2459
2360	2361	2461	2460
2361	2362	2462	2461
2362	2363	2463	2462
2363	2364	2464	2463
2364	2365	2465	2464
2365	2366	2466	2465
2366	2367	2467	2466
2367	2368	2468	2467
2368	2369	2469	2468
2369	2370	2470	2469
2370	2371	2471	2470
2371	2372	2472	2471
2372	2373	2473	2472
2373	2374	2474	2473
2374	2375	2475	2474
2375	2376	2476	2475
2376	2377	2477	2476
2377	2378	2478	2477
2378	2379	2479	2478
2379	2380	2480	2479
2380	2381	2481	2480
2381	2382	2482	2481
2382	2383	2483	2482
2383	2384	2484	2483
2384	2385	2485	2484
2385	2386	2486	2485
2386	2387	2487	2486
2387	2388	2488	2487
2388	2389	2489	2488
2389	2390	2490	2489
2390	2391	2491	2490
2391	2392	2492	2491
2392	2393	2493	2492
2393	2394	2494	2493
2394	2395	2495	2494
2395	2396	2496	2495
2396	2397	2497	2496
2397	2398	2498	2497
2398	2399	2499	2498
2399	2300	2400	2499
2400	2401	2501	2500
2401	2402	2502	2501
2402	2403	2503	2502
2403	2404	2504	2503
2404	2405	2505	2504
2405	2406	2506	2505
2406	2407	2507	2506
2407	2408	2508	2507
2408	2409	2509	2508
2409	2410	2510	2509
2410	2411	2511	2510
2411	2412	2512	2511
2412	2413	2513	2512
2413	2414	2514	2513
2414	2415	2515	2514
2415	2416	2516	2515
2416	2417	2517	2516
2417	2418	2518	2517
2418	2419	2519	2518
2419	2420	2520	2519
2420	2421	2521	2520
2421	2422	2522	2521
2422	2423	2523	2522
2423	2424	2524	2523
2424	2425	2525	2524
2425	2426	2526	2525
2426	2427	2527	2526
2427	2428	2528	2527
2428	2429	2529	2528
2429	2430	2530	2529
2430	2431	2531	2530
2431	2432	2532	2531
2432	2433	2533	2532
2433	2434	2534	2533
2434	2435	2535	2534
2435	2436	2536	2535
2436	2437	2537	2536
2437	2438	2538	2537
2438	2439	2539	2538
2439	2440	2540	2539
2440	2441	2541	2540
2441	2442	2542	2541
2442	2443	2543	2542
2443	2444	2544	2543
2444	2445	2545	2544
2445	2446	2546	2545
2446	2447	2547	2546
2447	2448	2548	2547
2448	2449	2549	2548
2449	2450	2550	2549
2450	2451	2551	2550
2451	2452	2552	2551
2452	2453	2553	2552
2453	2454	2554	2553
2454	2455	2555	2554
2455	2456	2556	2555
2456	2457	2557	2556
2457	2458	2558	2557
2458	2459	2559	2558
2459	2460	2560	2559
2460	2461	2561	2560
2461	2462	2562	2561
2462	2463	2563	2562
2463	2464	2564	2563
2464	2465	2565	2564
2465	2466	2566	2565
2466	2467	2567	2566
2467	2468	2568	2567
2468	2469	2569	2568
2469	2470	2570	2569
2470	2471	2571	2570
2471	2472	2572	2571
2472	2473	2573	2572
2473	2474	2574	2573
2474	2475	2575	2574
2475	2476	2576	2575
2476	2477	2577	2576
2477	2478	2578	2577
2478	2479	2579	2578
2479	2480	2580	2579
2480	2481	2581	2580
2481	2482	2582	2581
2482	2483	2583	2582
2483	2484	2584	2583
2484	2485	2585	2584
2485	2486	2586	2585
2486	2487	2587	2586
2487	2488	2588	2587
2488	2489	2589	2588
2489	2490	2590	2589
2490	2491	2591	2590
2491	2492	2592	2591
2492	2493	2593	2592
2493	2494	2594	2593
2494	2495	2595	2594
2495	2496	2596	2595
2496	2497	2597	2596
2497	2498	2598	2597
2498	2499	2599	2598
2499	2400	2500	2599
2500	2501	2601	2600
2501	2502	2602	2601
2502	2503	2603	2602
2503	2504	2604	2603
2504	2505	2605	2604
2505	2506	2606	2605
2506	2507	2607	2606
2507	2508	2608	2607
2508	2509	2609	2608
2509	2510	2610	2609
2510	2511	2611	2610
2511	2512	2612	2611
2512	2513	2613	2612
2513	2514	2614	2613
2514	2515	2615	2614
2515	2516	2616	2615
2516	2517	2617	2616
2517	2518	2618	2617
2518	2519	2619	2618
2519	2520	2620	2619
2520	2521	2621	2620
2521	2522	2622	2621
2522	2523	2623	2622
2523	2524	2624	2623
2524	2525	2625	2624
2525	2526	2626	2625
2526	2527	2627	2626
2527	2528	2628	2627
2528	2529	2629	2628
2529	2530	2630	2629
2530	2531	2631	2630
2531	2532	2632	2631
2532	2533	2633	2632
2533	2534	2634	2633
2534	2535	2635	2634
2535	2536	2636	2635
2536	2537	2637	2636
2537	2538	2638	2637
2538	2539	2639	2638
2539	2540	2640	2639
2540	2541	2641	2640
2541	2542	2642	2641
2542	2543	2643	2642
2543	2544	2644	2643
2544	2545	2645	2644
2545	2546	2646	2645
2546	2547	2647	2646
2547	2548	2648	2647
2548	2549	2649	2648
2549	2550	2650	2649
2550	2551	2651	2650
2551	2552	2652	2651
2552	2553	2653	2652
2553	2554	2654	2653
2554	2555	2655	2654
2555	2556	2656	2655
2556	2557	2657	2656
2557	2558	2658	2657
2558	2559	2659	2658
2559	2560	2660	2659
2560	2561	2661	2660
2561	2562	2662	2661
2562	2563	2663	2662
2563	2564	2664	2663
2564	2565	2665	2664
2565	2566	2666	2665
2566	2567	2667	2666
2567	2568	2668	2667
2568	2569	2669	2668
2569	2570	2670	2669
2570	2571	2671	2670
2571	2572	2672	2671
2572	2573	2673	2672
2573	2574	2674	2673
2574	2575	2675	2674
2575	2576	2676	2675
2576	2577	2677	2676
2577	2578	2678	2677
2578	2579	2679	2678
2579	2580	2680	2679
2580	2581	2681	2680
2581	2582	2682	2681
2582	2583	2683	2682
2583	2584	2684	2683
2584	2585	2685	2684
2585	2586	2686	2685
2586	2587	2687	2686
2587	2588	2688	2687
2588	2589	2689	2688
2589	2590	2690	2689
2590	2591	2691	2690
2591	2592	2692	2691
2592	2593	2693	2692
2593	2594	2694	2693
2594	2595	2695	2694
2595	2596	2696	2695
2596	2597	2697	2696
2597	2598	2698	2697
2598	2599	2699	2698
2599	2500	2600	2699
2600	2601	2701	2700
2601	2602	2702	2701
2602	2603	2703	2702
2603	2604	2704	2703
2604	2605	2705	2704
2605	2606	2706	2705
2606	2607	2707	2706
2607	2608	2708	2707
2608	2609	2709	2708
2609	2610	2710	2709
2610	2611	2711	2710
2611	2612	2712	2711
2612	2613	2713	2712
2613	2614	2714	2713
2614	2615	2715	2714
2615	2616	2716	2715
2616	2617	2717	2716
2617	2618	2718	2717
2618	2619	2719	2718
2619	2620	2720	2719
2620	2621	2721	2720
2621	2622	2722	2721
2622	2623	2723	2722
2623	2624	2724	2723
2624	2625	2725	2724
2625	2626	2726	2725
2626	2627	2727	2726
2627	2628	2728	2727
2628	2629	2729	2728
2629	2630	2730	2729
2630	2631	2731	2730
2631	2632	2732	2731
2632	2633	2733	2732
2633	2634	2734	2733
2634	2635	2735	2734
2635	2636	2736	2735
2636	2637	2737	2736
2637	2638	2738	2737
2638	2639	2739	2738
2639	2640	2740	2739
2640	2641	2741	2740
2641	2642	2742	2741
2642	2643	2743	2742
2643	2644	2744	2743
2644	2645	2745	2744
2645	2646	2746	2745
2646	2647	2747	2746
2647	2648	2748	2747
2648	2649	2749	2748
2649	2650	2750	2749
2650	2651	2751	2750
2651	2652	2752	2751
2652	2653	2753	2752
2653	2654	2754	2753
2654	2655	2755	2754
2655	2656	2756	2755
2656	2657	2757	2756
2657	2658	2758	2757
2658	2659	2759	2758
2659	2660	2760	2759
2660	2661	2761	2760
2661	2662	2762	2761
2662	2663	2763	2762
2663	2664	2764	2763
2664	2665	2765	2764
2665	2666	2766	2765
2666	2667	2767	2766
2667	2668	2768	2767
2668	2669	2769	2768
2669	2670	2770	2769
2670	2671	2771	2770
2671	2672	2772	2771
2672	2673	2773	2772
2673	2674	2774	2773
2674	2675	2775	2774
2675	2676	2776	2775
2676	2677	2777	2776
2677	2678	2778	2777
2678	2679	2779	2778
2679	2680	2780	2779
2680	2681	2781	2780
2681	2682	2782	2781
2682	2683	2783	2782
2683	2684	2784	2783
2684	2685	2785	2784
2685	2686	2786	2785
2686	2687	2787	2786
2687	2688	2788	2787
2688	2689	2789	2788
2689	2690	2790	2789
2690	2691	2791	2790
2691	2692	2792	2791
2692	2693	2793	2792
2693	2694	2794	2793
2694	2695	2795	2794
2695	2696	2796	2795
2696	2697	2797	2796
2697	2698	2798	2797
2698	2699	2799	2798
2699	2600	2700	2799
2700	2701	2801	2800
2701	2702	2802	2801
2702	2703	2803	2802
2703	2704	2804	2803
2704	2705	2805	2804
2705	2706	2806	2805
2706	2707	2807	2806
2707	2708	2808	2807
2708	2709	2809	2808
2709	2710	2810	2809
2710	2711	2811	2810
2711	2712	2812	2811
2712	2713	2813	2812
2713	2714	2814	2813
2714	2715	2815	2814
2715	2716	2816	2815
2716	2717	2817	2816
2717	2718	2818	2817
2718	2719	2819	2818
2719	2720	2820	2819
2720	2721	2821	2820
2721	2722	2822	2821
2722	2723	2823	2822
2723	2724	2824	2823
2724	2725	2825	2824
2725	2726	2826	2825
2726	2727	2827	2826
2727	2728	2828	2827
2728	2729	2829	2828
2729	2730	2830	2829
2730	2731	2831	2830
2731	2732	2832	2831
2732	2733	2833	2832
2733	2734	2834	2833
2734	2735	2835	2834
2735	2736	2836	2835
2736	2737	2837	2836
2737	2738	2838	2837
2738	2739	2839	2838
2739	2740	2840	2839
2740	2741	2841	2840
2741	2742	2842	2841
2742	2743	2843	2842
2743	2744	2844	2843
2744	2745	2845	2844
2745	2746	2846	2845
2746	2747	2847	2846
2747	2748	2848	2847
2748	2749	2849	2848
2749	2750	2850	2849
2750	2751	2851	2850
2751	2752	2852	2851
2752	2753	2853	2852
2753	2754	2854	2853
2754	2755	2855	2854
2755	2756	2856	2855
2756	2757	2857	2856
2757	2758	2858	2857
2758	2759	2859	2858
2759	2760	2860	2859
2760	2761	2861	2860
2761	2762	2862	2861
2762	2763	2863	2862
2763	2764	2864	2863
2764	2765	2865	2864
2765	2766	2866	2865
2766	2767	2867	2866
2767	2768	2868	2867
2768	2769	2869	2868
2769	2770	2870	2869
2770	2771	2871	2870
2771	2772	2872	2871
2772	2773	2873	2872
2773	2774	2874	2873
2774	2775	2875	2874
2775	2776	2876	2875
2776	2777	2877	2876
2777	2778	2878	2877
2778	2779	2879	2878
2779	2780	2880	2879
2780	2781	2881	2880
2781	2782	2882	2881
2782	2783	2883	2882
2783	2784	2884	2883
2784	2785	2885	2884
2785	2786	2886	2885
2786	2787	2887	2886
2787	2788	2888	2887
2788	2789	2889	2888
2789	2790	2890	2889
2790	2791	2891	2890
2791	2792	2892	2891
2792	2793	2893	2892
2793	2794	2894	2893
2794	2795	2895	2894
2795	2796	2896	2895
2796	2797	2897	2896
2797	2798	2898	2897
2798	2799	2899	2898
2799	2700	2800	2899
2800	2801	2901	2900
2801	2802	2902	2901
2802	2803	2903	2902
2803	2804	2904	2903
2804	2805	2905	2904
2805	2806	2906	2905
2806	2807	2907	2906
2807	2808	2908	2907
2808	2809	2909	2908
2809	2810	2910	2909
2810	2811	2911	2910
2811	2812	2912	2911
2812	2813	2913	2912
2813	2814	2914	2913
2814	2815	2915	2914
2815	2816	2916	2915
2816	2817	2917	2916
2817	2818	2918	2917
2818	2819	2919	2918
2819	2820	2920	2919
2820	2821	2921	2920
2821	2822	2922	2921
2822	2823	2923	2922
2823	2824	2924	2923
2824	2825	2925	2924
2825	2826	2926	2925
2826	2827	2927	2926
2827	2828	2928	2927
2828	2829	2929	2928
2829	2830	2930	2929
2830	2831	2931	2930
2831	2832	2932	2931
2832	2833	2933	2932
2833	2834	2934	2933
2834	2835	2935	2934
2835	2836	2936	2935
2836	2837	2937	2936
2837	2838	2938	2937
2838	2839	2939	2938
2839	2840	2940	2939
2840	2841	2941	2940
2841	2842	2942	2941
2842	2843	2943	2942
2843	2844	2944	2943
2844	2845	2945	2944
2845	2846	2946	2945
2846	2847	2947	2946
2847	2848	2948	2947
2848	2849	2949	2948
2849	2850	2950	2949
2850	2851	2951	2950
2851	2852	2952	2951
2852	2853	2953	2952
2853	2854	2954	2953
2854	2855	2955	2954
2855	2856	2956	2955
2856	2857	2957	2956
2857	2858	2958	2957
2858	2859	2959	2958
2859	2860	2960	2959
2860	2861	2961	2960
2861	2862	2962	2961
2862	2863	2963	2962
2863	2864	2964	2963
2864	2865	2965	2964
2865	2866	2966	2965
2866	2867	2967	2966
2867	2868	2968	2967
2868	2869	2969	2968
2869	2870	2970	2969
2870	2871	2971	2970
2871	2872	2972	2971
2872	2873	2973	2972
2873	2874	2974	2973
2874	2875	2975	2974
2875	2876	2976	2975
2876	2877	2977	2976
2877	2878	2978	2977
2878	2879	2979	2978
2879	2880	2980	2979
2880	2881	2981	2980
2881	2882	2982	2981
2882	2883	2983	2982
2883	2884	2984	2983
2884	2885	2985	2984
2885	2886	2986	2985
2886	2887	2987	2986
2887	2888	2988	2987
2888	2889	2989	2988
2889	2890	2990	2989
2890	2891	2991	2990
2891	2892	2992	2991
2892	2893	2993	2992
2893	2894	2994	2993
2894	2895	2995	2994
2895	2896	2996	2995
2896	2897	2997	2996
2897	2898	2998	2997
2898	2899	2999	2998
2899	2800	2900	2999
2900	2901	3001	3000
2901	2902	3002	3001
2902	2903	3003	3002
2903	2904	3004	3003
2904	2905	3005	3004
2905	2906	3006	3005
2906	2907	3007	3006
2907	2908	3008	3007
2908	2909	3009	3008
2909	2910	3010	3009
2910	2911	3011	3010
2911	2912	3012	3011
2912	2913	3013	3012
2913	2914	3014	3013
2914	2915	3015	3014
2915	2916	3016	3015
2916	2917	3017	3016
2917	2918	3018	3017
2918	2919	3019	3018
2919	2920	3020	3019
2920	2921	3021	3020
2921	2922	3022	3021
2922	2923	3023	3022
2923	2924	3024	3023
2924	2925	3025	3024
2925	2926	3026	3025
2926	2927	3027	3026
2927	2928	3028	3027
2928	2929	3029	3028
2929	2930	3030	3029
2930	2931	3031	3030
2931	2932	3032	3031
2932	2933	3033	3032
2933	2934	3034	3033
2934	2935	3035	3034
2935	2936	3036	3035
2936	2937	3037	3036
2937	2938	3038	3037
2938	2939	3039	3038
2939	2940	3040	3039
2940	2941	3041	3040
2941	2942	3042	3041
2942	2943	3043	3042
2943	2944	3044	3043
2944	2945	3045	3044
2945	2946	3046	3045
2946	2947	3047	3046
2947	2948	3048	3047
2948	2949	3049	3048
2949	2950	3050	3049
2950	2951	3051	3050
2951	2952	3052	3051
2952	2953	3053	3052
2953	2954	3054	3053
2954	2955	3055	3054
2955	2956	3056	3055
2956	2957	3057	3056
2957	2958	3058	3057
2958	2959	3059	3058
2959	2960	3060	3059
2960	2961	3061	3060
2961	2962	3062	3061
2962	2963	3063	3062
2963	2964	3064	3063
2964	2965	3065	3064
2965	2966	3066	3065
2966	2967	3067	3066
2967	2968	3068	3067
2968	2969	3069	3068
2969	2970	3070	3069
2970	2971	3071	3070
2971	2972	3072	3071
2972	2973	3073	3072
2973	2974	3074	3073
2974	2975	3075	3074
2975	2976	3076	3075
2976	2977	3077	3076
2977	2978	3078	3077
2978	2979	3079	3078
2979	2980	3080	3079
2980	2981	3081	3080
2981	2982	3082	3081
2982	2983	3083	3082
2983	2984	3084	3083
2984	2985	3085	3084
2985	2986	3086	3085
2986	2987	3087	3086
2987	2988	3088	3087
2988	2989	3089	3088
2989	2990	3090	3089
2990	2991	3091	3090
2991	2992	3092	3091
2992	2993	3093	3092
2993	2994	3094	3093
2994	2995	3095	3094
2995	2996	3096	3095
2996	2997	3097	3096
2997	2998	3098	3097
2998	2999	3099	3098
2999	2900	3000	3099
3000	3001	3101	3100
3001	3002	3102	3101
3002	3003	3103	3102
3003	3004	3104	3103
3004	3005	3105	3104
3005	3006	3106	3105
3006	3007	3107	3106
3007	3008	3108	3107
3008	3009	3109	3108
3009	3010	3110	3109
3010	3011	3111	3110
3011	3012	3112	3111
3012	3013	3113	3112
3013	3014	3114	3113
3014	3015	3115	3114
3015	3016	3116	3115
3016	3017	3117	3116
3017	3018	3118	3117
3018	3019	3119	3118
3019	3020	3120	3119
3020	3021	3121	3120
3021	3022	3122	3121
3022	3023	3123	3122
3023	3024	3124	3123
3024	3025	3125	3124
3025	3026	3126	3125
3026	3027	3127	3126
3027	3028	3128	3127
3028	3029	3129	3128
3029	3030	3130	3129
3030	3031	3131	3130
3031	3032	3132	3131
3032	3033	3133	3132
3033	3034	3134	3133
3034	3035	3135	3134
3035	3036	3136	3135
3036	3037	3137	3136
3037	3038	3138	3137
3038	3039	3139	3138
3039	3040	3140	3139
3040	3041	3141	3140
3041	3042	3142	3141
3042	3043	3143	3142
3043	3044	3144	3143
3044	3045	3145	3144
3045	3046	3146	3145
3046	3047	3147	3146
3047	3048	3148	3147
3048	3049	3149	3148
3049	3050	3150	3149
3050	3051	3151	3150
3051	3052	3152	3151
3052	3053	3153	3152
3053	3054	3154	3153
3054	3055	3155	3154
3055	3056	3156	3155
3056	3057	3157	3156
3057	3058	3158	3157
3058	3059	3159	3158
3059	3060	3160	3159
3060	3061	3161	3160
3061	3062	3162	3161
3062	3063	3163	3162
3063	3064	3164	3163
3064	3065	3165	3164
3065	3066	3166	3165
3066	3067	3167	3166
3067	3068	3168	3167
3068	3069	3169	3168
3069	3070	3170	3169
3070	3071	3171	3170
3071	3072	3172	3171
3072	3073	3173	3172
3073	3074	3174	3173
3074	3075	3175	3174
3075	3076	3176	3175
3076	3077	3177	3176
3077	3078	3178	3177
3078	3079	3179	3178
3079	3080	3180	3179
3080	3081	3181	3180
3081	3082	3182	3181
3082	3083	3183	3182
3083	3084	3184	3183
3084	3085	3185	3184
3085	3086	3186	3185
3086	3087	3187	3186
3087	3088	3188	3187
3088	3089	3189	3188
3089	3090	3190	3189
3090	3091	3191	3190
3091	3092	3192	3191
3092	3093	3193	3192
3093	3094	3194	3193
3094	3095	3195	3194
3095	3096	3196	3195
3096	3097	3197	3196
3097	3098	3198	3197
3098	3099	3199	3198
3099	3000	3100	3199
3100	3101	3201	3200
3101	3102	3202	3201
3102	3103	3203	3202
3103	3104	3204	3203
3104	3105	3205	3204
3105	3106	3206	3205
3106	3107	3207	3206
3107	3108	3208	3207
3108	3109	3209	3208
3109	3110	3210	3209
3110	3111	3211	3210
3111	3112	3212	3211
3112	3113	3213	3212
3113	3114	3214	3213
3114	3115	3215	3214
3115	3116	3216	3215
3116	3117	3217	3216
3117	3118	3218	3217
3118	3119	3219	3218
3119	3120	3220	3219
3120	3121	3221	3220
3121	3122	3222	3221
3122	3123	3223	3222
3123	3124	3224	3223
3124	3125	3225	3224
3125	3126	3226	3225
3126	3127	3227	3226
3127	3128	3228	3227
3128	3129	3229	3228
3129	3130	3230	3229
3130	3131	3231	3230
3131	3132	3232	3231
3132	3133	3233	3232
3133	3134	3234	3233
3134	3135	3235	3234
3135	3136	3236	3235
3136	3137	3237	3236
3137	3138	3238	3237
3138	3139	3239	3238
3139	3140	3240	3239
3140	3141	3241	3240
3141	3142	3242	3241
3142	3143	3243	3242
3143	3144	3244	3243
3144	3145	3245	3244
3145	3146	3246	3245
3146	3147	3247	3246
3147	3148	3248	3247
3148	3149	3249	3248
3149	3150	3250	3249
3150	3151	3251	3250
3151	3152	3252	3251
3152	3153	3253	3252
3153	3154	3254	3253
3154	3155	3255	3254
3155	3156	3256	3255
3156	3157	3257	3256
3157	3158	3258	3257
3158	3159	3259	3258
3159	3160	3260	3259
3160	3161	3261	3260
3161	3162	3262	3261
3162	3163	3263	3262
3163	3164	3264	3263
3164	3165	3265	3264
3165	3166	3266	3265
3166	3167	3267	3266
3167	3168	3268	3267
3168	3169	3269	3268
3169	3170	3270	3269
3170	3171	3271	3270
3171	3172	3272	3271
3172	3173	3273	3272
3173	3174	3274	3273
3174	3175	3275	3274
3175	3176	3276	3275
3176	3177	3277	3276
3177	3178	3278	3277
3178	3179	3279	3278
3179	3180	3280	3279
3180	3181	3281	3280
3181	3182	3282	3281
3182	3183	3283	3282
3183	3184	3284	3283
3184	3185	3285	3284
3185	3186	3286	3285
3186	3187	3287	3286
3187	3188	3288	3287
3188	3189	3289	3288
3189	3190	3290	3289
3190	3191	3291	3290
3191	3192	3292	3291
3192	3193	3293	3292
3193	3194	3294	3293
3194	3195	3295	3294
3195	3196	3296	3295
3196	3197	3297	3296
3197	3198	3298	3297
3198	3199	3299	3298
3199	3100	3200	3299
3200	3201	3301	3300
3201	3202	3302	3301
3202	3203	3303	3302
3203	3204	3304	3303
3204	3205	3305	3304
3205	3206	3306	3305
3206	3207	3307	3306
3207	3208	3308	3307
3208	3209	3309	3308
3209	3210	3310	3309
3210	3211	3311	3310
3211	3212	3312	3311
3212	3213	3313	3312
3213	3214	3314	3313
3214	3215	3315	3314
3215	3216	3316	3315
3216	3217	3317	3316
3217	3218	3318	3317
3218	3219	3319	3318
3219	3220	3320	3319
3220	3221	3321	3320
3221	3222	3322	3321
3222	3223	3323	3322
3223	3224	3324	3323
3224	3225	3325	3324
3225	3226	3326	3325
3226	3227	3327	3326
3227	3228	3328	3327
3228	3229	3329	3328
3229	3230	3330	3329
3230	3231	3331	3330
3231	3232	3332	3331
3232	3233	3333	3332
3233	3234	3334	3333
3234	3235	3335	3334
3235	3236	3336	3335
3236	3237	3337	3336
3237	3238	3338	3337
3238	3239	3339	3338
3239	3240	3340	3339
3240	3241	3341	3340
3241	3242	3342	3341
3242	3243	3343	3342
3243	3244	3344	3343
3244	3245	3345	3344
3245	3246	3346	3345
3246	3247	3347	3346
3247	3248	3348	3347
3248	3249	3349	3348
3249	3250	3350	3349
3250	3251	3351	3350
3251	3252	3352	3351
3252	3253	3353	3352
3253	3254	3354	3353
3254	3255	3355	3354
3255	3256	3356	3355
3256	3257	3357	3356
3257	3258	3358	3357
3258	3259	3359	3358
3259	3260	3360	3359
3260	3261	3361	3360
3261	3262	3362	3361
3262	3263	3363	3362
3263	3264	3364	3363
3264	3265	3365	3364
3265	3266	3366	3365
3266	3267	3367	3366
3267	3268	3368	3367
3268	3269	3369	3368
3269	3270	3370	3369
3270	3271	3371	3370
3271	3272	3372	3371
3272	3273	3373	3372
3273	3274	3374	3373
3274	3275	3375	3374
3275	3276	3376	3375
3276	3277	3377	3376
3277	3278	3378	3377
3278	3279	3379	3378
3279	3280	3380	3379
3280	3281	3381	3380
3281	3282	3382	3381
3282	3283	3383	3382
3283	3284	3384	3383
3284	3285	3385	3384
3285	3286	3386	3385
3286	3287	3387	3386
3287	3288	3388	3387
3288	3289	3389	3388
3289	3290	3390	3389
3290	3291	3391	3390
3291	3292	3392	3391
3292	3293	3393	3392
3293	3294	3394	3393
3294	3295	3395	3394
3295	3296	3396	3395
3296	3297	3397	3396
3297	3298	3398	3397
3298	3299	3399	3398
3299	3200	3300	3399
3300	3301	3401	3400
3301	3302	3402	3401
3302	3303	3403	3402
3303	3304	3404	3403
3304	3305	3405	3404
3305	3306	3406	3405
3306	3307	3407	3406
3307	3308	3408	3407
3308	3309	3409	3408
3309	3310	3410	3409
3310	3311	3411	3410
3311	3312	3412	3411
3312	3313	3413	3412
3313	3314	3414	3413
3314	3315	3415	3414
3315	3316	3416	3415
3316	3317	3417	3416
3317	3318	3418	3417
3318	3319	3419	3418
3319	3320	3420	3419
3320	3321	3421	3420
3321	3322	3422	3421
3322	3323	3423	3422
3323	3324	3424	3423
3324	3325	3425	3424
3325	3326	3426	3425
3326	3327	3427	3426
3327	3328	3428	3427
3328	3329	3429	3428
3329	3330	3430	3429
3330	3331	3431	3430
3331	3332	3432	3431
3332	3333	3433	3432
3333	3334	3434	3433
3334	3335	3435	3434
3335	3336	3436	3435
3336	3337	3437	3436
3337	3338	3438	3437
3338	3339	3439	3438
3339	3340	3440	3439
3340	3341	3441	3440
3341	3342	3442	3441
3342	3343	3443	3442
3343	3344	3444	3443
3344	3345	3445	3444
3345	3346	3446	3445
3346	3347	3447	3446
3347	3348	3448	3447
3348	3349	3449	3448
3349	3350	3450	3449
3350	3351	3451	3450
3351	3352	3452	3451
3352	3353	3453	3452
3353	3354	3454	3453
3354	3355	3455	3454
3355	3356	3456	3455
3356	3357	3457	3456
3357	3358	3458	3457
3358	3359	3459	3458
3359	3360	3460	3459
3360	3361	3461	3460
3361	3362	3462	3461
3362	3363	3463	3462
3363	3364	3464	3463
3364	3365	3465	3464
3365	3366	3466	3465
3366	3367	3467	3466
3367	3368	3468	3467
3368	3369	3469	3468
3369	3370	3470	3469
3370	3371	3471	3470
3371	3372	3472	3471
3372	3373	3473	3472
3373	3374	3474	3473
3374	3375	3475	3474
3375	3376	3476	3475
3376	3377	3477	3476
3377	3378	3478	3477
3378	3379	3479	3478
3379	3380	3480	3479
3380	3381	3481	3480
3381	3382	3482	3481
3382	3383	3483	3482
3383	3384	3484	3483
3384	3385	3485	3484
3385	3386	3486	3485
3386	3387	3487	3486
3387	3388	3488	3487
3388	3389	3489	3488
3389	3390	3490	3489
3390	3391	3491	3490
3391	3392	3492	3491
3392	3393	3493	3492
3393	3394	3494	3493
3394	3395	3495	3494
3395	3396	3496	3495
3396	3397	3497	3496
3397	3398	3498	3497
3398	3399	3499	3498
3399	3300	3400	3499
3400	3401	3501	3500
3401	3402	3502	3501
3402	3403	3503	3502
3403	3404	3504	3503
3404	3405	3505	3504
3405	3406	3506	3505
3406	3407	3507	3506
3407	3408	3508	3507
3408	3409	3509	3508
3409	3410	3510	3509
3410	3411	3511	3510
3411	3412	3512	3511
3412	3413	3513	3512
3413	3414	3514	3513
3414	3415	3515	3514
3415	3416	3516	3515
3416	3417	3517	3516
3417	3418	3518	3517
3418	3419	3519	3518
3419	3420	3520	3519
3420	3421	3521	3520
3421	3422	3522	3521
3422	3423	3523	3522
3423	3424	3524	3523
3424	3425	3525	3524
3425	3426	3526	3525
3426	3427	3527	3526
3427	3428	3528	3527
3428	3429	3529	3528
3429	3430	3530	3529
3430	3431	3531	3530
3431	3432	3532	3531
3432	3433	3533	3532
3433	3434	3534	3533
3434	3435	3535	3534
3435	3436	3536	3535
3436	3437	3537	3536
3437	3438	3538	3537
3438	3439	3539	3538
3439	3440	3540	3539
3440	3441	3541	3540
3441	3442	3542	3541
3442	3443	3543	3542
3443	3444	3544	3543
3444	3445	3545	3544
3445	3446	3546	3545
3446	3447	3547	3546
3447	3448	3548	3547
3448	3449	3549	3548
3449	3450	3550	3549
3450	3451	3551	3550
3451	3452	3552	3551
3452	3453	3553	3552
3453	3454	3554	3553
3454	3455	3555	3554
3455	3456	3556	3555
3456	3457	3557	3556
3457	3458	3558	3557
3458	3459	3559	3558
3459	3460	3560	3559
3460	3461	3561	3560
3461	3462	3562	3561
3462	3463	3563	3562
3463	3464	3564	3563
3464	3465	3565	3564
3465	3466	3566	3565
3466	3467	3567	3566
3467	3468	3568	3567
3468	3469	3569	3568
3469	3470	3570	3569
3470	3471	3571	3570
3471	3472	3572	3571
3472	3473	3573	3572
3473	3474	3574	3573
3474	3475	3575	3574
3475	3476	3576	3575
3476	3477	3577	3576
3477	3478	3578	3577
3478	3479	3579	3578
3479	3480	3580	3579
3480	3481	3581	3580
3481	3482	3582	3581
3482	3483	3583	3582
3483	3484	3584	3583
3484	3485	3585	3584
3485	3486	3586	3585
3486	3487	3587	3586
3487	3488	3588	3587
3488	3489	3589	3588
3489	3490	3590	3589
3490	3491	3591	3590
3491	3492	3592	3591
3492	3493	3593	3592
3493	3494	3594	3593
3494	3495	3595	3594
3495	3496	3596	3595
3496	3497	3597	3596
3497	3498	3598	3597
3498	3499	3599	3598
3499	3400	3500	3599
3500	3501	3601	3600
3501	3502	3602	3601
3502	3503	3603	3602
3503	3504	3604	3603
3504	3505	3605	3604
3505	3506	3606	3605
3506	3507	3607	3606
3507	3508	3608	3607
3508	3509	3609	3608
3509	3510	3610	3609
3510	3511	3611	3610
3511	3512	3612	3611
3512	3513	3613	3612
3513	3514	3614	3613
3514	3515	3615	3614
3515	3516	3616	3615
3516	3517	3617	3616
3517	3518	3618	3617
3518	3519	3619	3618
3519	3520	3620	3619
3520	3521	3621	3620
3521	3522	3622	3621
3522	3523	3623	3622
3523	3524	3624	3623
3524	3525	3625	3624
3525	3526	3626	3625
3526	3527	3627	3626
3527	3528	3628	3627
3528	3529	3629	3628
3529	3530	3630	3629
3530	3531	3631	3630
3531	3532	3632	3631
3532	3533	3633	3632
3533	3534	3634	3633
3534	3535	3635	3634
3535	3536	3636	3635
3536	3537	3637	3636
3537	3538	3638	3637
3538	3539	3639	3638
3539	3540	3640	3639
3540	3541	3641	3640
3541	3542	3642	3641
3542	3543	3643	3642
3543	3544	3644	3643
3544	3545	3645	3644
3545	3546	3646	3645
3546	3547	3647	3646
3547	3548	3648	3647
3548	3549	3649	3648
3549	3550	3650	3649
3550	3551	3651	3650
3551	3552	3652	3651
3552	3553	3653	3652
3553	3554	3654	3653
3554	3555	3655	3654
3555	3556	3656	3655
3556	3557	3657	3656
3557	3558	3658	3657
3558	3559	3659	3658
3559	3560	3660	3659
3560	3561	3661	3660
3561	3562	3662	3661
3562	3563	3663	3662
3563	3564	3664	3663
3564	3565	3665	3664
3565	3566	3666	3665
3566	3567	3667	3666
3567	3568	3668	3667
3568	3569	3669	3668
3569	3570	3670	3669
3570	3571	3671	3670
3571	3572	3672	3671
3572	3573	3673	3672
3573	3574	3674	3673
3574	3575	3675	3674
3575	3576	3676	3675
3576	3577	3677	3676
3577	3578	3678	3677
3578	3579	3679	3678
3579	3580	3680	3679
3580	3581	3681	3680
3581	3582	3682	3681
3582	3583	3683	3682
3583	3584	3684	3683
3584	3585	3685	3684
3585	3586	3686	3685
3586	3587	3687	3686
3587	3588	3688	3687
3588	3589	3689	3688
3589	3590	3690	3689
3590	3591	3691	3690
3591	3592	3692	3691
3592	3593	3693	3692
3593	3594	3694	3693
3594	3595	3695	3694
3595	3596	3696	3695
3596	3597	3697	3696
3597	3598	3698	3697
3598	3599	3699	3698
3599	3500	3600	3699
3600	3601	3701	3700
3601	3602	3702	3701
3602	3603	3703	3702
3603	3604	3704	3703
3604	3605	3705	3704
3605	3606	3706	3705
3606	3607	3707	3706
3607	3608	3708	3707
3608	3609	3709	3708
3609	3610	3710	3709
3610	3611	3711	3710
3611	3612	3712	3711
3612	3613	3713	3712
3613	3614	3714	3713
3614	3615	3715	3714
3615	3616	3716	3715
3616	3617	3717	3716
3617	3618	3718	3717
3618	3619	3719	3718
3619	3620	3720	3719
3620	3621	3721	3720
3621	3622	3722	3721
3622	3623	3723	3722
3623	3624	3724	3723
3624	3625	3725	3724
3625	3626	3726	3725
3626	3627	3727	3726
3627	3628	3728	3727
3628	3629	3729	3728
3629	3630	3730	3729
3630	3631	3731	3730
3631	3632	3732	3731
3632	3633	3733	3732
3633	3634	3734	3733
3634	3635	3735	3734
3635	3636	3736	3735
3636	3637	3737	3736
3637	3638	3738	3737
3638	3639	3739	3738
3639	3640	3740	3739
3640	3641	3741	3740
3641	3642	3742	3741
3642	3643	3743	3742
3643	3644	3744	3743
3644	3645	3745	3744
3645	3646	3746	3745
3646	3647	3747	3746
3647	3648	3748	3747
3648	3649	3749	3748
3649	3650	3750	3749
3650	3651	3751	3750
3651	3652	3752	3751
3652	3653	3753	3752
3653	3654	3754	3753
3654	3655	3755	3754
3655	3656	3756	3755
3656	3657	3757	3756
3657	3658	3758	3757
3658	3659	3759	3758
3659	3660	3760	3759
3660	3661	3761	3760
3661	3662	3762	3761
3662	3663	3763	3762
3663	3664	3764	3763
3664	3665	3765	3764
3665	3666	3766	3765
3666	3667	3767	3766
3667	3668	3768	3767
3668	3669	3769	3768
3669	3670	3770	3769
3670	3671	3771	3770
3671	3672	3772	3771
3672	3673	3773	3772
3673	3674	3774	3773
3674	3675	3775	3774
3675	3676	3776	3775
3676	3677	3777	3776
3677	3678	3778	3777
3678	3679	3779	3778
3679	3680	3780	3779
3680	3681	3781	3780
3681	3682	3782	3781
3682	3683	3783	3782
3683	3684	3784	3783
3684	3685	3785	3784
3685	3686	3786	3785
3686	3687	3787	3786
3687	3688	3788	3787
3688	3689	3789	3788
3689	3690	3790	3789
3690	3691	3791	3790
3691	3692	3792	3791
3692	3693	3793	3792
3693	3694	3794	3793
3694	3695	3795	3794
3695	3696	3796	3795
3696	3697	3797	3796
3697	3698	3798	3797
3698	3699	3799	3798
3699	3600	3700	3799
3700	3701	3801	3800
3701	3702	3802	3801
3702	3703	3803	3802
3703	3704	3804	3803
3704	3705	3805	3804
3705	3706	3806	3805
3706	3707	3807	3806
3707	3708	3808	3807
3708	3709	3809	3808
3709	3710	3810	3809
3710	3711	3811	3810
3711	3712	3812	3811
3712	3713	3813	3812
3713	3714	3814	3813
3714	3715	3815	3814
3715	3716	3816	3815
3716	3717	3817	3816
3717	3718	3818	3817
3718	3719	3819	3818
3719	3720	3820	3819
3720	3721	3821	3820
3721	3722	3822	3821
3722	3723	3823	3822
3723	3724	3824	3823
3724	3725	3825	3824
3725	3726	3826	3825
3726	3727	3827	3826
3727	3728	3828	3827
3728	3729	3829	3828
3729	3730	3830	3829
3730	3731	3831	3830
3731	3732	3832	3831
3732	3733	3833	3832
3733	3734	3834	3833
3734	3735	3835	3834
3735	3736	3836	3835
3736	3737	3837	3836
3737	3738	3838	3837
3738	3739	3839	3838
3739	3740	3840	3839
3740	3741	3841	3840
3741	3742	3842	3841
3742	3743	3843	3842
3743	3744	3844	3843
3744	3745	3845	3844
3745	3746	3846	3845
3746	3747	3847	3846
3747	3748	3848	3847
3748	3749	3849	3848
3749	3750	3850	3849
3750	3751	3851	3850
3751	3752	3852	3851
3752	3753	3853	3852
3753	3754	3854	3853
3754	3755	3855	3854
3755	3756	3856	3855
3756	3757	3857	3856
3757	3758	3858	3857
3758	3759	3859	3858
3759	3760	3860	3859
3760	3761	3861	3860
3761	3762	3862	3861
3762	3763	3863	3862
3763	3764	3864	3863
3764	3765	3865	3864
3765	3766	3866	3865
3766	3767	3867	3866
3767	3768	3868	3867
3768	3769	3869	3868
3769	3770	3870	3869
3770	3771	3871	3870
3771	3772	3872	3871
3772	3773	3873	3872
3773	3774	3874	3873
3774	3775	3875	3874
3775	3776	3876	3875
3776	3777	3877	3876
3777	3778	3878	3877
3778	3779	3879	3878
3779	3780	3880	3879
3780	3781	3881	3880
3781	3782	3882	3881
3782	3783	3883	3882
3783	3784	3884	3883
3784	3785	3885	3884
3785	3786	3886	3885
3786	3787	3887	3886
3787	3788	3888	3887
3788	3789	3889	3888
3789	3790	3890	3889
3790	3791	3891	3890
3791	3792	3892	3891
3792	3793	3893	3892
3793	3794	3894	3893
3794	3795	3895	3894
3795	3796	3896	3895
3796	3797	3897	3896
3797	3798	3898	3897
3798	3799	3899	3898
3799	3700	3800	3899
3800	3801	3901	3900
3801	3802	3902	3901
3802	3803	3903	3902
3803	3804	3904	3903
3804	3805	3905	3904
3805	3806	3906	3905
3806	3807	3907	3906
3807	3808	3908	3907
3808	3809	3909	3908
3809	3810	3910	3909
3810	3811	3911	3910
3811	3812	3912	3911
3812	3813	3913	3912
3813	3814	3914	3913
3814	3815	3915	3914
3815	3816	3916	3915
3816	3817	3917	3916
3817	3818	3918	3917
3818	3819	3919	3918
3819	3820	3920	3919
3820	3821	3921	3920
3821	3822	3922	3921
3822	3823	3923	3922
3823	3824	3924	3923
3824	3825	3925	3924
3825	3826	3926	3925
3826	3827	3927	3926
3827	3828	3928	3927
3828	3829	3929	3928
3829	3830	3930	3929
3830	3831	3931	3930
3831	3832	3932	3931
3832	3833	3933	3932
3833	3834	3934	3933
3834	3835	3935	3934
3835	3836	3936	3935
3836	3837	3937	3936
3837	3838	3938	3937
3838	3839	3939	3938
3839	3840	3940	3939
3840	3841	3941	3940
3841	3842	3942	3941
3842	3843	3943	3942
3843	3844	3944	3943
3844	3845	3945	3944
3845	3846	3946	3945
3846	3847	3947	3946
3847	3848	3948	3947
3848	3849	3949	3948
3849	3850	3950	3949
3850	3851	3951	3950
3851	3852	3952	3951
3852	3853	3953	3952
3853	3854	3954	3953
3854	3855	3955	3954
3855	3856	3956	3955
3856	3857	3957	3956
3857	3858	3958	3957
3858	3859	3959	3958
3859	3860	3960	3959
3860	3861	3961	3960
3861	3862	3962	3961
3862	3863	3963	3962
3863	3864	3964	3963
3864	3865	3965	3964
3865	3866	3966	3965
3866	3867	3967	3966
3867	3868	3968	3967
3868	3869	3969	3968
3869	3870	3970	3969
3870	3871	3971	3970
3871	3872	3972	3971
3872	3873	3973	3972
3873	3874	3974	3973
3874	3875	3975	3974
3875	3876	3976	3975
3876	3877	3977	3976
3877	3878	3978	3977
3878	3879	3979	3978
3879	3880	3980	3979
3880	3881	3981	3980
3881	3882	3982	3981
3882	3883	3983	3982
3883	3884	3984	3983
3884	3885	3985	3984
3885	3886	3986	3985
3886	3887	3987	3986
3887	3888	3988	3987
3888	3889	3989	3988
3889	3890	3990	3989
3890	3891	3991	3990
3891	3892	3992	3991
3892	3893	3993	3992
3893	3894	3994	3993
3894	3895	3995	3994
3895	3896	3996	3995
3896	3897	3997	3996
3897	3898	3998	3997
3898	3899	3999	3998
3899	3800	3900	3999
3900	3901	4001	4000
3901	3902	4002	4001
3902	3903	4003	4002
3903	3904	4004	4003
3904	3905	4005	4004
3905	3906	4006	4005
3906	3907	4007	4006
3907	3908	4008	4007
3908	3909	4009	4008
3909	3910	4010	4009
3910	3911	4011	4010
3911	3912	4012	4011
3912	3913	4013	4012
3913	3914	4014	4013
3914	3915	4015	4014
3915	3916	4016	4015
3916	3917	4017	4016
3917	3918	4018	4017
3918	3919	4019	4018
3919	3920	4020	4019
3920	3921	4021	4020
3921	3922	4022	4021
3922	3923	4023	4022
3923	3924	4024	4023
3924	3925	4025	4024
3925	3926	4026	4025
3926	3927	4027	4026
3927	3928	4028	4027
3928	3929	4029	4028
3929	3930	4030	4029
3930	3931	4031	4030
3931	3932	4032	4031
3932	3933	4033	4032
3933	3934	4034	4033
3934	3935	4035	4034
3935	3936	4036	4035
3936	3937	4037	4036
3937	3938	4038	4037
3938	3939	4039	4038
3939	3940	4040	4039
3940	3941	4041	4040
3941	3942	4042	4041
3942	3943	4043	4042
3943	3944	4044	4043
3944	3945	4045	4044
3945	3946	4046	4045
3946	3947	4047	4046
3947	3948	4048	4047
3948	3949	4049	4048
3949	3950	4050	4049
3950	3951	4051	4050
3951	3952	4052	4051
3952	3953	4053	4052
3953	3954	4054	4053
3954	3955	4055	4054
3955	3956	4056	4055
3956	3957	4057	4056
3957	3958	4058	4057
3958	3959	4059	4058
3959	3960	4060	4059
3960	3961	4061	4060
3961	3962	4062	4061
3962	3963	4063	4062
3963	3964	4064	4063
3964	3965	4065	4064
3965	3966	4066	4065
3966	3967	4067	4066
3967	3968	4068	4067
3968	3969	4069	4068
3969	3970	4070	4069
3970	3971	4071	4070
3971	3972	4072	4071
3972	3973	4073	4072
3973	3974	4074	4073
3974	3975	4075	4074
3975	3976	4076	4075
3976	3977	4077	4076
3977	3978	4078	4077
3978	3979	4079	4078
3979	3980	4080	4079
3980	3981	4081	4080
3981	3982	4082	4081
3982	3983	4083	4082
3983	3984	4084	4083
3984	3985	4085	4084
3985	3986	4086	4085
3986	3987	4087	4086
3987	3988	4088	4087
3988	3989	4089	4088
3989	3990	4090	4089
3990	3991	4091	4090
3991	3992	4092	4091
3992	3993	4093	4092
3993	3994	4094	4093
3994	3995	4095	4094
3995	3996	4096	4095
3996	3997	4097	4096
3997	3998	4098	4097
3998	3999	4099	4098
3999	3900	4000	4099
4000	4001	4101	4100
4001	4002	4102	4101
4002	4003	4103	4102
4003	4004	4104	4103
4004	4005	4105	4104
4005	4006	4106	4105
4006	4007	4107	4106
4007	4008	4108	4107
4008	4009	4109	4108
4009	4010	4110	4109
4010	4011	4111	4110
4011	4012	4112	4111
4012	4013	4113	4112
4013	4014	4114	4113
4014	4015	4115	4114
4015	4016	4116	4115
4016	4017	4117	4116
4017	4018	4118	4117
4018	4019	4119	4118
4019	4020	4120	4119
4020	4021	4121	4120
4021	4022	4122	4121
4022	4023	4123	4122
4023	4024	4124	4123
4024	4025	4125	4124
4025	4026	4126	4125
4026	4027	4127	4126
4027	4028	4128	4127
4028	4029	4129	4128
4029	4030	4130	4129
4030	4031	4131	4130
4031	4032	4132	4131
4032	4033	4133	4132
4033	4034	4134	4133
4034	4035	4135	4134
4035	4036	4136	4135
4036	4037	4137	4136
4037	4038	4138	4137
4038	4039	4139	4138
4039	4040	4140	4139
4040	4041	4141	4140
4041	4042	4142	4141
4042	4043	4143	4142
4043	4044	4144	4143
4044	4045	4145	4144
4045	4046	4146	4145
4046	4047	4147	4146
4047	4048	4148	4147
4048	4049	4149	4148
4049	4050	4150	4149
4050	4051	4151	4150
4051	4052	4152	4151
4052	4053	4153	4152
4053	4054	4154	4153
4054	4055	4155	4154
4055	4056	4156	4155
4056	4057	4157	4156
4057	4058	4158	4157
4058	4059	4159	4158
4059	4060	4160	4159
4060	4061	4161	4160
4061	4062	4162	4161
4062	4063	4163	4162
4063	4064	4164	4163
4064	4065	4165	4164
4065	4066	4166	4165
4066	4067	4167	4166
4067	4068	4168	4167
4068	4069	4169	4168
4069	4070	4170	4169
4070	4071	4171	4170
4071	4072	4172	4171
4072	4073	4173	4172
4073	4074	4174	4173
4074	4075	4175	4174
4075	4076	4176	4175
4076	4077	4177	4176
4077	4078	4178	4177
4078	4079	4179	4178
4079	4080	4180	4179
4080	4081	4181	4180
4081	4082	4182	4181
4082	4083	4183	4182
4083	4084	4184	4183
4084	4085	4185	4184
4085	4086	4186	4185
4086	4087	4187	4186
4087	4088	4188	4187
4088	4089	4189	4188
4089	4090	4190	4189
4090	4091	4191	4190
4091	4092	4192	4191
4092	4093	4193	4192
4093	4094	4194	4193
4094	4095	4195	4194
4095	4096	4196	4195
4096	4097	4197	4196
4097	4098	4198	4197
4098	4099	4199	4198
4099	4000	4100	4199
4100	4101	4201	4200
4101	4102	4202	4201
4102	4103	4203	4202
4103	4104	4204	4203
4104	4105	4205	4204
4105	4106	4206	4205
4106	4107	4207	4206
4107	4108	4208	4207
4108	4109	4209	4208
4109	4110	4210	4209
4110	4111	4211	4210
4111	4112	4212	4211
4112	4113	4213	4212
4113	4114	4214	4213
4114	4115	4215	4214
4115	4116	4216	4215
4116	4117	4217	4216
4117	4118	4218	4217
4118	4119	4219	4218
4119	4120	4220	4219
4120	4121	4221	4220
4121	4122	4222	4221
4122	4123	4223	4222
4123	4124	4224	4223
4124	4125	4225	4224
4125	4126	4226	4225
4126	4127	4227	4226
4127	4128	4228	4227
4128	4129	4229	4228
4129	4130	4230	4229
4130	4131	4231	4230
4131	4132	4232	4231
4132	4133	4233	4232
4133	4134	4234	4233
4134	4135	4235	4234
4135	4136	4236	4235
4136	4137	4237	4236
4137	4138	4238	4237
4138	4139	4239	4238
4139	4140	4240	4239
4140	4141	4241	4240
4141	4142	4242	4241
4142	4143	4243	4242
4143	4144	4244	4243
4144	4145	4245	4244
4145	4146	4246	4245
4146	4147	4247	4246
4147	4148	4248	4247
4148	4149	4249	4248
4149	4150	4250	4249
4150	4151	4251	4250
4151	4152	4252	4251
4152	4153	4253	4252
4153	4154	4254	4253
4154	4155	4255	4254
4155	4156	4256	4255
4156	4157	4257	4256
4157	4158	4258	4257
4158	4159	4259	4258
4159	4160	4260	4259
4160	4161	4261	4260
4161	4162	4262	4261
4162	4163	4263	4262
4163	4164	4264	4263
4164	4165	4265	4264
4165	4166	4266	4265
4166	4167	4267	4266
4167	4168	4268	4267
4168	4169	4269	4268
4169	4170	4270	4269
4170	4171	4271	4270
4171	4172	4272	4271
4172	4173	4273	4272
4173	4174	4274	4273
4174	4175	4275	4274
4175	4176	4276	4275
4176	4177	4277	4276
4177	4178	4278	4277
4178	4179	4279	4278
4179	4180	4280	4279
4180	4181	4281	4280
4181	4182	4282	4281
4182	4183	4283	4282
4183	4184	4284	4283
4184	4185	4285	4284
4185	4186	4286	4285
4186	4187	4287	4286
4187	4188	4288	4287
4188	4189	4289	4288
4189	4190	4290	4289
4190	4191	4291	4290
4191	4192	4292	4291
4192	4193	4293	4292
4193	4194	4294	4293
4194	4195	4295	4294
4195	4196	4296	4295
4196	4197	4297	4296
4197	4198	4298	4297
4198	4199	4299	4298
4199	4100	4200	4299
4200	4201	4301	4300
4201	4202	4302	4301
4202	4203	4303	4302
4203	4204	4304	4303
4204	4205	4305	4304
4205	4206	4306	4305
4206	4207	4307	4306
4207	4208	4308	4307
4208	4209	4309	4308
4209	4210	4310	4309
4210	4211	4311	4310
4211	4212	4312	4311
4212	4213	4313	4312
4213	4214	4314	4313
4214	4215	4315	4314
4215	4216	4316	4315
4216	4217	4317	4316
4217	4218	4318	4317
4218	4219	4319	4318
4219	4220	4320	4319
4220	4221	4321	4320
4221	4222	4322	4321
4222	4223	4323	4322
4223	4224	4324	4323
4224	4225	4325	4324
4225	4226	4326	4325
4226	4227	4327	4326
4227	4228	4328	4327
4228	4229	4329	4328
4229	4230	4330	4329
4230	4231	4331	4330
4231	4232	4332	4331
4232	4233	4333	4332
4233	4234	4334	4333
4234	4235	4335	4334
4235	4236	4336	4335
4236	4237	4337	4336
4237	4238	4338	4337
4238	4239	4339	4338
4239	4240	4340	4339
4240	4241	4341	4340
4241	4242	4342	4341
4242	4243	4343	4342
4243	4244	4344	4343
4244	4245	4345	4344
4245	4246	4346	4345
4246	4247	4347	4346
4247	4248	4348	4347
4248	4249	4349	4348
4249	4250	4350	4349
4250	4251	4351	4350
4251	4252	4352	4351
4252	4253	4353	4352
4253	4254	4354	4353
4254	4255	4355	4354
4255	4256	4356	4355
4256	4257	4357	4356
4257	4258	4358	4357
4258	4259	4359	4358
4259	4260	4360	4359
4260	4261	4361	4360
4261	4262	4362	4361
4262	4263	4363	4362
4263	4264	4364	4363
4264	4265	4365	4364
4265	4266	4366	4365
4266	4267	4367	4366
4267	4268	4368	4367
4268	4269	4369	4368
4269	4270	4370	4369
4270	4271	4371	4370
4271	4272	4372	4371
4272	4273	4373	4372
4273	4274	4374	4373
4274	4275	4375	4374
4275	4276	4376	4375
4276	4277	4377	4376
4277	4278	4378	4377
4278	4279	4379	4378
4279	4280	4380	4379
4280	4281	4381	4380
4281	4282	4382	4381
4282	4283	4383	4382
4283	4284	4384	4383
4284	4285	4385	4384
4285	4286	4386	4385
4286	4287	4387	4386
4287	4288	4388	4387
4288	4289	4389	4388
4289	4290	4390	4389
4290	4291	4391	4390
4291	4292	4392	4391
4292	4293	4393	4392
4293	4294	4394	4393
4294	4295	4395	4394
4295	4296	4396	4395
4296	4297	4397	4396
4297	4298	4398	4397
4298	4299	4399	4398
4299	4200	4300	4399
4300	4301	4401	4400
4301	4302	4402	4401
4302	4303	4403	4402
4303	4304	4404	4403
4304	4305	4405	4404
4305	4306	4406	4405
4306	4307	4407	4406
4307	4308	4408	4407
4308	4309	4409	4408
4309	4310	4410	4409
4310	4311	4411	4410
4311	4312	4412	4411
4312	4313	4413	4412
4313	4314	4414	4413
4314	4315	4415	4414
4315	4316	4416	4415
4316	4317	4417	4416
4317	4318	4418	4417
4318	4319	4419	4418
4319	4320	4420	4419
4320	4321	4421	4420
4321	4322	4422	4421
4322	4323	4423	4422
4323	4324	4424	4423
4324	4325	4425	4424
4325	4326	4426	4425
4326	4327	4427	4426
4327	4328	4428	4427
4328	4329	4429	4428
4329	4330	4430	4429
4330	4331	4431	4430
4331	4332	4432	4431
4332	4333	4433	4432
4333	4334	4434	4433
4334	4335	4435	4434
4335	4336	4436	4435
4336	4337	4437	4436
4337	4338	4438	4437
4338	4339	4439	4438
4339	4340	4440	4439
4340	4341	4441	4440
4341	4342	4442	4441
4342	4343	4443	4442
4343	4344	4444	4443
4344	4345	4445	4444
4345	4346	4446	4445
4346	4347	4447	4446
4347	4348	4448	4447
4348	4349	4449	4448
4349	4350	4450	4449
4350	4351	4451	4450
4351	4352	4452	4451
4352	4353	4453	4452
4353	4354	4454	4453
4354	4355	4455	4454
4355	4356	4456	4455
4356	4357	4457	4456
4357	4358	4458	4457
4358	4359	4459	4458
4359	4360	4460	4459
4360	4361	4461	4460
4361	4362	4462	4461
4362	4363	4463	4462
4363	4364	4464	4463
4364	4365	4465	4464
4365	4366	4466	4465
4366	4367	4467	4466
4367	4368	4468	4467
4368	4369	4469	4468
4369	4370	4470	4469
4370	4371	4471	4470
4371	4372	4472	4471
4372	4373	4473	4472
4373	4374	4474	4473
4374	4375	4475	4474
4375	4376	4476	4475
4376	4377	4477	4476
4377	4378	4478	4477
4378	4379	4479	4478
4379	4380	4480	4479
4380	4381	4481	4480
4381	4382	4482	4481
4382	4383	4483	4482
4383	4384	4484	4483
4384	4385	4485	4484
4385	4386	4486	4485
4386	4387	4487	4486
4387	4388	4488	4487
4388	4389	4489	4488
4389	4390	4490	4489
4390	4391	4491	4490
4391	4392	4492	4491
4392	4393	4493	4492
4393	4394	4494	4493
4394	4395	4495	4494
4395	4396	4496	4495
4396	4397	4497	4496
4397	4398	4498	4497
4398	4399	4499	4498
4399	4300	4400	4499
4400	4401	4501	4500
4401	4402	4502	4501
4402	4403	4503	4502
4403	4404	4504	4503
4404	4405	4505	4504
4405	4406	4506	4505
4406	4407	4507	4506
4407	4408	4508	4507
4408	4409	4509	4508
4409	4410	4510	4509
4410	4411	4511	4510
4411	4412	4512	4511
4412	4413	4513	4512
4413	4414	4514	4513
4414	4415	4515	4514
4415	4416	4516	4515
4416	4417	4517	4516
4417	4418	4518	4517
4418	4419	4519	4518
4419	4420	4520	4519
4420	4421	4521	4520
4421	4422	4522	4521
4422	4423	4523	4522
4423	4424	4524	4523
4424	4425	4525	4524
4425	4426	4526	4525
4426	4427	4527	4526
4427	4428	4528	4527
4428	4429	4529	4528
4429	4430	4530	4529
4430	4431	4531	4530
4431	4432	4532	4531
4432	4433	4533	4532
4433	4434	4534	4533
4434	4435	4535	4534
4435	4436	4536	4535
4436	4437	4537	4536
4437	4438	4538	4537
4438	4439	4539	4538
4439	4440	4540	4539
4440	4441	4541	4540
4441	4442	4542	4541
4442	4443	4543	4542
4443	4444	4544	4543
4444	4445	4545	4544
4445	4446	4546	4545
4446	4447	4547	4546
4447	4448	4548	4547
4448	4449	4549	4548
4449	4450	4550	4549
4450	4451	4551	4550
4451	4452	4552	4551
4452	4453	4553	4552
4453	4454	4554	4553
4454	4455	4555	4554
4455	4456	4556	4555
4456	4457	4557	4556
4457	4458	4558	4557
4458	4459	4559	4558
4459	4460	4560	4559
4460	4461	4561	4560
4461	4462	4562	4561
4462	4463	4563	4562
4463	4464	4564	4563
4464	4465	4565	4564
4465	4466	4566	4565
4466	4467	4567	4566
4467	4468	4568	4567
4468	4469	4569	4568
4469	4470	4570	4569
4470	4471	4571	4570
4471	4472	4572	4571
4472	4473	4573	4572
4473	4474	4574	4573
4474	4475	4575	4574
4475	4476	4576	4575
4476	4477	4577	4576
4477	4478	4578	4577
4478	4479	4579	4578
4479	4480	4580	4579
4480	4481	4581	4580
4481	4482	4582	4581
4482	4483	4583	4582
4483	4484	4584	4583
4484	4485	4585	4584
4485	4486	4586	4585
4486	4487	4587	4586
4487	4488	4588	4587
4488	4489	4589	4588
4489	4490	4590	4589
4490	4491	4591	4590
4491	4492	4592	4591
4492	4493	4593	4592
4493	4494	4594	4593
4494	4495	4595	4594
4495	4496	4596	4595
4496	4497	4597	4596
4497	4498	4598	4597
4498	4499	4599	4598
4499	4400	4500	4599
4500	4501	4601	4600
4501	4502	4602	4601
4502	4503	4603	4602
4503	4504	4604	4603
4504	4505	4605	4604
4505	4506	4606	4605
4506	4507	4607	4606
4507	4508	4608	4607
4508	4509	4609	4608
4509	4510	4610	4609
4510	4511	4611	4610
4511	4512	4612	4611
4512	4513	4613	4612
4513	4514	4614	4613
4514	4515	4615	4614
4515	4516	4616	4615
4516	4517	4617	4616
4517	4518	4618	4617
4518	4519	4619	4618
4519	4520	4620	4619
4520	4521	4621	4620
4521	4522	4622	4621
4522	4523	4623	4622
4523	4524	4624	4623
4524	4525	4625	4624
4525	4526	4626	4625
4526	4527	4627	4626
4527	4528	4628	4627
4528	4529	4629	4628
4529	4530	4630	4629
4530	4531	4631	4630
4531	4532	4632	4631
4532	4533	4633	4632
4533	4534	4634	4633
4534	4535	4635	4634
4535	4536	4636	4635
4536	4537	4637	4636
4537	4538	4638	4637
4538	4539	4639	4638
4539	4540	4640	4639
4540	4541	4641	4640
4541	4542	4642	4641
4542	4543	4643	4642
4543	4544	4644	4643
4544	4545	4645	4644
4545	4546	4646	4645
4546	4547	4647	4646
4547	4548	4648	4647
4548	4549	4649	4648
4549	4550	4650	4649
4550	4551	4651	4650
4551	4552	4652	4651
4552	4553	4653	4652
4553	4554	4654	4653
4554	4555	4655	4654
4555	4556	4656	4655
4556	4557	4657	4656
4557	4558	4658	4657
4558	4559	4659	4658
4559	4560	4660	4659
4560	4561	4661	4660
4561	4562	4662	4661
4562	4563	4663	4662
4563	4564	4664	4663
4564	4565	4665	4664
4565	4566	4666	4665
4566	4567	4667	4666
4567	4568	4668	4667
4568	4569	4669	4668
4569	4570	4670	4669
4570	4571	4671	4670
4571	4572	4672	4671
4572	4573	4673	4672
4573	4574	4674	4673
4574	4575	4675	4674
4575	4576	4676	4675
4576	4577	4677	4676
4577	4578	4678	4677
4578	4579	4679	4678
4579	4580	4680	4679
4580	4581	4681	4680
4581	4582	4682	4681
4582	4583	4683	4682
4583	4584	4684	4683
4584	4585	4685	4684
4585	4586	4686	4685
4586	4587	4687	4686
4587	4588	4688	4687
4588	4589	4689	4688
4589	4590	4690	4689
4590	4591	4691	4690
4591	4592	4692	4691
4592	4593	4693	4692
4593	4594	4694	4693
4594	4595	4695	4694
4595	4596	4696	4695
4596	4597	4697	4696
4597	4598	4698	4697
4598	4599	4699	4698
4599	4500	4600	4699
4600	4601	4701	4700
4601	4602	4702	4701
4602	4603	4703	4702
4603	4604	4704	4703
4604	4605	4705	4704
4605	4606	4706	4705
4606	4607	4707	4706
4607	4608	4708	4707
4608	4609	4709	4708
4609	4610	4710	4709
4610	4611	4711	4710
4611	4612	4712	4711
4612	4613	4713	4712
4613	4614	4714	4713
4614	4615	4715	4714
4615	4616	4716	4715
4616	4617	4717	4716
4617	4618	4718	4717
4618	4619	4719	4718
4619	4620	4720	4719
4620	4621	4721	4720
4621	4622	4722	4721
4622	4623	4723	4722
4623	4624	4724	4723
4624	4625	4725	4724
4625	4626	4726	4725
4626	4627	4727	4726
4627	4628	4728	4727
4628	4629	4729	4728
4629	4630	4730	4729
4630	4631	4731	4730
4631	4632	4732	4731
4632	4633	4733	4732
4633	4634	4734	4733
4634	4635	4735	4734
4635	4636	4736	4735
4636	4637	4737	4736
4637	4638	4738	4737
4638	4639	4739	4738
4639	4640	4740	4739
4640	4641	4741	4740
4641	4642	4742	4741
4642	4643	4743	4742
4643	4644	4744	4743
4644	4645	4745	4744
4645	4646	4746	4745
4646	4647	4747	4746
4647	4648	4748	4747
4648	4649	4749	4748
4649	4650	4750	4749
4650	4651	4751	4750
4651	4652	4752	4751
4652	4653	4753	4752
4653	4654	4754	4753
4654	4655	4755	4754
4655	4656	4756	4755
4656	4657	4757	4756
4657	4658	4758	4757
4658	4659	4759	4758
4659	4660	4760	4759
4660	4661	4761	4760
4661	4662	4762	4761
4662	4663	4763	4762
4663	4664	4764	4763
4664	4665	4765	4764
4665	4666	4766	4765
4666	4667	4767	4766
4667	4668	4768	4767
4668	4669	4769	4768
4669	4670	4770	4769
4670	4671	4771	4770
4671	4672	4772	4771
4672	4673	4773	4772
4673	4674	4774	4773
4674	4675	4775	4774
4675	4676	4776	4775
4676	4677	4777	4776
4677	4678	4778	4777
4678	4679	4779	4778
4679	4680	4780	4779
4680	4681	4781	4780
4681	4682	4782	4781
4682	4683	4783	4782
4683	4684	4784	4783
4684	4685	4785	4784
4685	4686	4786	4785
4686	4687	4787	4786
4687	4688	4788	4787
4688	4689	4789	4788
4689	4690	4790	4789
4690	4691	4791	4790
4691	4692	4792	4791
4692	4693	4793	4792
4693	4694	4794	4793
4694	4695	4795	4794
4695	4696	4796	4795
4696	4697	4797	4796
4697	4698	4798	4797
4698	4699	4799	4798
4699	4600	4700	4799
4700	4701	4801	4800
4701	4702	4802	4801
4702	4703	4803	4802
4703	4704	4804	4803
4704	4705	4805	4804
4705	4706	4806	4805
4706	4707	4807	4806
4707	4708	4808	4807
4708	4709	4809	4808
4709	4710	4810	4809
4710	4711	4811	4810
4711	4712	4812	4811
4712	4713	4813	4812
4713	4714	4814	4813
4714	4715	4815	4814
4715	4716	4816	4815
4716	4717	4817	4816
4717	4718	4818	4817
4718	4719	4819	4818
4719	4720	4820	4819
4720	4721	4821	4820
4721	4722	4822	4821
4722	4723	4823	4822
4723	4724	4824	4823
4724	4725	4825	4824
4725	4726	4826	4825
4726	4727	4827	4826
4727	4728	4828	4827
4728	4729	4829	4828
4729	4730	4830	4829
4730	4731	4831	4830
4731	4732	4832	4831
4732	4733	4833	4832
4733	4734	4834	4833
4734	4735	4835	4834
4735	4736	4836	4835
4736	4737	4837	4836
4737	4738	4838	4837
4738	4739	4839	4838
4739	4740	4840	4839
4740	4741	4841	4840
4741	4742	4842	4841
4742	4743	4843	4842
4743	4744	4844	4843
4744	4745	4845	4844
4745	4746	4846	4845
4746	4747	4847	4846
4747	4748	4848	4847
4748	4749	4849	4848
4749	4750	4850	4849
4750	4751	4851	4850
4751	4752	4852	4851
4752	4753	4853	4852
4753	4754	4854	4853
4754	4755	4855	4854
4755	4756	4856	4855
4756	4757	4857	4856
4757	4758	4858	4857
4758	4759	4859	4858
4759	4760	4860	4859
4760	4761	4861	4860
4761	4762	4862	4861
4762	4763	4863	4862
4763	4764	4864	4863
4764	4765	4865	4864
4765	4766	4866	4865
4766	4767	4867	4866
4767	4768	4868	4867
4768	4769	4869	4868
4769	4770	4870	4869
4770	4771	4871	4870
4771	4772	4872	4871
4772	4773	4873	4872
4773	4774	4874	4873
4774	4775	4875	4874
4775	4776	4876	4875
4776	4777	4877	4876
4777	4778	4878	4877
4778	4779	4879	4878
4779	4780	4880	4879
4780	4781	4881	4880
4781	4782	4882	4881
4782	4783	4883	4882
4783	4784	4884	4883
4784	4785	4885	4884
4785	4786	4886	4885
4786	4787	4887	4886
4787	4788	4888	4887
4788	4789	4889	4888
4789	4790	4890	4889
4790	4791	4891	4890
4791	4792	4892	4891
4792	4793	4893	4892
4793	4794	4894	4893
4794	4795	4895	4894
4795	4796	4896	4895
4796	4797	4897	4896
4797	4798	4898	4897
4798	4799	4899	4898
4799	4700	4800	4899
4800	4801	4901	4900
4801	4802	4902	4901
4802	4803	4903	4902
4803	4804	4904	4903
4804	4805	4905	4904
4805	4806	4906	4905
4806	4807	4907	4906
4807	4808	4908	4907
4808	4809	4909	4908
4809	4810	4910	4909
4810	4811	4911	4910
4811	4812	4912	4911
4812	4813	4913	4912
4813	4814	4914	4913
4814	4815	4915	4914
4815	4816	4916	4915
4816	4817	4917	4916
4817	4818	4918	4917
4818	4819	4919	4918
4819	4820	4920	4919
4820	4821	4921	4920
4821	4822	4922	4921
4822	4823	4923	4922
4823	4824	4924	4923
4824	4825	4925	4924
4825	4826	4926	4925
4826	4827	4927	4926
4827	4828	4928	4927
4828	4829	4929	4928
4829	4830	4930	4929
4830	4831	4931	4930
4831	4832	4932	4931
4832	4833	4933	4932
4833	4834	4934	4933
4834	4835	4935	4934
4835	4836	4936	4935
4836	4837	4937	4936
4837	4838	4938	4937
4838	4839	4939	4938
4839	4840	4940	4939
4840	4841	4941	4940
4841	4842	4942	4941
4842	4843	4943	4942
4843	4844	4944	4943
4844	4845	4945	4944
4845	4846	4946	4945
4846	4847	4947	4946
4847	4848	4948	4947
4848	4849	4949	4948
4849	4850	4950	4949
4850	4851	4951	4950
4851	4852	4952	4951
4852	4853	4953	4952
4853	4854	4954	4953
4854	4855	4955	4954
4855	4856	4956	4955
4856	4857	4957	4956
4857	4858	4958	4957
4858	4859	4959	4958
4859	4860	4960	4959
4860	4861	4961	4960
4861	4862	4962	4961
4862	4863	4963	4962
4863	4864	4964	4963
4864	4865	4965	4964
4865	4866	4966	4965
4866	4867	4967	4966
4867	4868	4968	4967
4868	4869	4969	4968
4869	4870	4970	4969
4870	4871	4971	4970
4871	4872	4972	4971
4872	4873	4973	4972
4873	4874	4974	4973
4874	4875	4975	4974
4875	4876	4976	4975
4876	4877	4977	4976
4877	4878	4978	4977
4878	4879	4979	4978
4879	4880	4980	4979
4880	4881	4981	4980
4881	4882	4982	4981
4882	4883	4983	4982
4883	4884	4984	4983
4884	4885	4985	4984
4885	4886	4986	4985
4886	4887	4987	4986
4887	4888	4988	4987
4888	4889	4989	4988
4889	4890	4990	4989
4890	4891	4991	4990
4891	4892	4992	4991
4892	4893	4993	4992
4893	4894	4994	4993
4894	4895	4995	4994
4895	4896	4996	4995
4896	4897	4997	4996
4897	4898	4998	4997
4898	4899	4999	4998
4899	4800	4900	4999
0	1	5000	5000
1	2	5000	5000
2	3	5000	5000
3	4	5000	5000
4	5	5000	5000
5	6	5000	5000
6	7	5000	5000
7	8	5000	5000
8	9	5000	5000
9	10	5000	5000
10	11	5000	5000
11	12	5000	5000
12	13	5000	5000
13	14	5000	5000
14	15	5000	5000
15	16	5000	5000
16	17	5000	5000
17	18	5000	5000
18	19	5000	5000
19	20	5000	5000
20	21	5000	5000
21	22	5000	5000
22	23	5000	5000
23	24	5000	5000
24	25	5000	5000
25	26	5000	5000
26	27	5000	5000
27	28	5000	5000
28	29	5000	5000
29	30	5000	5000
30	31	5000	5000
31	32	5000	5000
32	33	5000	5000
33	34	5000	5000
34	35	5000	5000
35	36	5000	5000
36	37	5000	5000
37	38	5000	5000
38	39	5000	5000
39	40	5000	5000
40	41	5000	5000
41	42	5000	5000
42	43	5000	5000
43	44	5000	5000
44	45	5000	5000
45	46	5000	5000
46	47	5000	5000
47	48	5000	5000
48	49	5000	5000
49	50	5000	5000
50	51	5000	5000
51	52	5000	5000
52	53	5000	5000
53	54	5000	5000
54	55	5000	5000
55	56	5000	5000
56	57	5000	5000
57	58	5000	5000
58	59	5000	5000
59	60	5000	5000
60	61	5000	5000
61	62	5000	5000
62	63	5000	5000
63	64	5000	5000
64	65	5000	5000
65	66	5000	5000
66	67	5000	5000
67	68	5000	5000
68	69	5000	5000
69	70	5000	5000
70	71	5000	5000
71	72	5000	5000
72	73	5000	5000
73	74	5000	5000
74	75	5000	5000
75	76	5000	5000
76	77	5000	5000
77	78	5000	5000
78	79	5000	5000
79	80	5000	5000
80	81	5000	5000
81	82	5000	5000
82	83	5000	5000
83	84	5000	5000
84	85	5000	5000
85	86	5000	5000
86	87	5000	5000
87	88	5000	5000
88	89	5000	5000
89	90	5000	5000
90	91	5000	5000
91	92	5000	5000
92	93	5000	5000
93	94	5000	5000
94	95	5000	5000
95	96	5000	5000
96	97	5000	5000
97	98	5000	5000
98	99	5000	5000
99	0	5000	5000
4900	4901	5001	5001
4901	4902	5001	5001
4902	4903	5001	5001
4903	4904	5001	5001
4904	4905	5001	5001
4905	4906	5001	5001
4906	4907	5001	5001
4907	4908	5001	5001
4908	4909	5001	5001
4909	4910	5001	5001
4910	4911	5001	5001
4911	4912	5001	5001
4912	4913	5001	5001
4913	4914	5001	5001
4914	4915	5001	5001
4915	4916	5001	5001
4916	4917	5001	5001
4917	4918	5001	5001
4918	4919	5001	5001
4919	4920	5001	5001
4920	4921	5001	5001
4921	4922	5001	5001
4922	4923	5001	5001
4923	4924	5001	5001
4924	4925	5001	5001
4925	4926	5001	5001
4926	4927	5001	5001
4927	4928	5001	5001
4928	4929	5001	5001
4929	4930	5001	5001
4930	4931	5001	5001
4931	4932	5001	5001
4932	4933	5001	5001
4933	4934	5001	5001
4934	4935	5001	5001
4935	4936	5001	5001
4936	4937	5001	5001
4937	4938	5001	5001
4938	4939	5001	5001
4939	4940	5001	5001
4940	4941	5001	5001
4941	4942	5001	5001
4942	4943	5001	5001
4943	4944	5001	5001
4944	4945	5001	5001
4945	4946	5001	5001
4946	4947	5001	5001
4947	4948	5001	5001
4948	4949	5001	5001
4949	4950	5001	5001
4950	4951	5001	5001
4951	4952	5001	5001
4952	4953	5001	5001
4953	4954	5001	5001
4954	4955	5001	5001
4955	4956	5001	5001
4956	4957	5001	5001
4957	4958	5001	5001
4958	4959	5001	5001
4959	4960	5001	5001
4960	4961	5001	5001
4961	4962	5001	5001
4962	4963	5001	5001
4963	4964	5001	5001
4964	4965	5001	5001
4965	4966	5001	5001
4966	4967	5001	5001
4967	4968	5001	5001
4968	4969	5001	5001
4969	4970	5001	5001
4970	4971	5001	5001
4971	4972	5001	5001
4972	4973	5001	5001
4973	4974	5001	5001
4974	4975	5001	5001
4975	4976	5001	5001
4976	4977	5001	5001
4977	4978	5001	5001
4978	4979	5001	5001
4979	4980	5001	5001
4980	4981	5001	5001
4981	4982	5001	5001
4982	4983	5001	5001
4983	4984	5001	5001
4984	4985	5001	5001
4985	4986	5001	5001
4986	4987	5001	5001
4987	4988	5001	5001
4988	4989	5001	5001
4989	4990	5001	5001
4990	4991	5001	5001
4991	4992	5001	5001
4992	4993	5001	5001
4993	4994	5001	5001
4994	4995	5001	5001
4995	4996	5001	5001
4996	4997	5001	5001
4997	4998	5001	5001
4998	4999	5001	5001
4999	4900	5001	5001


==> PlotData/Faces60.txt <==
0	1	121	120
1	2	122	121
2	3	123	122
3	4	124	123
4	5	125	124
5	6	126	125
6	7	127	126
7	8	128	127
8	9	129	128
9	10	130	129
10	11	131	130
11	12	132	131
12	13	133	132
13	14	134	133
14	15	135	134
15	16	136	135
16	17	137	136
17	18	138	137
18	19	139	138
19	20	140	139
20	21	141	140
21	22	142	141
22	23	143	142
23	24	144	143
24	25	145	144
25	26	146	145
26	27	147	146
27	28	148	147
28	29	149	148
29	30	150	149
30	31	151	150
31	32	152	151
32	33	153	152
33	34	154	153
34	35	155	154
35	36	156	155
36	37	157	156
37	38	158	157
38	39	159	158
39	40	160	159
40	41	161	160
41	42	162	161
42	43	163	162
43	44	164	163
44	45	165	164
45	46	166	165
46	47	167	166
47	48	168	167
48	49	169	168
49	50	170	169
50	51	171	170
51	52	172	171
52	53	173	172
53	54	174	173
54	55	175	174
55	56	176	175
56	57	177	176
57	58	178	177
58	59	179	178
59	60	180	179
60	61	181	180
61	62	182	181
62	63	183	182
63	64	184	183
64	65	185	184
65	66	186	185
66	67	187	186
67	68	188	187
68	69	189	188
69	70	190	189
70	71	191	190
71	72	192	191
72	73	193	192
73	74	194	193
74	75	195	194
75	76	196	195
76	77	197	196
77	78	198	197
78	79	199	198
79	80	200	199
80	81	201	200
81	82	202	201
82	83	203	202
83	84	204	203
84	85	205	204
85	86	206	205
86	87	207	206
87	88	208	207
88	89	209	208
89	90	210	209
90	91	211	210
91	92	212	211
92	93	213	212
93	94	214	213
94	95	215	214
95	96	216	215
96	97	217	216
97	98	218	217
98	99	219	218
99	100	220	219
100	101	221	220
101	102	222	221
102	103	223	222
103	104	224	223
104	105	225	224
105	106	226	225
106	107	227	226
107	108	228	227
108	109	229	228
109	110	230	229
110	111	231	230
111	112	232	231
112	113	233	232
113	114	234	233
114	115	235	234
115	116	236	235
116	117	237	236
117	118	238	237
118	119	239	238
119	0	120	239
120	121	241	240
121	122	242	241
122	123	243	242
123	124	244	243
124	125	245	244
125	126	246	245
126	127	247	246
127	128	248	247
128	129	249	248
129	130	250	249
130	131	251	250
131	132	252	251
132	133	253	252
133	134	254	253
134	135	255	254
135	136	256	255
136	137	257	256
137	138	258	257
138	139	259	258
139	140	260	259
140	141	261	260
141	142	262	261
142	143	263	262
143	144	264	263
144	145	265	264
145	146	266	265
146	147	267	266
147	148	268	267
148	149	269	268
149	150	270	269
150	151	271	270
151	152	272	271
152	153	273	272
153	154	274	273
154	155	275	274
155	156	276	275
156	157	277	276
157	158	278	277
158	159	279	278
159	160	280	279
160	161	281	280
161	162	282	281
162	163	283	282
163	164	284	283
164	165	285	284
165	166	286	285
166	167	287	286
167	168	288	287
168	169	289	288
169	170	290	289
170	171	291	290
171	172	292	291
172	173	293	292
173	174	294	293
174	175	295	294
175	176	296	295
176	177	297	296
177	178	298	297
178	179	299	298
179	180	300	299
180	181	301	300
181	182	302	301
182	183	303	302
183	184	304	303
184	185	305	304
185	186	306	305
186	187	307	306
187	188	308	307
188	189	309	308
189	190	310	309
190	191	311	310
191	192	312	311
192	193	313	312
193	194	314	313
194	195	315	314
195	196	316	315
196	197	317	316
197	198	318	317
198	199	319	318
199	200	320	319
200	201	321	320
201	202	322	321
202	203	323	322
203	204	324	323
204	205	325	324
205	206	326	325
206	207	327	326
207	208	328	327
208	209	329	328
209	210	330	329
210	211	331	330
211	212	332	331
212	213	333	332
213	214	334	333
214	215	335	334
215	216	336	335
216	217	337	336
217	218	338	337
218	219	339	338
219	220	340	339
220	221	341	340
221	222	342	341
222	223	343	342
223	224	344	343
224	225	345	344
225	226	346	345
226	227	347	346
227	228	348	347
228	229	349	348
229	230	350	349
230	231	351	350
231	232	352	351
232	233	353	352
233	234	354	353
234	235	355	354
235	236	356	355
236	237	357	356
237	238	358	357
238	239	359	358
239	120	240	359
240	241	361	360
241	242	362	361
242	243	363	362
243	244	364	363
244	245	365	364
245	246	366	365
246	247	367	366
247	248	368	367
248	249	369	368
249	250	370	369
250	251	371	370
251	252	372	371
252	253	373	372
253	254	374	373
254	255	375	374
255	256	376	375
256	257	377	376
257	258	378	377
258	259	379	378
259	260	380	379
260	261	381	380
261	262	382	381
262	263	383	382
263	264	384	383
264	265	385	384
265	266	386	385
266	267	387	386
267	268	388	387
268	269	389	388
269	270	390	389
270	271	391	390
271	272	392	391
272	273	393	392
273	274	394	393
274	275	395	394
275	276	396	395
276	277	397	396
277	278	398	397
278	279	399	398
279	280	400	399
280	281	401	400
281	282	402	401
282	283	403	402
283	284	404	403
284	285	405	404
285	286	406	405
286	287	407	406
287	288	408	407
288	289	409	408
289	290	410	409
290	291	411	410
291	292	412	411
292	293	413	412
293	294	414	413
294	295	415	414
295	296	416	415
296	297	417	416
297	298	418	417
298	299	419	418
299	300	420	419
300	301	421	420
301	302	422	421
302	303	423	422
303	304	424	423
304	305	425	424
305	306	426	425
306	307	427	426
307	308	428	427
308	309	429	428
309	310	430	429
310	311	431	430
311	312	432	431
312	313	433	432
313	314	434	433
314	315	435	434
315	316	436	435
316	317	437	436
317	318	438	437
318	319	439	438
319	320	440	439
320	321	441	440
321	322	442	441
322	323	443	442
323	324	444	443
324	325	445	444
325	326	446	445
326	327	447	446
327	328	448	447
328	329	449	448
329	330	450	449
330	331	451	450
331	332	452	451
332	333	453	452
333	334	454	453
334	335	455	454
335	336	456	455
336	337	457	456
337	338	458	457
338	339	459	458
339	340	460	459
340	341	461	460
341	342	462	461
342	343	463	462
343	344	464	463
344	345	465	464
345	346	466	465
346	347	467	466
347	348	468	467
348	349	469	468
349	350	470	469
350	351	471	470
351	352	472	471
352	353	473	472
353	354	474	473
354	355	475	474
355	356	476	475
356	357	477	476
357	358	478	477
358	359	479	478
359	240	360	479
360	361	481	480
361	362	482	481
362	363	483	482
363	364	484	483
364	365	485	484
365	366	486	485
366	367	487	486
367	368	488	487
368	369	489	488
369	370	490	489
370	371	491	490
371	372	492	491
372	373	493	492
373	374	494	493
374	375	495	494
375	376	496	495
376	377	497	496
377	378	498	497
378	379	499	498
379	380	500	499
380	381	501	500
381	382	502	501
382	383	503	502
383	384	504	503
384	385	505	504
385	386	506	505
386	387	507	506
387	388	508	507
388	389	509	508
389	390	510	509
390	391	511	510
391	392	512	511
392	393	513	512
393	394	514	513
394	395	515	514
395	396	516	515
396	397	517	516
397	398	518	517
398	399	519	518
399	400	520	519
400	401	521	520
401	402	522	521
402	403	523	522
403	404	524	523
404	405	525	524
405	406	526	525
406	407	527	526
407	408	528	527
408	409	529	528
409	410	530	529
410	411	531	530
411	412	532	531
412	413	533	532
413	414	534	533
414	415	535	534
415	416	536	535
416	417	537	536
417	418	538	537
418	419	539	538
419	420	540	539
420	421	541	540
421	422	542	541
422	423	543	542
423	424	544	543
424	425	545	544
425	426	546	545
426	427	547	546
427	428	548	547
428	429	549	548
429	430	550	549
430	431	551	550
431	432	552	551
432	433	553	552
433	434	554	553
434	435	555	554
435	436	556	555
436	437	557	556
437	438	558	557
438	439	559	558
439	440	560	559
440	441	561	560
441	442	562	561
442	443	563	562
443	444	564	563
444	445	565	564
445	446	566	565
446	447	567	566
447	448	568	567
448	449	569	568
449	450	570	569
450	451	571	570
451	452	572	571
452	453	573	572
453	454	574	573
454	455	575	574
455	456	576	575
456	457	577	576
457	458	578	577
458	459	579	578
459	460	580	579
460	461	581	580
461	462	582	581
462	463	583	582
463	464	584	583
464	465	585	584
465	466	586	585
466	467	587	586
467	468	588	587
468	469	589	588
469	470	590	589
470	471	591	590
471	472	592	591
472	473	593	592
473	474	594	593
474	475	595	594
475	476	596	595
476	477	597	596
477	478	598	597
478	479	599	598
479	360	480	599
480	481	601	600
481	482	602	601
482	483	603	602
483	484	604	603
484	485	605	604
485	486	606	605
486	487	607	606
487	488	608	607
488	489	609	608
489	490	610	609
490	491	611	610
491	492	612	611
492	493	613	612
493	494	614	613
494	495	615	614
495	496	616	615
496	497	617	616
497	498	618	617
498	499	619	618
499	500	620	619
500	501	621	620
501	502	622	621
502	503	623	622
503	504	624	623
504	505	625	624
505	506	626	625
506	507	627	626
507	508	628	627
508	509	629	628
509	510	630	629
510	511	631	630
511	512	632	631
512	513	633	632
513	514	634	633
514	515	635	634
515	516	636	635
516	517	637	636
517	518	638	637
518	519	639	638
519	520	640	639
520	521	641	640
521	522	642	641
522	523	643	642
523	524	644	643
524	525	645	644
525	526	646	645
526	527	647	646
527	528	648	647
528	529	649	648
529	530	650	649
530	531	651	650
531	532	652	651
532	533	653	652
533	534	654	653
534	535	655	654
535	536	656	655
536	537	657	656
537	538	658	657
538	539	659	658
539	540	660	659
540	541	661	660
541	542	662	661
542	543	663	662
543	544	664	663
544	545	665	664
545	546	666	665
546	547	667	666
547	548	668	667
548	549	669	668
549	550	670	669
550	551	671	670
551	552	672	671
552	553	673	672
553	554	674	673
554	555	675	674
555	556	676	675
556	557	677	676
557	558	678	677
558	559	679	678
559	560	680	679
560	561	681	680
561	562	682	681
562	563	683	682
563	564	684	683
564	565	685	684
565	566	686	685
566	567	687	686
567	568	688	687
568	569	689	688
569	570	690	689
570	571	691	690
571	572	692	691
572	573	693	692
573	574	694	693
574	575	695	694
575	576	696	695
576	577	697	696
577	578	698	697
578	579	699	698
579	580	700	699
580	581	701	700
581	582	702	701
582	583	703	702
583	584	704	703
584	585	705	704
585	586	706	705
586	587	707	706
587	588	708	707
588	589	709	708
589	590	710	709
590	591	711	710
591	592	712	711
592	593	713	712
593	594	714	713
594	595	715	714
595	596	716	715
596	597	717	716
597	598	718	717
598	599	719	718
599	480	600	719
600	601	721	720
601	602	722	721
602	603	723	722
603	604	724	723
604	605	725	724
605	606	726	725
606	607	727	726
607	608	728	727
608	609	729	728
609	610	730	729
610	611	731	730
611	612	732	731
612	613	733	732
613	614	734	733
614	615	735	734
615	616	736	735
616	617	737	736
617	618	738	737
618	619	739	738
619	620	740	739
620	621	741	740
621	622	742	741
622	623	743	742
623	624	744	743
624	625	745	744
625	626	746	745
626	627	747	746
627	628	748	747
628	629	749	748
629	630	750	749
630	631	751	750
631	632	752	751
632	633	753	752
633	634	754	753
634	635	755	754
635	636	756	755
636	637	757	756
637	638	758	757
638	639	759	758
639	640	760	759
640	641	761	760
641	642	762	761
642	643	763	762
643	644	764	763
644	645	765	764
645	646	766	765
646	647	767	766
647	648	768	767
648	649	769	768
649	650	770	769
650	651	771	770
651	652	772	771
652	653	773	772
653	654	774	773
654	655	775	774
655	656	776	775
656	657	777	776
657	658	778	777
658	659	779	778
659	660	780	779
660	661	781	780
661	662	782	781
662	663	783	782
663	664	784	783
664	665	785	784
665	666	786	785
666	667	787	786
667	668	788	787
668	669	789	788
669	670	790	789
670	671	791	790
671	672	792	791
672	673	793	792
673	674	794	793
674	675	795	794
675	676	796	795
676	677	797	796
677	678	798	797
678	679	799	798
679	680	800	799
680	681	801	800
681	682	802	801
682	683	803	802
683	684	804	803
684	685	805	804
685	686	806	805
686	687	807	806
687	688	808	807
688	689	809	808
689	690	810	809
690	691	811	810
691	692	812	811
692	693	813	812
693	694	814	813
694	695	815	814
695	696	816	815
696	697	817	816
697	698	818	817
698	699	819	818
699	700	820	819
700	701	821	820
701	702	822	821
702	703	823	822
703	704	824	823
704	705	825	824
705	706	826	825
706	707	827	826
707	708	828	827
708	709	829	828
709	710	830	829
710	711	831	830
711	712	832	831
712	713	833	832
713	714	834	833
714	715	835	834
715	716	836	835
716	717	837	836
717	718	838	837
718	719	839	838
719	600	720	839
720	721	841	840
721	722	842	841
722	723	843	842
723	724	844	843
724	725	845	844
725	726	846	845
726	727	847	846
727	728	848	847
728	729	849	848
729	730	850	849
730	731	851	850
731	732	852	851
732	733	853	852
733	734	854	853
734	735	855	854
735	736	856	855
736	737	857	856
737	738	858	857
738	739	859	858
739	740	860	859
740	741	861	860
741	742	862	861
742	743	863	862
743	744	864	863
744	745	865	864
745	746	866	865
746	747	867	866
747	748	868	867
748	749	869	868
749	750	870	869
750	751	871	870
751	752	872	871
752	753	873	872
753	754	874	873
754	755	875	874
755	756	876	875
756	757	877	876
757	758	878	877
758	759	879	878
759	760	880	879
760	761	881	880
761	762	882	881
762	763	883	882
763	764	884	883
764	765	885	884
765	766	886	885
766	767	887	886
767	768	888	887
768	769	889	888
769	770	890	889
770	771	891	890
771	772	892	891
772	773	893	892
773	774	894	893
774	775	895	894
775	776	896	895
776	777	897	896
777	778	898	897
778	779	899	898
779	780	900	899
780	781	901	900
781	782	902	901
782	783	903	902
783	784	904	903
784	785	905	904
785	786	906	905
786	787	907	906
787	788	908	907
788	789	909	908
789	790	910	909
790	791	911	910
791	792	912	911
792	793	913	912
793	794	914	913
794	795	915	914
795	796	916	915
796	797	917	916
797	798	918	917
798	799	919	918
799	800	920	919
800	801	921	920
801	802	922	921
802	803	923	922
803	804	924	923
804	805	925	924
805	806	926	925
806	807	927	926
807	808	928	927
808	809	929	928
809	810	930	929
810	811	931	930
811	812	932	931
812	813	933	932
813	814	934	933
814	815	935	934
815	816	936	935
816	817	937	936
817	818	938	937
818	819	939	938
819	820	940	939
820	821	941	940
821	822	942	941
822	823	943	942
823	824	944	943
824	825	945	944
825	826	946	945
826	827	947	946
827	828	948	947
828	829	949	948
829	830	950	949
830	831	951	950
831	832	952	951
832	833	953	952
833	834	954	953
834	835	955	954
835	836	956	955
836	837	957	956
837	838	958	957
838	839	959	958
839	720	840	959
840	841	961	960
841	842	962	961
842	843	963	962
843	844	964	963
844	845	965	964
845	846	966	965
846	847	967	966
847	848	968	967
848	849	969	968
849	850	970	969
850	851	971	970
851	852	972	971
852	853	973	972
853	854	974	973
854	855	975	974
855	856	976	975
856	857	977	976
857	858	978	977
858	859	979	978
859	860	980	979
860	861	981	980
861	862	982	981
862	863	983	982
863	864	984	983
864	865	985	984
865	866	986	985
866	867	987	986
867	868	988	987
868	869	989	988
869	870	990	989
870	871	991	990
871	872	992	991
872	873	993	992
873	874	994	993
874	875	995	994
875	876	996	995
876	877	997	996
877	878	998	997
878	879	999	998
879	880	1000	999
880	881	1001	1000
881	882	1002	1001
882	883	1003	1002
883	884	1004	1003
884	885	1005	1004
885	886	1006	1005
886	887	1007	1006
887	888	1008	1007
888	889	1009	1008
889	890	1010	1009
890	891	1011	1010
891	892	1012	1011
892	893	1013	1012
893	894	1014	1013
894	895	1015	1014
895	896	1016	1015
896	897	1017	1016
897	898	1018	1017
898	899	1019	1018
899	900	1020	1019
900	901	1021	1020
901	902	1022	1021
902	903	1023	1022
903	904	1024	1023
904	905	1025	1024
905	906	1026	1025
906	907	1027	1026
907	908	1028	1027
908	909	1029	1028
909	910	1030	1029
910	911	1031	1030
911	912	1032	1031
912	913	1033	1032
913	914	1034	1033
914	915	1035	1034
915	916	1036	1035
916	917	1037	1036
917	918	1038	1037
918	919	1039	1038
919	920	1040	1039
920	921	1041	1040
921	922	1042	1041
922	923	1043	1042
923	924	1044	1043
924	925	1045	1044
925	926	1046	1045
926	927	1047	1046
927	928	1048	1047
928	929	1049	1048
929	930	1050	1049
930	931	1051	1050
931	932	1052	1051
932	933	1053	1052
933	934	1054	1053
934	935	1055	1054
935	936	1056	1055
936	937	1057	1056
937	938	1058	1057
938	939	1059	1058
939	940	1060	1059
940	941	1061	1060
941	942	1062	1061
942	943	1063	1062
943	944	1064	1063
944	945	1065	1064
945	946	1066	1065
946	947	1067	1066
947	948	1068	1067
948	949	1069	1068
949	950	1070	1069
950	951	1071	1070
951	952	1072	1071
952	953	1073	1072
953	954	1074	1073
954	955	1075	1074
955	956	1076	1075
956	957	1077	1076
957	958	1078	1077
958	959	1079	1078
959	840	960	1079
960	961	1081	1080
961	962	1082	1081
962	963	1083	1082
963	964	1084	1083
964	965	1085	1084
965	966	1086	1085
966	967	1087	1086
967	968	1088	1087
968	969	1089	1088
969	970	1090	1089
970	971	1091	1090
971	972	1092	1091
972	973	1093	1092
973	974	1094	1093
974	975	1095	1094
975	976	1096	1095
976	977	1097	1096
977	978	1098	1097
978	979	1099	1098
979	980	1100	1099
980	981	1101	1100
981	982	1102	1101
982	983	1103	1102
983	984	1104	1103
984	985	1105	1104
985	986	1106	1105
986	987	1107	1106
987	988	1108	1107
988	989	1109	1108
989	990	1110	1109
990	991	1111	1110
991	992	1112	1111
992	993	1113	1112
993	994	1114	1113
994	995	1115	1114
995	996	1116	1115
996	997	1117	1116
997	998	1118	1117
998	999	1119	1118
999	1000	1120	1119
1000	1001	1121	1120
1001	1002	1122	1121
1002	1003	1123	1122
1003	1004	1124	1123
1004	1005	1125	1124
1005	1006	1126	1125
1006	1007	1127	1126
1007	1008	1128	1127
1008	1009	1129	1128
1009	1010	1130	1129
1010	1011	1131	1130
1011	1012	1132	1131
1012	1013	1133	1132
1013	1014	1134	1133
1014	1015	1135	1134
1015	1016	1136	1135
1016	1017	1137	1136
1017	1018	1138	1137
1018	1019	1139	1138
1019	1020	1140	1139
1020	1021	1141	1140
1021	1022	1142	1141
1022	1023	1143	1142
1023	1024	1144	1143
1024	1025	1145	1144
1025	1026	1146	1145
1026	1027	1147	1146
1027	1028	1148	1147
1028	1029	1149	1148
1029	1030	1150	1149
1030	1031	1151	1150
1031	1032	1152	1151
1032	1033	1153	1152
1033	1034	1154	1153
1034	1035	1155	1154
1035	1036	1156	1155
1036	1037	1157	1156
1037	1038	1158	1157
1038	1039	1159	1158
1039	1040	1160	1159
1040	1041	1161	1160
1041	1042	1162	1161
1042	1043	1163	1162
1043	1044	1164	1163
1044	1045	1165	1164
1045	1046	1166	1165
1046	1047	1167	1166
1047	1048	1168	1167
1048	1049	1169	1168
1049	1050	1170	1169
1050	1051	1171	1170
1051	1052	1172	1171
1052	1053	1173	1172
1053	1054	1174	1173
1054	1055	1175	1174
1055	1056	1176	1175
1056	1057	1177	1176
1057	1058	1178	1177
1058	1059	1179	1178
1059	1060	1180	1179
1060	1061	1181	1180
1061	1062	1182	1181
1062	1063	1183	1182
1063	1064	1184	1183
1064	1065	1185	1184
1065	1066	1186	1185
1066	1067	1187	1186
1067	1068	1188	1187
1068	1069	1189	1188
1069	1070	1190	1189
1070	1071	1191	1190
1071	1072	1192	1191
1072	1073	1193	1192
1073	1074	1194	1193
1074	1075	1195	1194
1075	1076	1196	1195
1076	1077	1197	1196
1077	1078	1198	1197
1078	1079	1199	1198
1079	960	1080	1199
1080	1081	1201	1200
1081	1082	1202	1201
1082	1083	1203	1202
1083	1084	1204	1203
1084	1085	1205	1204
1085	1086	1206	1205
1086	1087	1207	1206
1087	1088	1208	1207
1088	1089	1209	1208
1089	1090	1210	1209
1090	1091	1211	1210
1091	1092	1212	1211
1092	1093	1213	1212
1093	1094	1214	1213
1094	1095	1215	1214
1095	1096	1216	1215
1096	1097	1217	1216
1097	1098	1218	1217
1098	1099	1219	1218
1099	1100	1220	1219
1100	1101	1221	1220
1101	1102	1222	1221
1102	1103	1223	1222
1103	1104	1224	1223
1104	1105	1225	1224
1105	1106	1226	1225
1106	1107	1227	1226
1107	1108	1228	1227
1108	1109	1229	1228
1109	1110	1230	1229
1110	1111	1231	1230
1111	1112	1232	1231
1112	1113	1233	1232
1113	1114	1234	1233
1114	1115	1235	1234
1115	1116	1236	1235
1116	1117	1237	1236
1117	1118	1238	1237
1118	1119	1239	1238
1119	1120	1240	1239
1120	1121	1241	1240
1121	1122	1242	1241
1122	1123	1243	1242
1123	1124	1244	1243
1124	1125	1245	1244
1125	1126	1246	1245
1126	1127	1247	1246
1127	1128	1248	1247
1128	1129	1249	1248
1129	1130	1250	1249
1130	1131	1251	1250
1131	1132	1252	1251
1132	1133	1253	1252
1133	1134	1254	1253
1134	1135	1255	1254
1135	1136	1256	1255
1136	1137	1257	1256
1137	1138	1258	1257
1138	1139	1259	1258
1139	1140	1260	1259
1140	1141	1261	1260
1141	1142	1262	1261
1142	1143	1263	1262
1143	1144	1264	1263
1144	1145	1265	1264
1145	1146	1266	1265
1146	1147	1267	1266
1147	1148	1268	1267
1148	1149	1269	1268
1149	1150	1270	1269
1150	1151	1271	1270
1151	1152	1272	1271
1152	1153	1273	1272
1153	1154	1274	1273
1154	1155	1275	1274
1155	1156	1276	1275
1156	1157	1277	1276
1157	1158	1278	1277
1158	1159	1279	1278
1159	1160	1280	1279
1160	1161	1281	1280
1161	1162	1282	1281
1162	1163	1283	1282
1163	1164	1284	1283
1164	1165	1285	1284
1165	1166	1286	1285
1166	1167	1287	1286
1167	1168	1288	1287
1168	1169	1289	1288
1169	1170	1290	1289
1170	1171	1291	1290
1171	1172	1292	1291
1172	1173	1293	1292
1173	1174	1294	1293
1174	1175	1295	1294
1175	1176	1296	1295
1176	1177	1297	1296
1177	1178	1298	1297
1178	1179	1299	1298
1179	1180	1300	1299
1180	1181	1301	1300
1181	1182	1302	1301
1182	1183	1303	1302
1183	1184	1304	1303
1184	1185	1305	1304
1185	1186	1306	1305
1186	1187	1307	1306
1187	1188	1308	1307
1188	1189	1309	1308
1189	1190	1310	1309
1190	1191	1311	1310
1191	1192	1312	1311
1192	1193	1313	1312
1193	1194	1314	1313
1194	1195	1315	1314
1195	1196	1316	1315
1196	1197	1317	1316
1197	1198	1318	1317
1198	1199	1319	1318
1199	1080	1200	1319
1200	1201	1321	1320
1201	1202	1322	1321
1202	1203	1323	1322
1203	1204	1324	1323
1204	1205	1325	1324
1205	1206	1326	1325
1206	1207	1327	1326
1207	1208	1328	1327
1208	1209	1329	1328
1209	1210	1330	1329
1210	1211	1331	1330
1211	1212	1332	1331
1212	1213	1333	1332
1213	1214	1334	1333
1214	1215	1335	1334
1215	1216	1336	1335
1216	1217	1337	1336
1217	1218	1338	1337
1218	1219	1339	1338
1219	1220	1340	1339
1220	1221	1341	1340
1221	1222	1342	1341
1222	1223	1343	1342
1223	1224	1344	1343
1224	1225	1345	1344
1225	1226	1346	1345
1226	1227	1347	1346
1227	1228	1348	1347
1228	1229	1349	1348
1229	1230	1350	1349
1230	1231	1351	1350
1231	1232	1352	1351
1232	1233	1353	1352
1233	1234	1354	1353
1234	1235	1355	1354
1235	1236	1356	1355
1236	1237	1357	1356
1237	1238	1358	1357
1238	1239	1359	1358
1239	1240	1360	1359
1240	1241	1361	1360
1241	1242	1362	1361
1242	1243	1363	1362
1243	1244	1364	1363
1244	1245	1365	1364
1245	1246	1366	1365
1246	1247	1367	1366
1247	1248	1368	1367
1248	1249	1369	1368
1249	1250	1370	1369
1250	1251	1371	1370
1251	1252	1372	1371
1252	1253	1373	1372
1253	1254	1374	1373
1254	1255	1375	1374
1255	1256	1376	1375
1256	1257	1377	1376
1257	1258	1378	1377
1258	1259	1379	1378
1259	1260	1380	1379
1260	1261	1381	1380
1261	1262	1382	1381
1262	1263	1383	1382
1263	1264	1384	1383
1264	1265	1385	1384
1265	1266	1386	1385
1266	1267	1387	1386
1267	1268	1388	1387
1268	1269	1389	1388
1269	1270	1390	1389
1270	1271	1391	1390
1271	1272	1392	1391
1272	1273	1393	1392
1273	1274	1394	1393
1274	1275	1395	1394
1275	1276	1396	1395
1276	1277	1397	1396
1277	1278	1398	1397
1278	1279	1399	1398
1279	1280	1400	1399
1280	1281	1401	1400
1281	1282	1402	1401
1282	1283	1403	1402
1283	1284	1404	1403
1284	1285	1405	1404
1285	1286	1406	1405
1286	1287	1407	1406
1287	1288	1408	1407
1288	1289	1409	1408
1289	1290	1410	1409
1290	1291	1411	1410
1291	1292	1412	1411
1292	1293	1413	1412
1293	1294	1414	1413
1294	1295	1415	1414
1295	1296	1416	1415
1296	1297	1417	1416
1297	1298	1418	1417
1298	1299	1419	1418
1299	1300	1420	1419
1300	1301	1421	1420
1301	1302	1422	1421
1302	1303	1423	1422
1303	1304	1424	1423
1304	1305	1425	1424
1305	1306	1426	1425
1306	1307	1427	1426
1307	1308	1428	1427
1308	1309	1429	1428
1309	1310	1430	1429
1310	1311	1431	1430
1311	1312	1432	1431
1312	1313	1433	1432
1313	1314	1434	1433
1314	1315	1435	1434
1315	1316	1436	1435
1316	1317	1437	1436
1317	1318	1438	1437
1318	1319	1439	1438
1319	1200	1320	1439
1320	1321	1441	1440
1321	1322	1442	1441
1322	1323	1443	1442
1323	1324	1444	1443
1324	1325	1445	1444
1325	1326	1446	1445
1326	1327	1447	1446
1327	1328	1448	1447
1328	1329	1449	1448
1329	1330	1450	1449
1330	1331	1451	1450
1331	1332	1452	1451
1332	1333	1453	1452
1333	1334	1454	1453
1334	1335	1455	1454
1335	1336	1456	1455
1336	1337	1457	1456
1337	1338	1458	1457
1338	1339	1459	1458
1339	1340	1460	1459
1340	1341	1461	1460
1341	1342	1462	1461
1342	1343	1463	1462
1343	1344	1464	1463
1344	1345	1465	1464
1345	1346	1466	1465
1346	1347	1467	1466
1347	1348	1468	1467
1348	1349	1469	1468
1349	1350	1470	1469
1350	1351	1471	1470
1351	1352	1472	1471
1352	1353	1473	1472
1353	1354	1474	1473
1354	1355	1475	1474
1355	1356	1476	1475
1356	1357	1477	1476
1357	1358	1478	1477
1358	1359	1479	1478
1359	1360	1480	1479
1360	1361	1481	1480
1361	1362	1482	1481
1362	1363	1483	1482
1363	1364	1484	1483
1364	1365	1485	1484
1365	1366	1486	1485
1366	1367	1487	1486
1367	1368	1488	1487
1368	1369	1489	1488
1369	1370	1490	1489
1370	1371	1491	1490
1371	1372	1492	1491
1372	1373	1493	1492
1373	1374	1494	1493
1374	1375	1495	1494
1375	1376	1496	1495
1376	1377	1497	1496
1377	1378	1498	1497
1378	1379	1499	1498
1379	1380	1500	1499
1380	1381	1501	1500
1381	1382	1502	1501
1382	1383	1503	1502
1383	1384	1504	1503
1384	1385	1505	1504
1385	1386	1506	1505
1386	1387	1507	1506
1387	1388	1508	1507
1388	1389	1509	1508
1389	1390	1510	1509
1390	1391	1511	1510
1391	1392	1512	1511
1392	1393	1513	1512
1393	1394	1514	1513
1394	1395	1515	1514
1395	1396	1516	1515
1396	1397	1517	1516
1397	1398	1518	1517
1398	1399	1519	1518
1399	1400	1520	1519
1400	1401	1521	1520
1401	1402	1522	1521
1402	1403	1523	1522
1403	1404	1524	1523
1404	1405	1525	1524
1405	1406	1526	1525
1406	1407	1527	1526
1407	1408	1528	1527
1408	1409	1529	1528
1409	1410	1530	1529
1410	1411	1531	1530
1411	1412	1532	1531
1412	1413	1533	1532
1413	1414	1534	1533
1414	1415	1535	1534
1415	1416	1536	1535
1416	1417	1537	1536
1417	1418	1538	1537
1418	1419	1539	1538
1419	1420	1540	1539
1420	1421	1541	1540
1421	1422	1542	1541
1422	1423	1543	1542
1423	1424	1544	1543
1424	1425	1545	1544
1425	1426	1546	1545
1426	1427	1547	1546
1427	1428	1548	1547
1428	1429	1549	1548
1429	1430	1550	1549
1430	1431	1551	1550
1431	1432	1552	1551
1432	1433	1553	1552
1433	1434	1554	1553
1434	1435	1555	1554
1435	1436	1556	1555
1436	1437	1557	1556
1437	1438	1558	1557
1438	1439	1559	1558
1439	1320	1440	1559
1440	1441	1561	1560
1441	1442	1562	1561
1442	1443	1563	1562
1443	1444	1564	1563
1444	1445	1565	1564
1445	1446	1566	1565
1446	1447	1567	1566
1447	1448	1568	1567
1448	1449	1569	1568
1449	1450	1570	1569
1450	1451	1571	1570
1451	1452	1572	1571
1452	1453	1573	1572
1453	1454	1574	1573
1454	1455	1575	1574
1455	1456	1576	1575
1456	1457	1577	1576
1457	1458	1578	1577
1458	1459	1579	1578
1459	1460	1580	1579
1460	1461	1581	1580
1461	1462	1582	1581
1462	1463	1583	1582
1463	1464	1584	1583
1464	1465	1585	1584
1465	1466	1586	1585
1466	1467	1587	1586
1467	1468	1588	1587
1468	1469	1589	1588
1469	1470	1590	1589
1470	1471	1591	1590
1471	1472	1592	1591
1472	1473	1593	1592
1473	1474	1594	1593
1474	1475	1595	1594
1475	1476	1596	1595
1476	1477	1597	1596
1477	1478	1598	1597
1478	1479	1599	1598
1479	1480	1600	1599
1480	1481	1601	1600
1481	1482	1602	1601
1482	1483	1603	1602
1483	1484	1604	1603
1484	1485	1605	1604
1485	1486	1606	1605
1486	1487	1607	1606
1487	1488	1608	1607
1488	1489	1609	1608
1489	1490	1610	1609
1490	1491	1611	1610
1491	1492	1612	1611
1492	1493	1613	1612
1493	1494	1614	1613
1494	1495	1615	1614
1495	1496	1616	1615
1496	1497	1617	1616
1497	1498	1618	1617
1498	1499	1619	1618
1499	1500	1620	1619
1500	1501	1621	1620
1501	1502	1622	1621
1502	1503	1623	1622
1503	1504	1624	1623
1504	1505	1625	1624
1505	1506	1626	1625
1506	1507	1627	1626
1507	1508	1628	1627
1508	1509	1629	1628
1509	1510	1630	1629
1510	1511	1631	1630
1511	1512	1632	1631
1512	1513	1633	1632
1513	1514	1634	1633
1514	1515	1635	1634
1515	1516	1636	1635
1516	1517	1637	1636
1517	1518	1638	1637
1518	1519	1639	1638
1519	1520	1640	1639
1520	1521	1641	1640
1521	1522	1642	1641
1522	1523	1643	1642
1523	1524	1644	1643
1524	1525	1645	1644
1525	1526	1646	1645
1526	1527	1647	1646
1527	1528	1648	1647
1528	1529	1649	1648
1529	1530	1650	1649
1530	1531	1651	1650
1531	1532	1652	1651
1532	1533	1653	1652
1533	1534	1654	1653
1534	1535	1655	1654
1535	1536	1656	1655
1536	1537	1657	1656
1537	1538	1658	1657
1538	1539	1659	1658
1539	1540	1660	1659
1540	1541	1661	1660
1541	1542	1662	1661
1542	1543	1663	1662
1543	1544	1664	1663
1544	1545	1665	1664
1545	1546	1666	1665
1546	1547	1667	1666
1547	1548	1668	1667
1548	1549	1669	1668
1549	1550	1670	1669
1550	1551	1671	1670
1551	1552	1672	1671
1552	1553	1673	1672
1553	1554	1674	1673
1554	1555	1675	1674
1555	1556	1676	1675
1556	1557	1677	1676
1557	1558	1678	1677
1558	1559	1679	1678
1559	1440	1560	1679
1560	1561	1681	1680
1561	1562	1682	1681
1562	1563	1683	1682
1563	1564	1684	1683
1564	1565	1685	1684
1565	1566	1686	1685
1566	1567	1687	1686
1567	1568	1688	1687
1568	1569	1689	1688
1569	1570	1690	1689
1570	1571	1691	1690
1571	1572	1692	1691
1572	1573	1693	1692
1573	1574	1694	1693
1574	1575	1695	1694
1575	1576	1696	1695
1576	1577	1697	1696
1577	1578	1698	1697
1578	1579	1699	1698
1579	1580	1700	1699
1580	1581	1701	1700
1581	1582	1702	1701
1582	1583	1703	1702
1583	1584	1704	1703
1584	1585	1705	1704
1585	1586	1706	1705
1586	1587	1707	1706
1587	1588	1708	1707
1588	1589	1709	1708
1589	1590	1710	1709
1590	1591	1711	1710
1591	1592	1712	1711
1592	1593	1713	1712
1593	1594	1714	1713
1594	1595	1715	1714
1595	1596	1716	1715
1596	1597	1717	1716
1597	1598	1718	1717
1598	1599	1719	1718
1599	1600	1720	1719
1600	1601	1721	1720
1601	1602	1722	1721
1602	1603	1723	1722
1603	1604	1724	1723
1604	1605	1725	1724
1605	1606	1726	1725
1606	1607	1727	1726
1607	1608	1728	1727
1608	1609	1729	1728
1609	1610	1730	1729
1610	1611	1731	1730
1611	1612	1732	1731
1612	1613	1733	1732
1613	1614	1734	1733
1614	1615	1735	1734
1615	1616	1736	1735
1616	1617	1737	1736
1617	1618	1738	1737
1618	1619	1739	1738
1619	1620	1740	1739
1620	1621	1741	1740
1621	1622	1742	1741
1622	1623	1743	1742
1623	1624	1744	1743
1624	1625	1745	1744
1625	1626	1746	1745
1626	1627	1747	1746
1627	1628	1748	1747
1628	1629	1749	1748
1629	1630	1750	1749
1630	1631	1751	1750
1631	1632	1752	1751
1632	1633	1753	1752
1633	1634	1754	1753
1634	1635	1755	1754
1635	1636	1756	1755
1636	1637	1757	1756
1637	1638	1758	1757
1638	1639	1759	1758
1639	1640	1760	1759
1640	1641	1761	1760
1641	1642	1762	1761
1642	1643	1763	1762
1643	1644	1764	1763
1644	1645	1765	1764
1645	1646	1766	1765
1646	1647	1767	1766
1647	1648	1768	1767
1648	1649	1769	1768
1649	1650	1770	1769
1650	1651	1771	1770
1651	1652	1772	1771
1652	1653	1773	1772
1653	1654	1774	1773
1654	1655	1775	1774
1655	1656	1776	1775
1656	1657	1777	1776
1657	1658	1778	1777
1658	1659	1779	1778
1659	1660	1780	1779
1660	1661	1781	1780
1661	1662	1782	1781
1662	1663	1783	1782
1663	1664	1784	1783
1664	1665	1785	1784
1665	1666	1786	1785
1666	1667	1787	1786
1667	1668	1788	1787
1668	1669	1789	1788
1669	1670	1790	1789
1670	1671	1791	1790
1671	1672	1792	1791
1672	1673	1793	1792
1673	1674	1794	1793
1674	1675	1795	1794
1675	1676	1796	1795
1676	1677	1797	1796
1677	1678	1798	1797
1678	1679	1799	1798
1679	1560	1680	1799
1680	1681	1801	1800
1681	1682	1802	1801
1682	1683	1803	1802
1683	1684	1804	1803
1684	1685	1805	1804
1685	1686	1806	1805
1686	1687	1807	1806
1687	1688	1808	1807
1688	1689	1809	1808
1689	1690	1810	1809
1690	1691	1811	1810
1691	1692	1812	1811
1692	1693	1813	1812
1693	1694	1814	1813
1694	1695	1815	1814
1695	1696	1816	1815
1696	1697	1817	1816
1697	1698	1818	1817
1698	1699	1819	1818
1699	1700	1820	1819
1700	1701	1821	1820
1701	1702	1822	1821
1702	1703	1823	1822
1703	1704	1824	1823
1704	1705	1825	1824
1705	1706	1826	1825
1706	1707	1827	1826
1707	1708	1828	1827
1708	1709	1829	1828
1709	1710	1830	1829
1710	1711	1831	1830
1711	1712	1832	1831
1712	1713	1833	1832
1713	1714	1834	1833
1714	1715	1835	1834
1715	1716	1836	1835
1716	1717	1837	1836
1717	1718	1838	1837
1718	1719	1839	1838
1719	1720	1840	1839
1720	1721	1841	1840
1721	1722	1842	1841
1722	1723	1843	1842
1723	1724	1844	1843
1724	1725	1845	1844
1725	1726	1846	1845
1726	1727	1847	1846
1727	1728	1848	1847
1728	1729	1849	1848
1729	1730	1850	1849
1730	1731	1851	1850
1731	1732	1852	1851
1732	1733	1853	1852
1733	1734	1854	1853
1734	1735	1855	1854
1735	1736	1856	1855
1736	1737	1857	1856
1737	1738	1858	1857
1738	1739	1859	1858
1739	1740	1860	1859
1740	1741	1861	1860
1741	1742	1862	1861
1742	1743	1863	1862
1743	1744	1864	1863
1744	1745	1865	1864
1745	1746	1866	1865
1746	1747	1867	1866
1747	1748	1868	1867
1748	1749	1869	1868
1749	1750	1870	1869
1750	1751	1871	1870
1751	1752	1872	1871
1752	1753	1873	1872
1753	1754	1874	1873
1754	1755	1875	1874
1755	1756	1876	1875
1756	1757	1877	1876
1757	1758	1878	1877
1758	1759	1879	1878
1759	1760	1880	1879
1760	1761	1881	1880
1761	1762	1882	1881
1762	1763	1883	1882
1763	1764	1884	1883
1764	1765	1885	1884
1765	1766	1886	1885
1766	1767	1887	1886
1767	1768	1888	1887
1768	1769	1889	1888
1769	1770	1890	1889
1770	1771	1891	1890
1771	1772	1892	1891
1772	1773	1893	1892
1773	1774	1894	1893
1774	1775	1895	1894
1775	1776	1896	1895
1776	1777	1897	1896
1777	1778	1898	1897
1778	1779	1899	1898
1779	1780	1900	1899
1780	1781	1901	1900
1781	1782	1902	1901
1782	1783	1903	1902
1783	1784	1904	1903
1784	1785	1905	1904
1785	1786	1906	1905
1786	1787	1907	1906
1787	1788	1908	1907
1788	1789	1909	1908
1789	1790	1910	1909
1790	1791	1911	1910
1791	1792	1912	1911
1792	1793	1913	1912
1793	1794	1914	1913
1794	1795	1915	1914
1795	1796	1916	1915
1796	1797	1917	1916
1797	1798	1918	1917
1798	1799	1919	1918
1799	1680	1800	1919
1800	1801	1921	1920
1801	1802	1922	1921
1802	1803	1923	1922
1803	1804	1924	1923
1804	1805	1925	1924
1805	1806	1926	1925
1806	1807	1927	1926
1807	1808	1928	1927
1808	1809	1929	1928
1809	1810	1930	1929
1810	1811	1931	1930
1811	1812	1932	1931
1812	1813	1933	1932
1813	1814	1934	1933
1814	1815	1935	1934
1815	1816	1936	1935
1816	1817	1937	1936
1817	1818	1938	1937
1818	1819	1939	1938
1819	1820	1940	1939
1820	1821	1941	1940
1821	1822	1942	1941
1822	1823	1943	1942
1823	1824	1944	1943
1824	1825	1945	1944
1825	1826	1946	1945
1826	1827	1947	1946
1827	1828	1948	1947
1828	1829	1949	1948
1829	1830	1950	1949
1830	1831	1951	1950
1831	1832	1952	1951
1832	1833	1953	1952
1833	1834	1954	1953
1834	1835	1955	1954
1835	1836	1956	1955
1836	1837	1957	1956
1837	1838	1958	1957
1838	1839	1959	1958
1839	1840	1960	1959
1840	1841	1961	1960
1841	1842	1962	1961
1842	1843	1963	1962
1843	1844	1964	1963
1844	1845	1965	1964
1845	1846	1966	1965
1846	1847	1967	1966
1847	1848	1968	1967
1848	1849	1969	1968
1849	1850	1970	1969
1850	1851	1971	1970
1851	1852	1972	1971
1852	1853	1973	1972
1853	1854	1974	1973
1854	1855	1975	1974
1855	1856	1976	1975
1856	1857	1977	1976
1857	1858	1978	1977
1858	1859	1979	1978
1859	1860	1980	1979
1860	1861	1981	1980
1861	1862	1982	1981
1862	1863	1983	1982
1863	1864	1984	1983
1864	1865	1985	1984
1865	1866	1986	1985
1866	1867	1987	1986
1867	1868	1988	1987
1868	1869	1989	1988
1869	1870	1990	1989
1870	1871	1991	1990
1871	1872	1992	1991
1872	1873	1993	1992
1873	1874	1994	1993
1874	1875	1995	1994
1875	1876	1996	1995
1876	1877	1997	1996
1877	1878	1998	1997
1878	1879	1999	1998
1879	1880	2000	1999
1880	1881	2001	2000
1881	1882	2002	2001
1882	1883	2003	2002
1883	1884	2004	2003
1884	1885	2005	2004
1885	1886	2006	2005
1886	1887	2007	2006
1887	1888	2008	2007
1888	1889	2009	2008
1889	1890	2010	2009
1890	1891	2011	2010
1891	1892	2012	2011
1892	1893	2013	2012
1893	1894	2014	2013
1894	1895	2015	2014
1895	1896	2016	2015
1896	1897	2017	2016
1897	1898	2018	2017
1898	1899	2019	2018
1899	1900	2020	2019
1900	1901	2021	2020
1901	1902	2022	2021
1902	1903	2023	2022
1903	1904	2024	2023
1904	1905	2025	2024
1905	1906	2026	2025
1906	1907	2027	2026
1907	1908	2028	2027
1908	1909	2029	2028
1909	1910	2030	2029
1910	1911	2031	2030
1911	1912	2032	2031
1912	1913	2033	2032
1913	1914	2034	2033
1914	1915	2035	2034
1915	1916	2036	2035
1916	1917	2037	2036
1917	1918	2038	2037
1918	1919	2039	2038
1919	1800	1920	2039
1920	1921	2041	2040
1921	1922	2042	2041
1922	1923	2043	2042
1923	1924	2044	2043
1924	1925	2045	2044
1925	1926	2046	2045
1926	1927	2047	2046
1927	1928	2048	2047
1928	1929	2049	2048
1929	1930	2050	2049
1930	1931	2051	2050
1931	1932	2052	2051
1932	1933	2053	2052
1933	1934	2054	2053
1934	1935	2055	2054
1935	1936	2056	2055
1936	1937	2057	2056
1937	1938	2058	2057
1938	1939	2059	2058
1939	1940	2060	2059
1940	1941	2061	2060
1941	1942	2062	2061
1942	1943	2063	2062
1943	1944	2064	2063
1944	1945	2065	2064
1945	1946	2066	2065
1946	1947	2067	2066
1947	1948	2068	2067
1948	1949	2069	2068
1949	1950	2070	2069
1950	1951	2071	2070
1951	1952	2072	2071
1952	1953	2073	2072
1953	1954	2074	2073
1954	1955	2075	2074
1955	1956	2076	2075
1956	1957	2077	2076
1957	1958	2078	2077
1958	1959	2079	2078
1959	1960	2080	2079
1960	1961	2081	2080
1961	1962	2082	2081
1962	1963	2083	2082
1963	1964	2084	2083
1964	1965	2085	2084
1965	1966	2086	2085
1966	1967	2087	2086
1967	1968	2088	2087
1968	1969	2089	2088
1969	1970	2090	2089
1970	1971	2091	2090
1971	1972	2092	2091
1972	1973	2093	2092
1973	1974	2094	2093
1974	1975	2095	2094
1975	1976	2096	2095
1976	1977	2097	2096
1977	1978	2098	2097
1978	1979	2099	2098
1979	1980	2100	2099
1980	1981	2101	2100
1981	1982	2102	2101
1982	1983	2103	2102
1983	1984	2104	2103
1984	1985	2105	2104
1985	1986	2106	2105
1986	1987	2107	2106
1987	1988	2108	2107
1988	1989	2109	2108
1989	1990	2110	2109
1990	1991	2111	2110
1991	1992	2112	2111
1992	1993	2113	2112
1993	1994	2114	2113
1994	1995	2115	2114
1995	1996	2116	2115
1996	1997	2117	2116
1997	1998	2118	2117
1998	1999	2119	2118
1999	2000	2120	2119
2000	2001	2121	2120
2001	2002	2122	2121
2002	2003	2123	2122
2003	2004	2124	2123
2004	2005	2125	2124
2005	2006	2126	2125
2006	2007	2127	2126
2007	2008	2128	2127
2008	2009	2129	2128
2009	2010	2130	2129
2010	2011	2131	2130
2011	2012	2132	2131
2012	2013	2133	2132
2013	2014	2134	2133
2014	2015	2135	2134
2015	2016	2136	2135
2016	2017	2137	2136
2017	2018	2138	2137
2018	2019	2139	2138
2019	2020	2140	2139
2020	2021	2141	2140
2021	2022	2142	2141
2022	2023	2143	2142
2023	2024	2144	2143
2024	2025	2145	2144
2025	2026	2146	2145
2026	2027	2147	2146
2027	2028	2148	2147
2028	2029	2149	2148
2029	2030	2150	2149
2030	2031	2151	2150
2031	2032	2152	2151
2032	2033	2153	2152
2033	2034	2154	2153
2034	2035	2155	2154
2035	2036	2156	2155
2036	2037	2157	2156
2037	2038	2158	2157
2038	2039	2159	2158
2039	1920	2040	2159
2040	2041	2161	2160
2041	2042	2162	2161
2042	2043	2163	2162
2043	2044	2164	2163
2044	2045	2165	2164
2045	2046	2166	2165
2046	2047	2167	2166
2047	2048	2168	2167
2048	2049	2169	2168
2049	2050	2170	2169
2050	2051	2171	2170
2051	2052	2172	2171
2052	2053	2173	2172
2053	2054	2174	2173
2054	2055	2175	2174
2055	2056	2176	2175
2056	2057	2177	2176
2057	2058	2178	2177
2058	2059	2179	2178
2059	2060	2180	2179
2060	2061	2181	2180
2061	2062	2182	2181
2062	2063	2183	2182
2063	2064	2184	2183
2064	2065	2185	2184
2065	2066	2186	2185
2066	2067	2187	2186
2067	2068	2188	2187
2068	2069	2189	2188
2069	2070	2190	2189
2070	2071	2191	2190
2071	2072	2192	2191
2072	2073	2193	2192
2073	2074	2194	2193
2074	2075	2195	2194
2075	2076	2196	2195
2076	2077	2197	2196
2077	2078	2198	2197
2078	2079	2199	2198
2079	2080	2200	2199
2080	2081	2201	2200
2081	2082	2202	2201
2082	2083	2203	2202
2083	2084	2204	2203
2084	2085	2205	2204
2085	2086	2206	2205
2086	2087	2207	2206
2087	2088	2208	2207
2088	2089	2209	2208
2089	2090	2210	2209
2090	2091	2211	2210
2091	2092	2212	2211
2092	2093	2213	2212
2093	2094	2214	2213
2094	2095	2215	2214
2095	2096	2216	2215
2096	2097	2217	2216
2097	2098	2218	2217
2098	2099	2219	2218
2099	2100	2220	2219
2100	2101	2221	2220
2101	2102	2222	2221
2102	2103	2223	2222
2103	2104	2224	2223
2104	2105	2225	2224
2105	2106	2226	2225
2106	2107	2227	2226
2107	2108	2228	2227
2108	2109	2229	2228
2109	2110	2230	2229
2110	2111	2231	2230
2111	2112	2232	2231
2112	2113	2233	2232
2113	2114	2234	2233
2114	2115	2235	2234
2115	2116	2236	2235
2116	2117	2237	2236
2117	2118	2238	2237
2118	2119	2239	2238
2119	2120	2240	2239
2120	2121	2241	2240
2121	2122	2242	2241
2122	2123	2243	2242
2123	2124	2244	2243
2124	2125	2245	2244
2125	2126	2246	2245
2126	2127	2247	2246
2127	2128	2248	2247
2128	2129	2249	2248
2129	2130	2250	2249
2130	2131	2251	2250
2131	2132	2252	2251
2132	2133	2253	2252
2133	2134	2254	2253
2134	2135	2255	2254
2135	2136	2256	2255
2136	2137	2257	2256
2137	2138	2258	2257
2138	2139	2259	2258
2139	2140	2260	2259
2140	2141	2261	2260
2141	2142	2262	2261
2142	2143	2263	2262
2143	2144	2264	2263
2144	2145	2265	2264
2145	2146	2266	2265
2146	2147	2267	2266
2147	2148	2268	2267
2148	2149	2269	2268
2149	2150	2270	2269
2150	2151	2271	2270
2151	2152	2272	2271
2152	2153	2273	2272
2153	2154	2274	2273
2154	2155	2275	2274
2155	2156	2276	2275
2156	2157	2277	2276
2157	2158	2278	2277
2158	2159	2279	2278
2159	2040	2160	2279
2160	2161	2281	2280
2161	2162	2282	2281
2162	2163	2283	2282
2163	2164	2284	2283
2164	2165	2285	2284
2165	2166	2286	2285
2166	2167	2287	2286
2167	2168	2288	2287
2168	2169	2289	2288
2169	2170	2290	2289
2170	2171	2291	2290
2171	2172	2292	2291
2172	2173	2293	2292
2173	2174	2294	2293
2174	2175	2295	2294
2175	2176	2296	2295
2176	2177	2297	2296
2177	2178	2298	2297
2178	2179	2299	2298
2179	2180	2300	2299
2180	2181	2301	2300
2181	2182	2302	2301
2182	2183	2303	2302
2183	2184	2304	2303
2184	2185	2305	2304
2185	2186	2306	2305
2186	2187	2307	2306
2187	2188	2308	2307
2188	2189	2309	2308
2189	2190	2310	2309
2190	2191	2311	2310
2191	2192	2312	2311
2192	2193	2313	2312
2193	2194	2314	2313
2194	2195	2315	2314
2195	2196	2316	2315
2196	2197	2317	2316
2197	2198	2318	2317
2198	2199	2319	2318
2199	2200	2320	2319
2200	2201	2321	2320
2201	2202	2322	2321
2202	2203	2323	2322
2203	2204	2324	2323
2204	2205	2325	2324
2205	2206	2326	2325
2206	2207	2327	2326
2207	2208	2328	2327
2208	2209	2329	2328
2209	2210	2330	2329
2210	2211	2331	2330
2211	2212	2332	2331
2212	2213	2333	2332
2213	2214	2334	2333
2214	2215	2335	2334
2215	2216	2336	2335
2216	2217	2337	2336
2217	2218	2338	2337
2218	2219	2339	2338
2219	2220	2340	2339
2220	2221	2341	2340
2221	2222	2342	2341
2222	2223	2343	2342
2223	2224	2344	2343
2224	2225	2345	2344
2225	2226	2346	2345
2226	2227	2347	2346
2227	2228	2348	2347
2228	2229	2349	2348
2229	2230	2350	2349
2230	2231	2351	2350
2231	2232	2352	2351
2232	2233	2353	2352
2233	2234	2354	2353
2234	2235	2355	2354
2235	2236	2356	2355
2236	2237	2357	2356
2237	2238	2358	2357
2238	2239	2359	2358
2239	2240	2360	2359
2240	2241	2361	2360
2241	2242	2362	2361
2242	2243	2363	2362
2243	2244	2364	2363
2244	2245	2365	2364
2245	2246	2366	2365
2246	2247	2367	2366
2247	2248	2368	2367
2248	2249	2369	2368
2249	2250	2370	2369
2250	2251	2371	2370
2251	2252	2372	2371
2252	2253	2373	2372
2253	2254	2374	2373
2254	2255	2375	2374
2255	2256	2376	2375
2256	2257	2377	2376
2257	2258	2378	2377
2258	2259	2379	2378
2259	2260	2380	2379
2260	2261	2381	2380
2261	2262	2382	2381
2262	2263	2383	2382
2263	2264	2384	2383
2264	2265	2385	2384
2265	2266	2386	2385
2266	2267	2387	2386
2267	2268	2388	2387
2268	2269	2389	2388
2269	2270	2390	2389
2270	2271	2391	2390
2271	2272	2392	2391
2272	2273	2393	2392
2273	2274	2394	2393
2274	2275	2395	2394
2275	2276	2396	2395
2276	2277	2397	2396
2277	2278	2398	2397
2278	2279	2399	2398
2279	2160	2280	2399
2280	2281	2401	2400
2281	2282	2402	2401
2282	2283	2403	2402
2283	2284	2404	2403
2284	2285	2405	2404
2285	2286	2406	2405
2286	2287	2407	2406
2287	2288	2408	2407
2288	2289	2409	2408
2289	2290	2410	2409
2290	2291	2411	2410
2291	2292	2412	2411
2292	2293	2413	2412
2293	2294	2414	2413
2294	2295	2415	2414
2295	2296	2416	2415
2296	2297	2417	2416
2297	2298	2418	2417
2298	2299	2419	2418
2299	2300	2420	2419
2300	2301	2421	2420
2301	2302	2422	2421
2302	2303	2423	2422
2303	2304	2424	2423
2304	2305	2425	2424
2305	2306	2426	2425
2306	2307	2427	2426
2307	2308	2428	2427
2308	2309	2429	2428
2309	2310	2430	2429
2310	2311	2431	2430
2311	2312	2432	2431
2312	2313	2433	2432
2313	2314	2434	2433
2314	2315	2435	2434
2315	2316	2436	2435
2316	2317	2437	2436
2317	2318	2438	2437
2318	2319	2439	2438
2319	2320	2440	2439
2320	2321	2441	2440
2321	2322	2442	2441
2322	2323	2443	2442
2323	2324	2444	2443
2324	2325	2445	2444
2325	2326	2446	2445
2326	2327	2447	2446
2327	2328	2448	2447
2328	2329	2449	2448
2329	2330	2450	2449
2330	2331	2451	2450
2331	2332	2452	2451
2332	2333	2453	2452
2333	2334	2454	2453
2334	2335	2455	2454
2335	2336	2456	2455
2336	2337	2457	2456
2337	2338	2458	2457
2338	2339	2459	2458
2339	2340	2460	2459
2340	2341	2461	2460
2341	2342	2462	2461
2342	2343	2463	2462
2343	2344	2464	2463
2344	2345	2465	2464
2345	2346	2466	2465
2346	2347	2467	2466
2347	2348	2468	2467
2348	2349	2469	2468
2349	2350	2470	2469
2350	2351	2471	2470
2351	2352	2472	2471
2352	2353	2473	2472
2353	2354	2474	2473
2354	2355	2475	2474
2355	2356	2476	2475
2356	2357	2477	2476
2357	2358	2478	2477
2358	2359	2479	2478
2359	2360	2480	2479
2360	2361	2481	2480
2361	2362	2482	2481
2362	2363	2483	2482
2363	2364	2484	2483
2364	2365	2485	2484
2365	2366	2486	2485
2366	2367	2487	2486
2367	2368	2488	2487
2368	2369	2489	2488
2369	2370	2490	2489
2370	2371	2491	2490
2371	2372	2492	2491
2372	2373	2493	2492
2373	2374	2494	2493
2374	2375	2495	2494
2375	2376	2496	2495
2376	2377	2497	2496
2377	2378	2498	2497
2378	2379	2499	2498
2379	2380	2500	2499
2380	2381	2501	2500
2381	2382	2502	2501
2382	2383	2503	2502
2383	2384	2504	2503
2384	2385	2505	2504
2385	2386	2506	2505
2386	2387	2507	2506
2387	2388	2508	2507
2388	2389	2509	2508
2389	2390	2510	2509
2390	2391	2511	2510
2391	2392	2512	2511
2392	2393	2513	2512
2393	2394	2514	2513
2394	2395	2515	2514
2395	2396	2516	2515
2396	2397	2517	2516
2397	2398	2518	2517
2398	2399	2519	2518
2399	2280	2400	2519
2400	2401	2521	2520
2401	2402	2522	2521
2402	2403	2523	2522
2403	2404	2524	2523
2404	2405	2525	2524
2405	2406	2526	2525
2406	2407	2527	2526
2407	2408	2528	2527
2408	2409	2529	2528
2409	2410	2530	2529
2410	2411	2531	2530
2411	2412	2532	2531
2412	2413	2533	2532
2413	2414	2534	2533
2414	2415	2535	2534
2415	2416	2536	2535
2416	2417	2537	2536
2417	2418	2538	2537
2418	2419	2539	2538
2419	2420	2540	2539
2420	2421	2541	2540
2421	2422	2542	2541
2422	2423	2543	2542
2423	2424	2544	2543
2424	2425	2545	2544
2425	2426	2546	2545
2426	2427	2547	2546
2427	2428	2548	2547
2428	2429	2549	2548
2429	2430	2550	2549
2430	2431	2551	2550
2431	2432	2552	2551
2432	2433	2553	2552
2433	2434	2554	2553
2434	2435	2555	2554
2435	2436	2556	2555
2436	2437	2557	2556
2437	2438	2558	2557
2438	2439	2559	2558
2439	2440	2560	2559
2440	2441	2561	2560
2441	2442	2562	2561
2442	2443	2563	2562
2443	2444	2564	2563
2444	2445	2565	2564
2445	2446	2566	2565
2446	2447	2567	2566
2447	2448	2568	2567
2448	2449	2569	2568
2449	2450	2570	2569
2450	2451	2571	2570
2451	2452	2572	2571
2452	2453	2573	2572
2453	2454	2574	2573
2454	2455	2575	2574
2455	2456	2576	2575
2456	2457	2577	2576
2457	2458	2578	2577
2458	2459	2579	2578
2459	2460	2580	2579
2460	2461	2581	2580
2461	2462	2582	2581
2462	2463	2583	2582
2463	2464	2584	2583
2464	2465	2585	2584
2465	2466	2586	2585
2466	2467	2587	2586
2467	2468	2588	2587
2468	2469	2589	2588
2469	2470	2590	2589
2470	2471	2591	2590
2471	2472	2592	2591
2472	2473	2593	2592
2473	2474	2594	2593
2474	2475	2595	2594
2475	2476	2596	2595
2476	2477	2597	2596
2477	2478	2598	2597
2478	2479	2599	2598
2479	2480	2600	2599
2480	2481	2601	2600
2481	2482	2602	2601
2482	2483	2603	2602
2483	2484	2604	2603
2484	2485	2605	2604
2485	2486	2606	2605
2486	2487	2607	2606
2487	2488	2608	2607
2488	2489	2609	2608
2489	2490	2610	2609
2490	2491	2611	2610
2491	2492	2612	2611
2492	2493	2613	2612
2493	2494	2614	2613
2494	2495	2615	2614
2495	2496	2616	2615
2496	2497	2617	2616
2497	2498	2618	2617
2498	2499	2619	2618
2499	2500	2620	2619
2500	2501	2621	2620
2501	2502	2622	2621
2502	2503	2623	2622
2503	2504	2624	2623
2504	2505	2625	2624
2505	2506	2626	2625
2506	2507	2627	2626
2507	2508	2628	2627
2508	2509	2629	2628
2509	2510	2630	2629
2510	2511	2631	2630
2511	2512	2632	2631
2512	2513	2633	2632
2513	2514	2634	2633
2514	2515	2635	2634
2515	2516	2636	2635
2516	2517	2637	2636
2517	2518	2638	2637
2518	2519	2639	2638
2519	2400	2520	2639
2520	2521	2641	2640
2521	2522	2642	2641
2522	2523	2643	2642
2523	2524	2644	2643
2524	2525	2645	2644
2525	2526	2646	2645
2526	2527	2647	2646
2527	2528	2648	2647
2528	2529	2649	2648
2529	2530	2650	2649
2530	2531	2651	2650
2531	2532	2652	2651
2532	2533	2653	2652
2533	2534	2654	2653
2534	2535	2655	2654
2535	2536	2656	2655
2536	2537	2657	2656
2537	2538	2658	2657
2538	2539	2659	2658
2539	2540	2660	2659
2540	2541	2661	2660
2541	2542	2662	2661
2542	2543	2663	2662
2543	2544	2664	2663
2544	2545	2665	2664
2545	2546	2666	2665
2546	2547	2667	2666
2547	2548	2668	2667
2548	2549	2669	2668
2549	2550	2670	2669
2550	2551	2671	2670
2551	2552	2672	2671
2552	2553	2673	2672
2553	2554	2674	2673
2554	2555	2675	2674
2555	2556	2676	2675
2556	2557	2677	2676
2557	2558	2678	2677
2558	2559	2679	2678
2559	2560	2680	2679
2560	2561	2681	2680
2561	2562	2682	2681
2562	2563	2683	2682
2563	2564	2684	2683
2564	2565	2685	2684
2565	2566	2686	2685
2566	2567	2687	2686
2567	2568	2688	2687
2568	2569	2689	2688
2569	2570	2690	2689
2570	2571	2691	2690
2571	2572	2692	2691
2572	2573	2693	2692
2573	2574	2694	2693
2574	2575	2695	2694
2575	2576	2696	2695
2576	2577	2697	2696
2577	2578	2698	2697
2578	2579	2699	2698
2579	2580	2700	2699
2580	2581	2701	2700
2581	2582	2702	2701
2582	2583	2703	2702
2583	2584	2704	2703
2584	2585	2705	2704
2585	2586	2706	2705
2586	2587	2707	2706
2587	2588	2708	2707
2588	2589	2709	2708
2589	2590	2710	2709
2590	2591	2711	2710
2591	2592	2712	2711
2592	2593	2713	2712
2593	2594	2714	2713
2594	2595	2715	2714
2595	2596	2716	2715
2596	2597	2717	2716
2597	2598	2718	2717
2598	2599	2719	2718
2599	2600	2720	2719
2600	2601	2721	2720
2601	2602	2722	2721
2602	2603	2723	2722
2603	2604	2724	2723
2604	2605	2725	2724
2605	2606	2726	2725
2606	2607	2727	2726
2607	2608	2728	2727
2608	2609	2729	2728
2609	2610	2730	2729
2610	2611	2731	2730
2611	2612	2732	2731
2612	2613	2733	2732
2613	2614	2734	2733
2614	2615	2735	2734
2615	2616	2736	2735
2616	2617	2737	2736
2617	2618	2738	2737
2618	2619	2739	2738
2619	2620	2740	2739
2620	2621	2741	2740
2621	2622	2742	2741
2622	2623	2743	2742
2623	2624	2744	2743
2624	2625	2745	2744
2625	2626	2746	2745
2626	2627	2747	2746
2627	2628	2748	2747
2628	2629	2749	2748
2629	2630	2750	2749
2630	2631	2751	2750
2631	2632	2752	2751
2632	2633	2753	2752
2633	2634	2754	2753
2634	2635	2755	2754
2635	2636	2756	2755
2636	2637	2757	2756
2637	2638	2758	2757
2638	2639	2759	2758
2639	2520	2640	2759
2640	2641	2761	2760
2641	2642	2762	2761
2642	2643	2763	2762
2643	2644	2764	2763
2644	2645	2765	2764
2645	2646	2766	2765
2646	2647	2767	2766
2647	2648	2768	2767
2648	2649	2769	2768
2649	2650	2770	2769
2650	2651	2771	2770
2651	2652	2772	2771
2652	2653	2773	2772
2653	2654	2774	2773
2654	2655	2775	2774
2655	2656	2776	2775
2656	2657	2777	2776
2657	2658	2778	2777
2658	2659	2779	2778
2659	2660	2780	2779
2660	2661	2781	2780
2661	2662	2782	2781
2662	2663	2783	2782
2663	2664	2784	2783
2664	2665	2785	2784
2665	2666	2786	2785
2666	2667	2787	2786
2667	2668	2788	2787
2668	2669	2789	2788
2669	2670	2790	2789
2670	2671	2791	2790
2671	2672	2792	2791
2672	2673	2793	2792
2673	2674	2794	2793
2674	2675	2795	2794
2675	2676	2796	2795
2676	2677	2797	2796
2677	2678	2798	2797
2678	2679	2799	2798
2679	2680	2800	2799
2680	2681	2801	2800
2681	2682	2802	2801
2682	2683	2803	2802
2683	2684	2804	2803
2684	2685	2805	2804
2685	2686	2806	2805
2686	2687	2807	2806
2687	2688	2808	2807
2688	2689	2809	2808
2689	2690	2810	2809
2690	2691	2811	2810
2691	2692	2812	2811
2692	2693	2813	2812
2693	2694	2814	2813
2694	2695	2815	2814
2695	2696	2816	2815
2696	2697	2817	2816
2697	2698	2818	2817
2698	2699	2819	2818
2699	2700	2820	2819
2700	2701	2821	2820
2701	2702	2822	2821
2702	2703	2823	2822
2703	2704	2824	2823
2704	2705	2825	2824
2705	2706	2826	2825
2706	2707	2827	2826
2707	2708	2828	2827
2708	2709	2829	2828
2709	2710	2830	2829
2710	2711	2831	2830
2711	2712	2832	2831
2712	2713	2833	2832
2713	2714	2834	2833
2714	2715	2835	2834
2715	2716	2836	2835
2716	2717	2837	2836
2717	2718	2838	2837
2718	2719	2839	2838
2719	2720	2840	2839
2720	2721	2841	2840
2721	2722	2842	2841
2722	2723	2843	2842
2723	2724	2844	2843
2724	2725	2845	2844
2725	2726	2846	2845
2726	2727	2847	2846
2727	2728	2848	2847
2728	2729	2849	2848
2729	2730	2850	2849
2730	2731	2851	2850
2731	2732	2852	2851
2732	2733	2853	2852
2733	2734	2854	2853
2734	2735	2855	2854
2735	2736	2856	2855
2736	2737	2857	2856
2737	2738	2858	2857
2738	2739	2859	2858
2739	2740	2860	2859
2740	2741	2861	2860
2741	2742	2862	2861
2742	2743	2863	2862
2743	2744	2864	2863
2744	2745	2865	2864
2745	2746	2866	2865
2746	2747	2867	2866
2747	2748	2868	2867
2748	2749	2869	2868
2749	2750	2870	2869
2750	2751	2871	2870
2751	2752	2872	2871
2752	2753	2873	2872
2753	2754	2874	2873
2754	2755	2875	2874
2755	2756	2876	2875
2756	2757	2877	2876
2757	2758	2878	2877
2758	2759	2879	2878
2759	2640	2760	2879
2760	2761	2881	2880
2761	2762	2882	2881
2762	2763	2883	2882
2763	2764	2884	2883
2764	2765	2885	2884
2765	2766	2886	2885
2766	2767	2887	2886
2767	2768	2888	2887
2768	2769	2889	2888
2769	2770	2890	2889
2770	2771	2891	2890
2771	2772	2892	2891
2772	2773	2893	2892
2773	2774	2894	2893
2774	2775	2895	2894
2775	2776	2896	2895
2776	2777	2897	2896
2777	2778	2898	2897
2778	2779	2899	2898
2779	2780	2900	2899
2780	2781	2901	2900
2781	2782	2902	2901
2782	2783	2903	2902
2783	2784	2904	2903
2784	2785	2905	2904
2785	2786	2906	2905
2786	2787	2907	2906
2787	2788	2908	2907
2788	2789	2909	2908
2789	2790	2910	2909
2790	2791	2911	2910
2791	2792	2912	2911
2792	2793	2913	2912
2793	2794	2914	2913
2794	2795	2915	2914
2795	2796	2916	2915
2796	2797	2917	2916
2797	2798	2918	2917
2798	2799	2919	2918
2799	2800	2920	2919
2800	2801	2921	2920
2801	2802	2922	2921
2802	2803	2923	2922
2803	2804	2924	2923
2804	2805	2925	2924
2805	2806	2926	2925
2806	2807	2927	2926
2807	2808	2928	2927
2808	2809	2929	2928
2809	2810	2930	2929
2810	2811	2931	2930
2811	2812	2932	2931
2812	2813	2933	2932
2813	2814	2934	2933
2814	2815	2935	2934
2815	2816	2936	2935
2816	2817	2937	2936
2817	2818	2938	2937
2818	2819	2939	2938
2819	2820	2940	2939
2820	2821	2941	2940
2821	2822	2942	2941
2822	2823	2943	2942
2823	2824	2944	2943
2824	2825	2945	2944
2825	2826	2946	2945
2826	2827	2947	2946
2827	2828	2948	2947
2828	2829	2949	2948
2829	2830	2950	2949
2830	2831	2951	2950
2831	2832	2952	2951
2832	2833	2953	2952
2833	2834	2954	2953
2834	2835	2955	2954
2835	2836	2956	2955
2836	2837	2957	2956
2837	2838	2958	2957
2838	2839	2959	2958
2839	2840	2960	2959
2840	2841	2961	2960
2841	2842	2962	2961
2842	2843	2963	2962
2843	2844	2964	2963
2844	2845	2965	2964
2845	2846	2966	2965
2846	2847	2967	2966
2847	2848	2968	2967
2848	2849	2969	2968
2849	2850	2970	2969
2850	2851	2971	2970
2851	2852	2972	2971
2852	2853	2973	2972
2853	2854	2974	2973
2854	2855	2975	2974
2855	2856	2976	2975
2856	2857	2977	2976
2857	2858	2978	2977
2858	2859	2979	2978
2859	2860	2980	2979
2860	2861	2981	2980
2861	2862	2982	2981
2862	2863	2983	2982
2863	2864	2984	2983
2864	2865	2985	2984
2865	2866	2986	2985
2866	2867	2987	2986
2867	2868	2988	2987
2868	2869	2989	2988
2869	2870	2990	2989
2870	2871	2991	2990
2871	2872	2992	2991
2872	2873	2993	2992
2873	2874	2994	2993
2874	2875	2995	2994
2875	2876	2996	2995
2876	2877	2997	2996
2877	2878	2998	2997
2878	2879	2999	2998
2879	2760	2880	2999
2880	2881	3001	3000
2881	2882	3002	3001
2882	2883	3003	3002
2883	2884	3004	3003
2884	2885	3005	3004
2885	2886	3006	3005
2886	2887	3007	3006
2887	2888	3008	3007
2888	2889	3009	3008
2889	2890	3010	3009
2890	2891	3011	3010
2891	2892	3012	3011
2892	2893	3013	3012
2893	2894	3014	3013
2894	2895	3015	3014
2895	2896	3016	3015
2896	2897	3017	3016
2897	2898	3018	3017
2898	2899	3019	3018
2899	2900	3020	3019
2900	2901	3021	3020
2901	2902	3022	3021
2902	2903	3023	3022
2903	2904	3024	3023
2904	2905	3025	3024
2905	2906	3026	3025
2906	2907	3027	3026
2907	2908	3028	3027
2908	2909	3029	3028
2909	2910	3030	3029
2910	2911	3031	3030
2911	2912	3032	3031
2912	2913	3033	3032
2913	2914	3034	3033
2914	2915	3035	3034
2915	2916	3036	3035
2916	2917	3037	3036
2917	2918	3038	3037
2918	2919	3039	3038
2919	2920	3040	3039
2920	2921	3041	3040
2921	2922	3042	3041
2922	2923	3043	3042
2923	2924	3044	3043
2924	2925	3045	3044
2925	2926	3046	3045
2926	2927	3047	3046
2927	2928	3048	3047
2928	2929	3049	3048
2929	2930	3050	3049
2930	2931	3051	3050
2931	2932	3052	3051
2932	2933	3053	3052
2933	2934	3054	3053
2934	2935	3055	3054
2935	2936	3056	3055
2936	2937	3057	3056
2937	2938	3058	3057
2938	2939	3059	3058
2939	2940	3060	3059
2940	2941	3061	3060
2941	2942	3062	3061
2942	2943	3063	3062
2943	2944	3064	3063
2944	2945	3065	3064
2945	2946	3066	3065
2946	2947	3067	3066
2947	2948	3068	3067
2948	2949	3069	3068
2949	2950	3070	3069
2950	2951	3071	3070
2951	2952	3072	3071
2952	2953	3073	3072
2953	2954	3074	3073
2954	2955	3075	3074
2955	2956	3076	3075
2956	2957	3077	3076
2957	2958	3078	3077
2958	2959	3079	3078
2959	2960	3080	3079
2960	2961	3081	3080
2961	2962	3082	3081
2962	2963	3083	3082
2963	2964	3084	3083
2964	2965	3085	3084
2965	2966	3086	3085
2966	2967	3087	3086
2967	2968	3088	3087
2968	2969	3089	3088
2969	2970	3090	3089
2970	2971	3091	3090
2971	2972	3092	3091
2972	2973	3093	3092
2973	2974	3094	3093
2974	2975	3095	3094
2975	2976	3096	3095
2976	2977	3097	3096
2977	2978	3098	3097
2978	2979	3099	3098
2979	2980	3100	3099
2980	2981	3101	3100
2981	2982	3102	3101
2982	2983	3103	3102
2983	2984	3104	3103
2984	2985	3105	3104
2985	2986	3106	3105
2986	2987	3107	3106
2987	2988	3108	3107
2988	2989	3109	3108
2989	2990	3110	3109
2990	2991	3111	3110
2991	2992	3112	3111
2992	2993	3113	3112
2993	2994	3114	3113
2994	2995	3115	3114
2995	2996	3116	3115
2996	2997	3117	3116
2997	2998	3118	3117
2998	2999	3119	3118
2999	2880	3000	3119
3000	3001	3121	3120
3001	3002	3122	3121
3002	3003	3123	3122
3003	3004	3124	3123
3004	3005	3125	3124
3005	3006	3126	3125
3006	3007	3127	3126
3007	3008	3128	3127
3008	3009	3129	3128
3009	3010	3130	3129
3010	3011	3131	3130
3011	3012	3132	3131
3012	3013	3133	3132
3013	3014	3134	3133
3014	3015	3135	3134
3015	3016	3136	3135
3016	3017	3137	3136
3017	3018	3138	3137
3018	3019	3139	3138
3019	3020	3140	3139
3020	3021	3141	3140
3021	3022	3142	3141
3022	3023	3143	3142
3023	3024	3144	3143
3024	3025	3145	3144
3025	3026	3146	3145
3026	3027	3147	3146
3027	3028	3148	3147
3028	3029	3149	3148
3029	3030	3150	3149
3030	3031	3151	3150
3031	3032	3152	3151
3032	3033	3153	3152
3033	3034	3154	3153
3034	3035	3155	3154
3035	3036	3156	3155
3036	3037	3157	3156
3037	3038	3158	3157
3038	3039	3159	3158
3039	3040	3160	3159
3040	3041	3161	3160
3041	3042	3162	3161
3042	3043	3163	3162
3043	3044	3164	3163
3044	3045	3165	3164
3045	3046	3166	3165
3046	3047	3167	3166
3047	3048	3168	3167
3048	3049	3169	3168
3049	3050	3170	3169
3050	3051	3171	3170
3051	3052	3172	3171
3052	3053	3173	3172
3053	3054	3174	3173
3054	3055	3175	3174
3055	3056	3176	3175
3056	3057	3177	3176
3057	3058	3178	3177
3058	3059	3179	3178
3059	3060	3180	3179
3060	3061	3181	3180
3061	3062	3182	3181
3062	3063	3183	3182
3063	3064	3184	3183
3064	3065	3185	3184
3065	3066	3186	3185
3066	3067	3187	3186
3067	3068	3188	3187
3068	3069	3189	3188
3069	3070	3190	3189
3070	3071	3191	3190
3071	3072	3192	3191
3072	3073	3193	3192
3073	3074	3194	3193
3074	3075	3195	3194
3075	3076	3196	3195
3076	3077	3197	3196
3077	3078	3198	3197
3078	3079	3199	3198
3079	3080	3200	3199
3080	3081	3201	3200
3081	3082	3202	3201
3082	3083	3203	3202
3083	3084	3204	3203
3084	3085	3205	3204
3085	3086	3206	3205
3086	3087	3207	3206
3087	3088	3208	3207
3088	3089	3209	3208
3089	3090	3210	3209
3090	3091	3211	3210
3091	3092	3212	3211
3092	3093	3213	3212
3093	3094	3214	3213
3094	3095	3215	3214
3095	3096	3216	3215
3096	3097	3217	3216
3097	3098	3218	3217
3098	3099	3219	3218
3099	3100	3220	3219
3100	3101	3221	3220
3101	3102	3222	3221
3102	3103	3223	3222
3103	3104	3224	3223
3104	3105	3225	3224
3105	3106	3226	3225
3106	3107	3227	3226
3107	3108	3228	3227
3108	3109	3229	3228
3109	3110	3230	3229
3110	3111	3231	3230
3111	3112	3232	3231
3112	3113	3233	3232
3113	3114	3234	3233
3114	3115	3235	3234
3115	3116	3236	3235
3116	3117	3237	3236
3117	3118	3238	3237
3118	3119	3239	3238
3119	3000	3120	3239
3120	3121	3241	3240
3121	3122	3242	3241
3122	3123	3243	3242
3123	3124	3244	3243
3124	3125	3245	3244
3125	3126	3246	3245
3126	3127	3247	3246
3127	3128	3248	3247
3128	3129	3249	3248
3129	3130	3250	3249
3130	3131	3251	3250
3131	3132	3252	3251
3132	3133	3253	3252
3133	3134	3254	3253
3134	3135	3255	3254
3135	3136	3256	3255
3136	3137	3257	3256
3137	3138	3258	3257
3138	3139	3259	3258
3139	3140	3260	3259
3140	3141	3261	3260
3141	3142	3262	3261
3142	3143	3263	3262
3143	3144	3264	3263
3144	3145	3265	3264
3145	3146	3266	3265
3146	3147	3267	3266
3147	3148	3268	3267
3148	3149	3269	3268
3149	3150	3270	3269
3150	3151	3271	3270
3151	3152	3272	3271
3152	3153	3273	3272
3153	3154	3274	3273
3154	3155	3275	3274
3155	3156	3276	3275
3156	3157	3277	3276
3157	3158	3278	3277
3158	3159	3279	3278
3159	3160	3280	3279
3160	3161	3281	3280
3161	3162	3282	3281
3162	3163	3283	3282
3163	3164	3284	3283
3164	3165	3285	3284
3165	3166	3286	3285
3166	3167	3287	3286
3167	3168	3288	3287
3168	3169	3289	3288
3169	3170	3290	3289
3170	3171	3291	3290
3171	3172	3292	3291
3172	3173	3293	3292
3173	3174	3294	3293
3174	3175	3295	3294
3175	3176	3296	3295
3176	3177	3297	3296
3177	3178	3298	3297
3178	3179	3299	3298
3179	3180	3300	3299
3180	3181	3301	3300
3181	3182	3302	3301
3182	3183	3303	3302
3183	3184	3304	3303
3184	3185	3305	3304
3185	3186	3306	3305
3186	3187	3307	3306
3187	3188	3308	3307
3188	3189	3309	3308
3189	3190	3310	3309
3190	3191	3311	3310
3191	3192	3312	3311
3192	3193	3313	3312
3193	3194	3314	3313
3194	3195	3315	3314
3195	3196	3316	3315
3196	3197	3317	3316
3197	3198	3318	3317
3198	3199	3319	3318
3199	3200	3320	3319
3200	3201	3321	3320
3201	3202	3322	3321
3202	3203	3323	3322
3203	3204	3324	3323
3204	3205	3325	3324
3205	3206	3326	3325
3206	3207	3327	3326
3207	3208	3328	3327
3208	3209	3329	3328
3209	3210	3330	3329
3210	3211	3331	3330
3211	3212	3332	3331
3212	3213	3333	3332
3213	3214	3334	3333
3214	3215	3335	3334
3215	3216	3336	3335
3216	3217	3337	3336
3217	3218	3338	3337
3218	3219	3339	3338
3219	3220	3340	3339
3220	3221	3341	3340
3221	3222	3342	3341
3222	3223	3343	3342
3223	3224	3344	3343
3224	3225	3345	3344
3225	3226	3346	3345
3226	3227	3347	3346
3227	3228	3348	3347
3228	3229	3349	3348
3229	3230	3350	3349
3230	3231	3351	3350
3231	3232	3352	3351
3232	3233	3353	3352
3233	3234	3354	3353
3234	3235	3355	3354
3235	3236	3356	3355
3236	3237	3357	3356
3237	3238	3358	3357
3238	3239	3359	3358
3239	3120	3240	3359
3240	3241	3361	3360
3241	3242	3362	3361
3242	3243	3363	3362
3243	3244	3364	3363
3244	3245	3365	3364
3245	3246	3366	3365
3246	3247	3367	3366
3247	3248	3368	3367
3248	3249	3369	3368
3249	3250	3370	3369
3250	3251	3371	3370
3251	3252	3372	3371
3252	3253	3373	3372
3253	3254	3374	3373
3254	3255	3375	3374
3255	3256	3376	3375
3256	3257	3377	3376
3257	3258	3378	3377
3258	3259	3379	3378
3259	3260	3380	3379
3260	3261	3381	3380
3261	3262	3382	3381
3262	3263	3383	3382
3263	3264	3384	3383
3264	3265	3385	3384
3265	3266	3386	3385
3266	3267	3387	3386
3267	3268	3388	3387
3268	3269	3389	3388
3269	3270	3390	3389
3270	3271	3391	3390
3271	3272	3392	3391
3272	3273	3393	3392
3273	3274	3394	3393
3274	3275	3395	3394
3275	3276	3396	3395
3276	3277	3397	3396
3277	3278	3398	3397
3278	3279	3399	3398
3279	3280	3400	3399
3280	3281	3401	3400
3281	3282	3402	3401
3282	3283	3403	3402
3283	3284	3404	3403
3284	3285	3405	3404
3285	3286	3406	3405
3286	3287	3407	3406
3287	3288	3408	3407
3288	3289	3409	3408
3289	3290	3410	3409
3290	3291	3411	3410
3291	3292	3412	3411
3292	3293	3413	3412
3293	3294	3414	3413
3294	3295	3415	3414
3295	3296	3416	3415
3296	3297	3417	3416
3297	3298	3418	3417
3298	3299	3419	3418
3299	3300	3420	3419
3300	3301	3421	3420
3301	3302	3422	3421
3302	3303	3423	3422
3303	3304	3424	3423
3304	3305	3425	3424
3305	3306	3426	3425
3306	3307	3427	3426
3307	3308	3428	3427
3308	3309	3429	3428
3309	3310	3430	3429
3310	3311	3431	3430
3311	3312	3432	3431
3312	3313	3433	3432
3313	3314	3434	3433
3314	3315	3435	3434
3315	3316	3436	3435
3316	3317	3437	3436
3317	3318	3438	3437
3318	3319	3439	3438
3319	3320	3440	3439
3320	3321	3441	3440
3321	3322	3442	3441
3322	3323	3443	3442
3323	3324	3444	3443
3324	3325	3445	3444
3325	3326	3446	3445
3326	3327	3447	3446
3327	3328	3448	3447
3328	3329	3449	3448
3329	3330	3450	3449
3330	3331	3451	3450
3331	3332	3452	3451
3332	3333	3453	3452
3333	3334	3454	3453
3334	3335	3455	3454
3335	3336	3456	3455
3336	3337	3457	3456
3337	3338	3458	3457
3338	3339	3459	3458
3339	3340	3460	3459
3340	3341	3461	3460
3341	3342	3462	3461
3342	3343	3463	3462
3343	3344	3464	3463
3344	3345	3465	3464
3345	3346	3466	3465
3346	3347	3467	3466
3347	3348	3468	3467
3348	3349	3469	3468
3349	3350	3470	3469
3350	3351	3471	3470
3351	3352	3472	3471
3352	3353	3473	3472
3353	3354	3474	3473
3354	3355	3475	3474
3355	3356	3476	3475
3356	3357	3477	3476
3357	3358	3478	3477
3358	3359	3479	3478
3359	3240	3360	3479
3360	3361	3481	3480
3361	3362	3482	3481
3362	3363	3483	3482
3363	3364	3484	3483
3364	3365	3485	3484
3365	3366	3486	3485
3366	3367	3487	3486
3367	3368	3488	3487
3368	3369	3489	3488
3369	3370	3490	3489
3370	3371	3491	3490
3371	3372	3492	3491
3372	3373	3493	3492
3373	3374	3494	3493
3374	3375	3495	3494
3375	3376	3496	3495
3376	3377	3497	3496
3377	3378	3498	3497
3378	3379	3499	3498
3379	3380	3500	3499
3380	3381	3501	3500
3381	3382	3502	3501
3382	3383	3503	3502
3383	3384	3504	3503
3384	3385	3505	3504
3385	3386	3506	3505
3386	3387	3507	3506
3387	3388	3508	3507
3388	3389	3509	3508
3389	3390	3510	3509
3390	3391	3511	3510
3391	3392	3512	3511
3392	3393	3513	3512
3393	3394	3514	3513
3394	3395	3515	3514
3395	3396	3516	3515
3396	3397	3517	3516
3397	3398	3518	3517
3398	3399	3519	3518
3399	3400	3520	3519
3400	3401	3521	3520
3401	3402	3522	3521
3402	3403	3523	3522
3403	3404	3524	3523
3404	3405	3525	3524
3405	3406	3526	3525
3406	3407	3527	3526
3407	3408	3528	3527
3408	3409	3529	3528
3409	3410	3530	3529
3410	3411	3531	3530
3411	3412	3532	3531
3412	3413	3533	3532
3413	3414	3534	3533
3414	3415	3535	3534
3415	3416	3536	3535
3416	3417	3537	3536
3417	3418	3538	3537
3418	3419	3539	3538
3419	3420	3540	3539
3420	3421	3541	3540
3421	3422	3542	3541
3422	3423	3543	3542
3423	3424	3544	3543
3424	3425	3545	3544
3425	3426	3546	3545
3426	3427	3547	3546
3427	3428	3548	3547
3428	3429	3549	3548
3429	3430	3550	3549
3430	3431	3551	3550
3431	3432	3552	3551
3432	3433	3553	3552
3433	3434	3554	3553
3434	3435	3555	3554
3435	3436	3556	3555
3436	3437	3557	3556
3437	3438	3558	3557
3438	3439	3559	3558
3439	3440	3560	3559
3440	3441	3561	3560
3441	3442	3562	3561
3442	3443	3563	3562
3443	3444	3564	3563
3444	3445	3565	3564
3445	3446	3566	3565
3446	3447	3567	3566
3447	3448	3568	3567
3448	3449	3569	3568
3449	3450	3570	3569
3450	3451	3571	3570
3451	3452	3572	3571
3452	3453	3573	3572
3453	3454	3574	3573
3454	3455	3575	3574
3455	3456	3576	3575
3456	3457	3577	3576
3457	3458	3578	3577
3458	3459	3579	3578
3459	3460	3580	3579
3460	3461	3581	3580
3461	3462	3582	3581
3462	3463	3583	3582
3463	3464	3584	3583
3464	3465	3585	3584
3465	3466	3586	3585
3466	3467	3587	3586
3467	3468	3588	3587
3468	3469	3589	3588
3469	3470	3590	3589
3470	3471	3591	3590
3471	3472	3592	3591
3472	3473	3593	3592
3473	3474	3594	3593
3474	3475	3595	3594
3475	3476	3596	3595
3476	3477	3597	3596
3477	3478	3598	3597
3478	3479	3599	3598
3479	3360	3480	3599
3480	3481	3601	3600
3481	3482	3602	3601
3482	3483	3603	3602
3483	3484	3604	3603
3484	3485	3605	3604
3485	3486	3606	3605
3486	3487	3607	3606
3487	3488	3608	3607
3488	3489	3609	3608
3489	3490	3610	3609
3490	3491	3611	3610
3491	3492	3612	3611
3492	3493	3613	3612
3493	3494	3614	3613
3494	3495	3615	3614
3495	3496	3616	3615
3496	3497	3617	3616
3497	3498	3618	3617
3498	3499	3619	3618
3499	3500	3620	3619
3500	3501	3621	3620
3501	3502	3622	3621
3502	3503	3623	3622
3503	3504	3624	3623
3504	3505	3625	3624
3505	3506	3626	3625
3506	3507	3627	3626
3507	3508	3628	3627
3508	3509	3629	3628
3509	3510	3630	3629
3510	3511	3631	3630
3511	3512	3632	3631
3512	3513	3633	3632
3513	3514	3634	3633
3514	3515	3635	3634
3515	3516	3636	3635
3516	3517	3637	3636
3517	3518	3638	3637
3518	3519	3639	3638
3519	3520	3640	3639
3520	3521	3641	3640
3521	3522	3642	3641
3522	3523	3643	3642
3523	3524	3644	3643
3524	3525	3645	3644
3525	3526	3646	3645
3526	3527	3647	3646
3527	3528	3648	3647
3528	3529	3649	3648
3529	3530	3650	3649
3530	3531	3651	3650
3531	3532	3652	3651
3532	3533	3653	3652
3533	3534	3654	3653
3534	3535	3655	3654
3535	3536	3656	3655
3536	3537	3657	3656
3537	3538	3658	3657
3538	3539	3659	3658
3539	3540	3660	3659
3540	3541	3661	3660
3541	3542	3662	3661
3542	3543	3663	3662
3543	3544	3664	3663
3544	3545	3665	3664
3545	3546	3666	3665
3546	3547	3667	3666
3547	3548	3668	3667
3548	3549	3669	3668
3549	3550	3670	3669
3550	3551	3671	3670
3551	3552	3672	3671
3552	3553	3673	3672
3553	3554	3674	3673
3554	3555	3675	3674
3555	3556	3676	3675
3556	3557	3677	3676
3557	3558	3678	3677
3558	3559	3679	3678
3559	3560	3680	3679
3560	3561	3681	3680
3561	3562	3682	3681
3562	3563	3683	3682
3563	3564	3684	3683
3564	3565	3685	3684
3565	3566	3686	3685
3566	3567	3687	3686
3567	3568	3688	3687
3568	3569	3689	3688
3569	3570	3690	3689
3570	3571	3691	3690
3571	3572	3692	3691
3572	3573	3693	3692
3573	3574	3694	3693
3574	3575	3695	3694
3575	3576	3696	3695
3576	3577	3697	3696
3577	3578	3698	3697
3578	3579	3699	3698
3579	3580	3700	3699
3580	3581	3701	3700
3581	3582	3702	3701
3582	3583	3703	3702
3583	3584	3704	3703
3584	3585	3705	3704
3585	3586	3706	3705
3586	3587	3707	3706
3587	3588	3708	3707
3588	3589	3709	3708
3589	3590	3710	3709
3590	3591	3711	3710
3591	3592	3712	3711
3592	3593	3713	3712
3593	3594	3714	3713
3594	3595	3715	3714
3595	3596	3716	3715
3596	3597	3717	3716
3597	3598	3718	3717
3598	3599	3719	3718
3599	3480	3600	3719
3600	3601	3721	3720
3601	3602	3722	3721
3602	3603	3723	3722
3603	3604	3724	3723
3604	3605	3725	3724
3605	3606	3726	3725
3606	3607	3727	3726
3607	3608	3728	3727
3608	3609	3729	3728
3609	3610	3730	3729
3610	3611	3731	3730
3611	3612	3732	3731
3612	3613	3733	3732
3613	3614	3734	3733
3614	3615	3735	3734
3615	3616	3736	3735
3616	3617	3737	3736
3617	3618	3738	3737
3618	3619	3739	3738
3619	3620	3740	3739
3620	3621	3741	3740
3621	3622	3742	3741
3622	3623	3743	3742
3623	3624	3744	3743
3624	3625	3745	3744
3625	3626	3746	3745
3626	3627	3747	3746
3627	3628	3748	3747
3628	3629	3749	3748
3629	3630	3750	3749
3630	3631	3751	3750
3631	3632	3752	3751
3632	3633	3753	3752
3633	3634	3754	3753
3634	3635	3755	3754
3635	3636	3756	3755
3636	3637	3757	3756
3637	3638	3758	3757
3638	3639	3759	3758
3639	3640	3760	3759
3640	3641	3761	3760
3641	3642	3762	3761
3642	3643	3763	3762
3643	3644	3764	3763
3644	3645	3765	3764
3645	3646	3766	3765
3646	3647	3767	3766
3647	3648	3768	3767
3648	3649	3769	3768
3649	3650	3770	3769
3650	3651	3771	3770
3651	3652	3772	3771
3652	3653	3773	3772
3653	3654	3774	3773
3654	3655	3775	3774
3655	3656	3776	3775
3656	3657	3777	3776
3657	3658	3778	3777
3658	3659	3779	3778
3659	3660	3780	3779
3660	3661	3781	3780
3661	3662	3782	3781
3662	3663	3783	3782
3663	3664	3784	3783
3664	3665	3785	3784
3665	3666	3786	3785
3666	3667	3787	3786
3667	3668	3788	3787
3668	3669	3789	3788
3669	3670	3790	3789
3670	3671	3791	3790
3671	3672	3792	3791
3672	3673	3793	3792
3673	3674	3794	3793
3674	3675	3795	3794
3675	3676	3796	3795
3676	3677	3797	3796
3677	3678	3798	3797
3678	3679	3799	3798
3679	3680	3800	3799
3680	3681	3801	3800
3681	3682	3802	3801
3682	3683	3803	3802
3683	3684	3804	3803
3684	3685	3805	3804
3685	3686	3806	3805
3686	3687	3807	3806
3687	3688	3808	3807
3688	3689	3809	3808
3689	3690	3810	3809
3690	3691	3811	3810
3691	3692	3812	3811
3692	3693	3813	3812
3693	3694	3814	3813
3694	3695	3815	3814
3695	3696	3816	3815
3696	3697	3817	3816
3697	3698	3818	3817
3698	3699	3819	3818
3699	3700	3820	3819
3700	3701	3821	3820
3701	3702	3822	3821
3702	3703	3823	3822
3703	3704	3824	3823
3704	3705	3825	3824
3705	3706	3826	3825
3706	3707	3827	3826
3707	3708	3828	3827
3708	3709	3829	3828
3709	3710	3830	3829
3710	3711	3831	3830
3711	3712	3832	3831
3712	3713	3833	3832
3713	3714	3834	3833
3714	3715	3835	3834
3715	3716	3836	3835
3716	3717	3837	3836
3717	3718	3838	3837
3718	3719	3839	3838
3719	3600	3720	3839
3720	3721	3841	3840
3721	3722	3842	3841
3722	3723	3843	3842
3723	3724	3844	3843
3724	3725	3845	3844
3725	3726	3846	3845
3726	3727	3847	3846
3727	3728	3848	3847
3728	3729	3849	3848
3729	3730	3850	3849
3730	3731	3851	3850
3731	3732	3852	3851
3732	3733	3853	3852
3733	3734	3854	3853
3734	3735	3855	3854
3735	3736	3856	3855
3736	3737	3857	3856
3737	3738	3858	3857
3738	3739	3859	3858
3739	3740	3860	3859
3740	3741	3861	3860
3741	3742	3862	3861
3742	3743	3863	3862
3743	3744	3864	3863
3744	3745	3865	3864
3745	3746	3866	3865
3746	3747	3867	3866
3747	3748	3868	3867
3748	3749	3869	3868
3749	3750	3870	3869
3750	3751	3871	3870
3751	3752	3872	3871
3752	3753	3873	3872
3753	3754	3874	3873
3754	3755	3875	3874
3755	3756	3876	3875
3756	3757	3877	3876
3757	3758	3878	3877
3758	3759	3879	3878
3759	3760	3880	3879
3760	3761	3881	3880
3761	3762	3882	3881
3762	3763	3883	3882
3763	3764	3884	3883
3764	3765	3885	3884
3765	3766	3886	3885
3766	3767	3887	3886
3767	3768	3888	3887
3768	3769	3889	3888
3769	3770	3890	3889
3770	3771	3891	3890
3771	3772	3892	3891
3772	3773	3893	3892
3773	3774	3894	3893
3774	3775	3895	3894
3775	3776	3896	3895
3776	3777	3897	3896
3777	3778	3898	3897
3778	3779	3899	3898
3779	3780	3900	3899
3780	3781	3901	3900
3781	3782	3902	3901
3782	3783	3903	3902
3783	3784	3904	3903
3784	3785	3905	3904
3785	3786	3906	3905
3786	3787	3907	3906
3787	3788	3908	3907
3788	3789	3909	3908
3789	3790	3910	3909
3790	3791	3911	3910
3791	3792	3912	3911
3792	3793	3913	3912
3793	3794	3914	3913
3794	3795	3915	3914
3795	3796	3916	3915
3796	3797	3917	3916
3797	3798	3918	3917
3798	3799	3919	3918
3799	3800	3920	3919
3800	3801	3921	3920
3801	3802	3922	3921
3802	3803	3923	3922
3803	3804	3924	3923
3804	3805	3925	3924
3805	3806	3926	3925
3806	3807	3927	3926
3807	3808	3928	3927
3808	3809	3929	3928
3809	3810	3930	3929
3810	3811	3931	3930
3811	3812	3932	3931
3812	3813	3933	3932
3813	3814	3934	3933
3814	3815	3935	3934
3815	3816	3936	3935
3816	3817	3937	3936
3817	3818	3938	3937
3818	3819	3939	3938
3819	3820	3940	3939
3820	3821	3941	3940
3821	3822	3942	3941
3822	3823	3943	3942
3823	3824	3944	3943
3824	3825	3945	3944
3825	3826	3946	3945
3826	3827	3947	3946
3827	3828	3948	3947
3828	3829	3949	3948
3829	3830	3950	3949
3830	3831	3951	3950
3831	3832	3952	3951
3832	3833	3953	3952
3833	3834	3954	3953
3834	3835	3955	3954
3835	3836	3956	3955
3836	3837	3957	3956
3837	3838	3958	3957
3838	3839	3959	3958
3839	3720	3840	3959
3840	3841	3961	3960
3841	3842	3962	3961
3842	3843	3963	3962
3843	3844	3964	3963
3844	3845	3965	3964
3845	3846	3966	3965
3846	3847	3967	3966
3847	3848	3968	3967
3848	3849	3969	3968
3849	3850	3970	3969
3850	3851	3971	3970
3851	3852	3972	3971
3852	3853	3973	3972
3853	3854	3974	3973
3854	3855	3975	3974
3855	3856	3976	3975
3856	3857	3977	3976
3857	3858	3978	3977
3858	3859	3979	3978
3859	3860	3980	3979
3860	3861	3981	3980
3861	3862	3982	3981
3862	3863	3983	3982
3863	3864	3984	3983
3864	3865	3985	3984
3865	3866	3986	3985
3866	3867	3987	3986
3867	3868	3988	3987
3868	3869	3989	3988
3869	3870	3990	3989
3870	3871	3991	3990
3871	3872	3992	3991
3872	3873	3993	3992
3873	3874	3994	3993
3874	3875	3995	3994
3875	3876	3996	3995
3876	3877	3997	3996
3877	3878	3998	3997
3878	3879	3999	3998
3879	3880	4000	3999
3880	3881	4001	4000
3881	3882	4002	4001
3882	3883	4003	4002
3883	3884	4004	4003
3884	3885	4005	4004
3885	3886	4006	4005
3886	3887	4007	4006
3887	3888	4008	4007
3888	3889	4009	4008
3889	3890	4010	4009
3890	3891	4011	4010
3891	3892	4012	4011
3892	3893	4013	4012
3893	3894	4014	4013
3894	3895	4015	4014
3895	3896	4016	4015
3896	3897	4017	4016
3897	3898	4018	4017
3898	3899	4019	4018
3899	3900	4020	4019
3900	3901	4021	4020
3901	3902	4022	4021
3902	3903	4023	4022
3903	3904	4024	4023
3904	3905	4025	4024
3905	3906	4026	4025
3906	3907	4027	4026
3907	3908	4028	4027
3908	3909	4029	4028
3909	3910	4030	4029
3910	3911	4031	4030
3911	3912	4032	4031
3912	3913	4033	4032
3913	3914	4034	4033
3914	3915	4035	4034
3915	3916	4036	4035
3916	3917	4037	4036
3917	3918	4038	4037
3918	3919	4039	4038
3919	3920	4040	4039
3920	3921	4041	4040
3921	3922	4042	4041
3922	3923	4043	4042
3923	3924	4044	4043
3924	3925	4045	4044
3925	3926	4046	4045
3926	3927	4047	4046
3927	3928	4048	4047
3928	3929	4049	4048
3929	3930	4050	4049
3930	3931	4051	4050
3931	3932	4052	4051
3932	3933	4053	4052
3933	3934	4054	4053
3934	3935	4055	4054
3935	3936	4056	4055
3936	3937	4057	4056
3937	3938	4058	4057
3938	3939	4059	4058
3939	3940	4060	4059
3940	3941	4061	4060
3941	3942	4062	4061
3942	3943	4063	4062
3943	3944	4064	4063
3944	3945	4065	4064
3945	3946	4066	4065
3946	3947	4067	4066
3947	3948	4068	4067
3948	3949	4069	4068
3949	3950	4070	4069
3950	3951	4071	4070
3951	3952	4072	4071
3952	3953	4073	4072
3953	3954	4074	4073
3954	3955	4075	4074
3955	3956	4076	4075
3956	3957	4077	4076
3957	3958	4078	4077
3958	3959	4079	4078
3959	3840	3960	4079
3960	3961	4081	4080
3961	3962	4082	4081
3962	3963	4083	4082
3963	3964	4084	4083
3964	3965	4085	4084
3965	3966	4086	4085
3966	3967	4087	4086
3967	3968	4088	4087
3968	3969	4089	4088
3969	3970	4090	4089
3970	3971	4091	4090
3971	3972	4092	4091
3972	3973	4093	4092
3973	3974	4094	4093
3974	3975	4095	4094
3975	3976	4096	4095
3976	3977	4097	4096
3977	3978	4098	4097
3978	3979	4099	4098
3979	3980	4100	4099
3980	3981	4101	4100
3981	3982	4102	4101
3982	3983	4103	4102
3983	3984	4104	4103
3984	3985	4105	4104
3985	3986	4106	4105
3986	3987	4107	4106
3987	3988	4108	4107
3988	3989	4109	4108
3989	3990	4110	4109
3990	3991	4111	4110
3991	3992	4112	4111
3992	3993	4113	4112
3993	3994	4114	4113
3994	3995	4115	4114
3995	3996	4116	4115
3996	3997	4117	4116
3997	3998	4118	4117
3998	3999	4119	4118
3999	4000	4120	4119
4000	4001	4121	4120
4001	4002	4122	4121
4002	4003	4123	4122
4003	4004	4124	4123
4004	4005	4125	4124
4005	4006	4126	4125
4006	4007	4127	4126
4007	4008	4128	4127
4008	4009	4129	4128
4009	4010	4130	4129
4010	4011	4131	4130
4011	4012	4132	4131
4012	4013	4133	4132
4013	4014	4134	4133
4014	4015	4135	4134
4015	4016	4136	4135
4016	4017	4137	4136
4017	4018	4138	4137
4018	4019	4139	4138
4019	4020	4140	4139
4020	4021	4141	4140
4021	4022	4142	4141
4022	4023	4143	4142
4023	4024	4144	4143
4024	4025	4145	4144
4025	4026	4146	4145
4026	4027	4147	4146
4027	4028	4148	4147
4028	4029	4149	4148
4029	4030	4150	4149
4030	4031	4151	4150
4031	4032	4152	4151
4032	4033	4153	4152
4033	4034	4154	4153
4034	4035	4155	4154
4035	4036	4156	4155
4036	4037	4157	4156
4037	4038	4158	4157
4038	4039	4159	4158
4039	4040	4160	4159
4040	4041	4161	4160
4041	4042	4162	4161
4042	4043	4163	4162
4043	4044	4164	4163
4044	4045	4165	4164
4045	4046	4166	4165
4046	4047	4167	4166
4047	4048	4168	4167
4048	4049	4169	4168
4049	4050	4170	4169
4050	4051	4171	4170
4051	4052	4172	4171
4052	4053	4173	4172
4053	4054	4174	4173
4054	4055	4175	4174
4055	4056	4176	4175
4056	4057	4177	4176
4057	4058	4178	4177
4058	4059	4179	4178
4059	4060	4180	4179
4060	4061	4181	4180
4061	4062	4182	4181
4062	4063	4183	4182
4063	4064	4184	4183
4064	4065	4185	4184
4065	4066	4186	4185
4066	4067	4187	4186
4067	4068	4188	4187
4068	4069	4189	4188
4069	4070	4190	4189
4070	4071	4191	4190
4071	4072	4192	4191
4072	4073	4193	4192
4073	4074	4194	4193
4074	4075	4195	4194
4075	4076	4196	4195
4076	4077	4197	4196
4077	4078	4198	4197
4078	4079	4199	4198
4079	3960	4080	4199
4080	4081	4201	4200
4081	4082	4202	4201
4082	4083	4203	4202
4083	4084	4204	4203
4084	4085	4205	4204
4085	4086	4206	4205
4086	4087	4207	4206
4087	4088	4208	4207
4088	4089	4209	4208
4089	4090	4210	4209
4090	4091	4211	4210
4091	4092	4212	4211
4092	4093	4213	4212
4093	4094	4214	4213
4094	4095	4215	4214
4095	4096	4216	4215
4096	4097	4217	4216
4097	4098	4218	4217
4098	4099	4219	4218
4099	4100	4220	4219
4100	4101	4221	4220
4101	4102	4222	4221
4102	4103	4223	4222
4103	4104	4224	4223
4104	4105	4225	4224
4105	4106	4226	4225
4106	4107	4227	4226
4107	4108	4228	4227
4108	4109	4229	4228
4109	4110	4230	4229
4110	4111	4231	4230
4111	4112	4232	4231
4112	4113	4233	4232
4113	4114	4234	4233
4114	4115	4235	4234
4115	4116	4236	4235
4116	4117	4237	4236
4117	4118	4238	4237
4118	4119	4239	4238
4119	4120	4240	4239
4120	4121	4241	4240
4121	4122	4242	4241
4122	4123	4243	4242
4123	4124	4244	4243
4124	4125	4245	4244
4125	4126	4246	4245
4126	4127	4247	4246
4127	4128	4248	4247
4128	4129	4249	4248
4129	4130	4250	4249
4130	4131	4251	4250
4131	4132	4252	4251
4132	4133	4253	4252
4133	4134	4254	4253
4134	4135	4255	4254
4135	4136	4256	4255
4136	4137	4257	4256
4137	4138	4258	4257
4138	4139	4259	4258
4139	4140	4260	4259
4140	4141	4261	4260
4141	4142	4262	4261
4142	4143	4263	4262
4143	4144	4264	4263
4144	4145	4265	4264
4145	4146	4266	4265
4146	4147	4267	4266
4147	4148	4268	4267
4148	4149	4269	4268
4149	4150	4270	4269
4150	4151	4271	4270
4151	4152	4272	4271
4152	4153	4273	4272
4153	4154	4274	4273
4154	4155	4275	4274
4155	4156	4276	4275
4156	4157	4277	4276
4157	4158	4278	4277
4158	4159	4279	4278
4159	4160	4280	4279
4160	4161	4281	4280
4161	4162	4282	4281
4162	4163	4283	4282
4163	4164	4284	4283
4164	4165	4285	4284
4165	4166	4286	4285
4166	4167	4287	4286
4167	4168	4288	4287
4168	4169	4289	4288
4169	4170	4290	4289
4170	4171	4291	4290
4171	4172	4292	4291
4172	4173	4293	4292
4173	4174	4294	4293
4174	4175	4295	4294
4175	4176	4296	4295
4176	4177	4297	4296
4177	4178	4298	4297
4178	4179	4299	4298
4179	4180	4300	4299
4180	4181	4301	4300
4181	4182	4302	4301
4182	4183	4303	4302
4183	4184	4304	4303
4184	4185	4305	4304
4185	4186	4306	4305
4186	4187	4307	4306
4187	4188	4308	4307
4188	4189	4309	4308
4189	4190	4310	4309
4190	4191	4311	4310
4191	4192	4312	4311
4192	4193	4313	4312
4193	4194	4314	4313
4194	4195	4315	4314
4195	4196	4316	4315
4196	4197	4317	4316
4197	4198	4318	4317
4198	4199	4319	4318
4199	4080	4200	4319
4200	4201	4321	4320
4201	4202	4322	4321
4202	4203	4323	4322
4203	4204	4324	4323
4204	4205	4325	4324
4205	4206	4326	4325
4206	4207	4327	4326
4207	4208	4328	4327
4208	4209	4329	4328
4209	4210	4330	4329
4210	4211	4331	4330
4211	4212	4332	4331
4212	4213	4333	4332
4213	4214	4334	4333
4214	4215	4335	4334
4215	4216	4336	4335
4216	4217	4337	4336
4217	4218	4338	4337
4218	4219	4339	4338
4219	4220	4340	4339
4220	4221	4341	4340
4221	4222	4342	4341
4222	4223	4343	4342
4223	4224	4344	4343
4224	4225	4345	4344
4225	4226	4346	4345
4226	4227	4347	4346
4227	4228	4348	4347
4228	4229	4349	4348
4229	4230	4350	4349
4230	4231	4351	4350
4231	4232	4352	4351
4232	4233	4353	4352
4233	4234	4354	4353
4234	4235	4355	4354
4235	4236	4356	4355
4236	4237	4357	4356
4237	4238	4358	4357
4238	4239	4359	4358
4239	4240	4360	4359
4240	4241	4361	4360
4241	4242	4362	4361
4242	4243	4363	4362
4243	4244	4364	4363
4244	4245	4365	4364
4245	4246	4366	4365
4246	4247	4367	4366
4247	4248	4368	4367
4248	4249	4369	4368
4249	4250	4370	4369
4250	4251	4371	4370
4251	4252	4372	4371
4252	4253	4373	4372
4253	4254	4374	4373
4254	4255	4375	4374
4255	4256	4376	4375
4256	4257	4377	4376
4257	4258	4378	4377
4258	4259	4379	4378
4259	4260	4380	4379
4260	4261	4381	4380
4261	4262	4382	4381
4262	4263	4383	4382
4263	4264	4384	4383
4264	4265	4385	4384
4265	4266	4386	4385
4266	4267	4387	4386
4267	4268	4388	4387
4268	4269	4389	4388
4269	4270	4390	4389
4270	4271	4391	4390
4271	4272	4392	4391
4272	4273	4393	4392
4273	4274	4394	4393
4274	4275	4395	4394
4275	4276	4396	4395
4276	4277	4397	4396
4277	4278	4398	4397
4278	4279	4399	4398
4279	4280	4400	4399
4280	4281	4401	4400
4281	4282	4402	4401
4282	4283	4403	4402
4283	4284	4404	4403
4284	4285	4405	4404
4285	4286	4406	4405
4286	4287	4407	4406
4287	4288	4408	4407
4288	4289	4409	4408
4289	4290	4410	4409
4290	4291	4411	4410
4291	4292	4412	4411
4292	4293	4413	4412
4293	4294	4414	4413
4294	4295	4415	4414
4295	4296	4416	4415
4296	4297	4417	4416
4297	4298	4418	4417
4298	4299	4419	4418
4299	4300	4420	4419
4300	4301	4421	4420
4301	4302	4422	4421
4302	4303	4423	4422
4303	4304	4424	4423
4304	4305	4425	4424
4305	4306	4426	4425
4306	4307	4427	4426
4307	4308	4428	4427
4308	4309	4429	4428
4309	4310	4430	4429
4310	4311	4431	4430
4311	4312	4432	4431
4312	4313	4433	4432
4313	4314	4434	4433
4314	4315	4435	4434
4315	4316	4436	4435
4316	4317	4437	4436
4317	4318	4438	4437
4318	4319	4439	4438
4319	4200	4320	4439
4320	4321	4441	4440
4321	4322	4442	4441
4322	4323	4443	4442
4323	4324	4444	4443
4324	4325	4445	4444
4325	4326	4446	4445
4326	4327	4447	4446
4327	4328	4448	4447
4328	4329	4449	4448
4329	4330	4450	4449
4330	4331	4451	4450
4331	4332	4452	4451
4332	4333	4453	4452
4333	4334	4454	4453
4334	4335	4455	4454
4335	4336	4456	4455
4336	4337	4457	4456
4337	4338	4458	4457
4338	4339	4459	4458
4339	4340	4460	4459
4340	4341	4461	4460
4341	4342	4462	4461
4342	4343	4463	4462
4343	4344	4464	4463
4344	4345	4465	4464
4345	4346	4466	4465
4346	4347	4467	4466
4347	4348	4468	4467
4348	4349	4469	4468
4349	4350	4470	4469
4350	4351	4471	4470
4351	4352	4472	4471
4352	4353	4473	4472
4353	4354	4474	4473
4354	4355	4475	4474
4355	4356	4476	4475
4356	4357	4477	4476
4357	4358	4478	4477
4358	4359	4479	4478
4359	4360	4480	4479
4360	4361	4481	4480
4361	4362	4482	4481
4362	4363	4483	4482
4363	4364	4484	4483
4364	4365	4485	4484
4365	4366	4486	4485
4366	4367	4487	4486
4367	4368	4488	4487
4368	4369	4489	4488
4369	4370	4490	4489
4370	4371	4491	4490
4371	4372	4492	4491
4372	4373	4493	4492
4373	4374	4494	4493
4374	4375	4495	4494
4375	4376	4496	4495
4376	4377	4497	4496
4377	4378	4498	4497
4378	4379	4499	4498
4379	4380	4500	4499
4380	4381	4501	4500
4381	4382	4502	4501
4382	4383	4503	4502
4383	4384	4504	4503
4384	4385	4505	4504
4385	4386	4506	4505
4386	4387	4507	4506
4387	4388	4508	4507
4388	4389	4509	4508
4389	4390	4510	4509
4390	4391	4511	4510
4391	4392	4512	4511
4392	4393	4513	4512
4393	4394	4514	4513
4394	4395	4515	4514
4395	4396	4516	4515
4396	4397	4517	4516
4397	4398	4518	4517
4398	4399	4519	4518
4399	4400	4520	4519
4400	4401	4521	4520
4401	4402	4522	4521
4402	4403	4523	4522
4403	4404	4524	4523
4404	4405	4525	4524
4405	4406	4526	4525
4406	4407	4527	4526
4407	4408	4528	4527
4408	4409	4529	4528
4409	4410	4530	4529
4410	4411	4531	4530
4411	4412	4532	4531
4412	4413	4533	4532
4413	4414	4534	4533
4414	4415	4535	4534
4415	4416	4536	4535
4416	4417	4537	4536
4417	4418	4538	4537
4418	4419	4539	4538
4419	4420	4540	4539
4420	4421	4541	4540
4421	4422	4542	4541
4422	4423	4543	4542
4423	4424	4544	4543
4424	4425	4545	4544
4425	4426	4546	4545
4426	4427	4547	4546
4427	4428	4548	4547
4428	4429	4549	4548
4429	4430	4550	4549
4430	4431	4551	4550
4431	4432	4552	4551
4432	4433	4553	4552
4433	4434	4554	4553
4434	4435	4555	4554
4435	4436	4556	4555
4436	4437	4557	4556
4437	4438	4558	4557
4438	4439	4559	4558
4439	4320	4440	4559
4440	4441	4561	4560
4441	4442	4562	4561
4442	4443	4563	4562
4443	4444	4564	4563
4444	4445	4565	4564
4445	4446	4566	4565
4446	4447	4567	4566
4447	4448	4568	4567
4448	4449	4569	4568
4449	4450	4570	4569
4450	4451	4571	4570
4451	4452	4572	4571
4452	4453	4573	4572
4453	4454	4574	4573
4454	4455	4575	4574
4455	4456	4576	4575
4456	4457	4577	4576
4457	4458	4578	4577
4458	4459	4579	4578
4459	4460	4580	4579
4460	4461	4581	4580
4461	4462	4582	4581
4462	4463	4583	4582
4463	4464	4584	4583
4464	4465	4585	4584
4465	4466	4586	4585
4466	4467	4587	4586
4467	4468	4588	4587
4468	4469	4589	4588
4469	4470	4590	4589
4470	4471	4591	4590
4471	4472	4592	4591
4472	4473	4593	4592
4473	4474	4594	4593
4474	4475	4595	4594
4475	4476	4596	4595
4476	4477	4597	4596
4477	4478	4598	4597
4478	4479	4599	4598
4479	4480	4600	4599
4480	4481	4601	4600
4481	4482	4602	4601
4482	4483	4603	4602
4483	4484	4604	4603
4484	4485	4605	4604
4485	4486	4606	4605
4486	4487	4607	4606
4487	4488	4608	4607
4488	4489	4609	4608
4489	4490	4610	4609
4490	4491	4611	4610
4491	4492	4612	4611
4492	4493	4613	4612
4493	4494	4614	4613
4494	4495	4615	4614
4495	4496	4616	4615
4496	4497	4617	4616
4497	4498	4618	4617
4498	4499	4619	4618
4499	4500	4620	4619
4500	4501	4621	4620
4501	4502	4622	4621
4502	4503	4623	4622
4503	4504	4624	4623
4504	4505	4625	4624
4505	4506	4626	4625
4506	4507	4627	4626
4507	4508	4628	4627
4508	4509	4629	4628
4509	4510	4630	4629
4510	4511	4631	4630
4511	4512	4632	4631
4512	4513	4633	4632
4513	4514	4634	4633
4514	4515	4635	4634
4515	4516	4636	4635
4516	4517	4637	4636
4517	4518	4638	4637
4518	4519	4639	4638
4519	4520	4640	4639
4520	4521	4641	4640
4521	4522	4642	4641
4522	4523	4643	4642
4523	4524	4644	4643
4524	4525	4645	4644
4525	4526	4646	4645
4526	4527	4647	4646
4527	4528	4648	4647
4528	4529	4649	4648
4529	4530	4650	4649
4530	4531	4651	4650
4531	4532	4652	4651
4532	4533	4653	4652
4533	4534	4654	4653
4534	4535	4655	4654
4535	4536	4656	4655
4536	4537	4657	4656
4537	4538	4658	4657
4538	4539	4659	4658
4539	4540	4660	4659
4540	4541	4661	4660
4541	4542	4662	4661
4542	4543	4663	4662
4543	4544	4664	4663
4544	4545	4665	4664
4545	4546	4666	4665
4546	4547	4667	4666
4547	4548	4668	4667
4548	4549	4669	4668
4549	4550	4670	4669
4550	4551	4671	4670
4551	4552	4672	4671
4552	4553	4673	4672
4553	4554	4674	4673
4554	4555	4675	4674
4555	4556	4676	4675
4556	4557	4677	4676
4557	4558	4678	4677
4558	4559	4679	4678
4559	4440	4560	4679
4560	4561	4681	4680
4561	4562	4682	4681
4562	4563	4683	4682
4563	4564	4684	4683
4564	4565	4685	4684
4565	4566	4686	4685
4566	4567	4687	4686
4567	4568	4688	4687
4568	4569	4689	4688
4569	4570	4690	4689
4570	4571	4691	4690
4571	4572	4692	4691
4572	4573	4693	4692
4573	4574	4694	4693
4574	4575	4695	4694
4575	4576	4696	4695
4576	4577	4697	4696
4577	4578	4698	4697
4578	4579	4699	4698
4579	4580	4700	4699
4580	4581	4701	4700
4581	4582	4702	4701
4582	4583	4703	4702
4583	4584	4704	4703
4584	4585	4705	4704
4585	4586	4706	4705
4586	4587	4707	4706
4587	4588	4708	4707
4588	4589	4709	4708
4589	4590	4710	4709
4590	4591	4711	4710
4591	4592	4712	4711
4592	4593	4713	4712
4593	4594	4714	4713
4594	4595	4715	4714
4595	4596	4716	4715
4596	4597	4717	4716
4597	4598	4718	4717
4598	4599	4719	4718
4599	4600	4720	4719
4600	4601	4721	4720
4601	4602	4722	4721
4602	4603	4723	4722
4603	4604	4724	4723
4604	4605	4725	4724
4605	4606	4726	4725
4606	4607	4727	4726
4607	4608	4728	4727
4608	4609	4729	4728
4609	4610	4730	4729
4610	4611	4731	4730
4611	4612	4732	4731
4612	4613	4733	4732
4613	4614	4734	4733
4614	4615	4735	4734
4615	4616	4736	4735
4616	4617	4737	4736
4617	4618	4738	4737
4618	4619	4739	4738
4619	4620	4740	4739
4620	4621	4741	4740
4621	4622	4742	4741
4622	4623	4743	4742
4623	4624	4744	4743
4624	4625	4745	4744
4625	4626	4746	4745
4626	4627	4747	4746
4627	4628	4748	4747
4628	4629	4749	4748
4629	4630	4750	4749
4630	4631	4751	4750
4631	4632	4752	4751
4632	4633	4753	4752
4633	4634	4754	4753
4634	4635	4755	4754
4635	4636	4756	4755
4636	4637	4757	4756
4637	4638	4758	4757
4638	4639	4759	4758
4639	4640	4760	4759
4640	4641	4761	4760
4641	4642	4762	4761
4642	4643	4763	4762
4643	4644	4764	4763
4644	4645	4765	4764
4645	4646	4766	4765
4646	4647	4767	4766
4647	4648	4768	4767
4648	4649	4769	4768
4649	4650	4770	4769
4650	4651	4771	4770
4651	4652	4772	4771
4652	4653	4773	4772
4653	4654	4774	4773
4654	4655	4775	4774
4655	4656	4776	4775
4656	4657	4777	4776
4657	4658	4778	4777
4658	4659	4779	4778
4659	4660	4780	4779
4660	4661	4781	4780
4661	4662	4782	4781
4662	4663	4783	4782
4663	4664	4784	4783
4664	4665	4785	4784
4665	4666	4786	4785
4666	4667	4787	4786
4667	4668	4788	4787
4668	4669	4789	4788
4669	4670	4790	4789
4670	4671	4791	4790
4671	4672	4792	4791
4672	4673	4793	4792
4673	4674	4794	4793
4674	4675	4795	4794
4675	4676	4796	4795
4676	4677	4797	4796
4677	4678	4798	4797
4678	4679	4799	4798
4679	4560	4680	4799
4680	4681	4801	4800
4681	4682	4802	4801
4682	4683	4803	4802
4683	4684	4804	4803
4684	4685	4805	4804
4685	4686	4806	4805
4686	4687	4807	4806
4687	4688	4808	4807
4688	4689	4809	4808
4689	4690	4810	4809
4690	4691	4811	4810
4691	4692	4812	4811
4692	4693	4813	4812
4693	4694	4814	4813
4694	4695	4815	4814
4695	4696	4816	4815
4696	4697	4817	4816
4697	4698	4818	4817
4698	4699	4819	4818
4699	4700	4820	4819
4700	4701	4821	4820
4701	4702	4822	4821
4702	4703	4823	4822
4703	4704	4824	4823
4704	4705	4825	4824
4705	4706	4826	4825
4706	4707	4827	4826
4707	4708	4828	4827
4708	4709	4829	4828
4709	4710	4830	4829
4710	4711	4831	4830
4711	4712	4832	4831
4712	4713	4833	4832
4713	4714	4834	4833
4714	4715	4835	4834
4715	4716	4836	4835
4716	4717	4837	4836
4717	4718	4838	4837
4718	4719	4839	4838
4719	4720	4840	4839
4720	4721	4841	4840
4721	4722	4842	4841
4722	4723	4843	4842
4723	4724	4844	4843
4724	4725	4845	4844
4725	4726	4846	4845
4726	4727	4847	4846
4727	4728	4848	4847
4728	4729	4849	4848
4729	4730	4850	4849
4730	4731	4851	4850
4731	4732	4852	4851
4732	4733	4853	4852
4733	4734	4854	4853
4734	4735	4855	4854
4735	4736	4856	4855
4736	4737	4857	4856
4737	4738	4858	4857
4738	4739	4859	4858
4739	4740	4860	4859
4740	4741	4861	4860
4741	4742	4862	4861
4742	4743	4863	4862
4743	4744	4864	4863
4744	4745	4865	4864
4745	4746	4866	4865
4746	4747	4867	4866
4747	4748	4868	4867
4748	4749	4869	4868
4749	4750	4870	4869
4750	4751	4871	4870
4751	4752	4872	4871
4752	4753	4873	4872
4753	4754	4874	4873
4754	4755	4875	4874
4755	4756	4876	4875
4756	4757	4877	4876
4757	4758	4878	4877
4758	4759	4879	4878
4759	4760	4880	4879
4760	4761	4881	4880
4761	4762	4882	4881
4762	4763	4883	4882
4763	4764	4884	4883
4764	4765	4885	4884
4765	4766	4886	4885
4766	4767	4887	4886
4767	4768	4888	4887
4768	4769	4889	4888
4769	4770	4890	4889
4770	4771	4891	4890
4771	4772	4892	4891
4772	4773	4893	4892
4773	4774	4894	4893
4774	4775	4895	4894
4775	4776	4896	4895
4776	4777	4897	4896
4777	4778	4898	4897
4778	4779	4899	4898
4779	4780	4900	4899
4780	4781	4901	4900
4781	4782	4902	4901
4782	4783	4903	4902
4783	4784	4904	4903
4784	4785	4905	4904
4785	4786	4906	4905
4786	4787	4907	4906
4787	4788	4908	4907
4788	4789	4909	4908
4789	4790	4910	4909
4790	4791	4911	4910
4791	4792	4912	4911
4792	4793	4913	4912
4793	4794	4914	4913
4794	4795	4915	4914
4795	4796	4916	4915
4796	4797	4917	4916
4797	4798	4918	4917
4798	4799	4919	4918
4799	4680	4800	4919
4800	4801	4921	4920
4801	4802	4922	4921
4802	4803	4923	4922
4803	4804	4924	4923
4804	4805	4925	4924
4805	4806	4926	4925
4806	4807	4927	4926
4807	4808	4928	4927
4808	4809	4929	4928
4809	4810	4930	4929
4810	4811	4931	4930
4811	4812	4932	4931
4812	4813	4933	4932
4813	4814	4934	4933
4814	4815	4935	4934
4815	4816	4936	4935
4816	4817	4937	4936
4817	4818	4938	4937
4818	4819	4939	4938
4819	4820	4940	4939
4820	4821	4941	4940
4821	4822	4942	4941
4822	4823	4943	4942
4823	4824	4944	4943
4824	4825	4945	4944
4825	4826	4946	4945
4826	4827	4947	4946
4827	4828	4948	4947
4828	4829	4949	4948
4829	4830	4950	4949
4830	4831	4951	4950
4831	4832	4952	4951
4832	4833	4953	4952
4833	4834	4954	4953
4834	4835	4955	4954
4835	4836	4956	4955
4836	4837	4957	4956
4837	4838	4958	4957
4838	4839	4959	4958
4839	4840	4960	4959
4840	4841	4961	4960
4841	4842	4962	4961
4842	4843	4963	4962
4843	4844	4964	4963
4844	4845	4965	4964
4845	4846	4966	4965
4846	4847	4967	4966
4847	4848	4968	4967
4848	4849	4969	4968
4849	4850	4970	4969
4850	4851	4971	4970
4851	4852	4972	4971
4852	4853	4973	4972
4853	4854	4974	4973
4854	4855	4975	4974
4855	4856	4976	4975
4856	4857	4977	4976
4857	4858	4978	4977
4858	4859	4979	4978
4859	4860	4980	4979
4860	4861	4981	4980
4861	4862	4982	4981
4862	4863	4983	4982
4863	4864	4984	4983
4864	4865	4985	4984
4865	4866	4986	4985
4866	4867	4987	4986
4867	4868	4988	4987
4868	4869	4989	4988
4869	4870	4990	4989
4870	4871	4991	4990
4871	4872	4992	4991
4872	4873	4993	4992
4873	4874	4994	4993
4874	4875	4995	4994
4875	4876	4996	4995
4876	4877	4997	4996
4877	4878	4998	4997
4878	4879	4999	4998
4879	4880	5000	4999
4880	4881	5001	5000
4881	4882	5002	5001
4882	4883	5003	5002
4883	4884	5004	5003
4884	4885	5005	5004
4885	4886	5006	5005
4886	4887	5007	5006
4887	4888	5008	5007
4888	4889	5009	5008
4889	4890	5010	5009
4890	4891	5011	5010
4891	4892	5012	5011
4892	4893	5013	5012
4893	4894	5014	5013
4894	4895	5015	5014
4895	4896	5016	5015
4896	4897	5017	5016
4897	4898	5018	5017
4898	4899	5019	5018
4899	4900	5020	5019
4900	4901	5021	5020
4901	4902	5022	5021
4902	4903	5023	5022
4903	4904	5024	5023
4904	4905	5025	5024
4905	4906	5026	5025
4906	4907	5027	5026
4907	4908	5028	5027
4908	4909	5029	5028
4909	4910	5030	5029
4910	4911	5031	5030
4911	4912	5032	5031
4912	4913	5033	5032
4913	4914	5034	5033
4914	4915	5035	5034
4915	4916	5036	5035
4916	4917	5037	5036
4917	4918	5038	5037
4918	4919	5039	5038
4919	4800	4920	5039
4920	4921	5041	5040
4921	4922	5042	5041
4922	4923	5043	5042
4923	4924	5044	5043
4924	4925	5045	5044
4925	4926	5046	5045
4926	4927	5047	5046
4927	4928	5048	5047
4928	4929	5049	5048
4929	4930	5050	5049
4930	4931	5051	5050
4931	4932	5052	5051
4932	4933	5053	5052
4933	4934	5054	5053
4934	4935	5055	5054
4935	4936	5056	5055
4936	4937	5057	5056
4937	4938	5058	5057
4938	4939	5059	5058
4939	4940	5060	5059
4940	4941	5061	5060
4941	4942	5062	5061
4942	4943	5063	5062
4943	4944	5064	5063
4944	4945	5065	5064
4945	4946	5066	5065
4946	4947	5067	5066
4947	4948	5068	5067
4948	4949	5069	5068
4949	4950	5070	5069
4950	4951	5071	5070
4951	4952	5072	5071
4952	4953	5073	5072
4953	4954	5074	5073
4954	4955	5075	5074
4955	4956	5076	5075
4956	4957	5077	5076
4957	4958	5078	5077
4958	4959	5079	5078
4959	4960	5080	5079
4960	4961	5081	5080
4961	4962	5082	5081
4962	4963	5083	5082
4963	4964	5084	5083
4964	4965	5085	5084
4965	4966	5086	5085
4966	4967	5087	5086
4967	4968	5088	5087
4968	4969	5089	5088
4969	4970	5090	5089
4970	4971	5091	5090
4971	4972	5092	5091
4972	4973	5093	5092
4973	4974	5094	5093
4974	4975	5095	5094
4975	4976	5096	5095
4976	4977	5097	5096
4977	4978	5098	5097
4978	4979	5099	5098
4979	4980	5100	5099
4980	4981	5101	5100
4981	4982	5102	5101
4982	4983	5103	5102
4983	4984	5104	5103
4984	4985	5105	5104
4985	4986	5106	5105
4986	4987	5107	5106
4987	4988	5108	5107
4988	4989	5109	5108
4989	4990	5110	5109
4990	4991	5111	5110
4991	4992	5112	5111
4992	4993	5113	5112
4993	4994	5114	5113
4994	4995	5115	5114
4995	4996	5116	5115
4996	4997	5117	5116
4997	4998	5118	5117
4998	4999	5119	5118
4999	5000	5120	5119
5000	5001	5121	5120
5001	5002	5122	5121
5002	5003	5123	5122
5003	5004	5124	5123
5004	5005	5125	5124
5005	5006	5126	5125
5006	5007	5127	5126
5007	5008	5128	5127
5008	5009	5129	5128
5009	5010	5130	5129
5010	5011	5131	5130
5011	5012	5132	5131
5012	5013	5133	5132
5013	5014	5134	5133
5014	5015	5135	5134
5015	5016	5136	5135
5016	5017	5137	5136
5017	5018	5138	5137
5018	5019	5139	5138
5019	5020	5140	5139
5020	5021	5141	5140
5021	5022	5142	5141
5022	5023	5143	5142
5023	5024	5144	5143
5024	5025	5145	5144
5025	5026	5146	5145
5026	5027	5147	5146
5027	5028	5148	5147
5028	5029	5149	5148
5029	5030	5150	5149
5030	5031	5151	5150
5031	5032	5152	5151
5032	5033	5153	5152
5033	5034	5154	5153
5034	5035	5155	5154
5035	5036	5156	5155
5036	5037	5157	5156
5037	5038	5158	5157
5038	5039	5159	5158
5039	4920	5040	5159
5040	5041	5161	5160
5041	5042	5162	5161
5042	5043	5163	5162
5043	5044	5164	5163
5044	5045	5165	5164
5045	5046	5166	5165
5046	5047	5167	5166
5047	5048	5168	5167
5048	5049	5169	5168
5049	5050	5170	5169
5050	5051	5171	5170
5051	5052	5172	5171
5052	5053	5173	5172
5053	5054	5174	5173
5054	5055	5175	5174
5055	5056	5176	5175
5056	5057	5177	5176
5057	5058	5178	5177
5058	5059	5179	5178
5059	5060	5180	5179
5060	5061	5181	5180
5061	5062	5182	5181
5062	5063	5183	5182
5063	5064	5184	5183
5064	5065	5185	5184
5065	5066	5186	5185
5066	5067	5187	5186
5067	5068	5188	5187
5068	5069	5189	5188
5069	5070	5190	5189
5070	5071	5191	5190
5071	5072	5192	5191
5072	5073	5193	5192
5073	5074	5194	5193
5074	5075	5195	5194
5075	5076	5196	5195
5076	5077	5197	5196
5077	5078	5198	5197
5078	5079	5199	5198
5079	5080	5200	5199
5080	5081	5201	5200
5081	5082	5202	5201
5082	5083	5203	5202
5083	5084	5204	5203
5084	5085	5205	5204
5085	5086	5206	5205
5086	5087	5207	5206
5087	5088	5208	5207
5088	5089	5209	5208
5089	5090	5210	5209
5090	5091	5211	5210
5091	5092	5212	5211
5092	5093	5213	5212
5093	5094	5214	5213
5094	5095	5215	5214
5095	5096	5216	5215
5096	5097	5217	5216
5097	5098	5218	5217
5098	5099	5219	5218
5099	5100	5220	5219
5100	5101	5221	5220
5101	5102	5222	5221
5102	5103	5223	5222
5103	5104	5224	5223
5104	5105	5225	5224
5105	5106	5226	5225
5106	5107	5227	5226
5107	5108	5228	5227
5108	5109	5229	5228
5109	5110	5230	5229
5110	5111	5231	5230
5111	5112	5232	5231
5112	5113	5233	5232
5113	5114	5234	5233
5114	5115	5235	5234
5115	5116	5236	5235
5116	5117	5237	5236
5117	5118	5238	5237
5118	5119	5239	5238
5119	5120	5240	5239
5120	5121	5241	5240
5121	5122	5242	5241
5122	5123	5243	5242
5123	5124	5244	5243
5124	5125	5245	5244
5125	5126	5246	5245
5126	5127	5247	5246
5127	5128	5248	5247
5128	5129	5249	5248
5129	5130	5250	5249
5130	5131	5251	5250
5131	5132	5252	5251
5132	5133	5253	5252
5133	5134	5254	5253
5134	5135	5255	5254
5135	5136	5256	5255
5136	5137	5257	5256
5137	5138	5258	5257
5138	5139	5259	5258
5139	5140	5260	5259
5140	5141	5261	5260
5141	5142	5262	5261
5142	5143	5263	5262
5143	5144	5264	5263
5144	5145	5265	5264
5145	5146	5266	5265
5146	5147	5267	5266
5147	5148	5268	5267
5148	5149	5269	5268
5149	5150	5270	5269
5150	5151	5271	5270
5151	5152	5272	5271
5152	5153	5273	5272
5153	5154	5274	5273
5154	5155	5275	5274
5155	5156	5276	5275
5156	5157	5277	5276
5157	5158	5278	5277
5158	5159	5279	5278
5159	5040	5160	5279
5160	5161	5281	5280
5161	5162	5282	5281
5162	5163	5283	5282
5163	5164	5284	5283
5164	5165	5285	5284
5165	5166	5286	5285
5166	5167	5287	5286
5167	5168	5288	5287
5168	5169	5289	5288
5169	5170	5290	5289
5170	5171	5291	5290
5171	5172	5292	5291
5172	5173	5293	5292
5173	5174	5294	5293
5174	5175	5295	5294
5175	5176	5296	5295
5176	5177	5297	5296
5177	5178	5298	5297
5178	5179	5299	5298
5179	5180	5300	5299
5180	5181	5301	5300
5181	5182	5302	5301
5182	5183	5303	5302
5183	5184	5304	5303
5184	5185	5305	5304
5185	5186	5306	5305
5186	5187	5307	5306
5187	5188	5308	5307
5188	5189	5309	5308
5189	5190	5310	5309
5190	5191	5311	5310
5191	5192	5312	5311
5192	5193	5313	5312
5193	5194	5314	5313
5194	5195	5315	5314
5195	5196	5316	5315
5196	5197	5317	5316
5197	5198	5318	5317
5198	5199	5319	5318
5199	5200	5320	5319
5200	5201	5321	5320
5201	5202	5322	5321
5202	5203	5323	5322
5203	5204	5324	5323
5204	5205	5325	5324
5205	5206	5326	5325
5206	5207	5327	5326
5207	5208	5328	5327
5208	5209	5329	5328
5209	5210	5330	5329
5210	5211	5331	5330
5211	5212	5332	5331
5212	5213	5333	5332
5213	5214	5334	5333
5214	5215	5335	5334
5215	5216	5336	5335
5216	5217	5337	5336
5217	5218	5338	5337
5218	5219	5339	5338
5219	5220	5340	5339
5220	5221	5341	5340
5221	5222	5342	5341
5222	5223	5343	5342
5223	5224	5344	5343
5224	5225	5345	5344
5225	5226	5346	5345
5226	5227	5347	5346
5227	5228	5348	5347
5228	5229	5349	5348
5229	5230	5350	5349
5230	5231	5351	5350
5231	5232	5352	5351
5232	5233	5353	5352
5233	5234	5354	5353
5234	5235	5355	5354
5235	5236	5356	5355
5236	5237	5357	5356
5237	5238	5358	5357
5238	5239	5359	5358
5239	5240	5360	5359
5240	5241	5361	5360
5241	5242	5362	5361
5242	5243	5363	5362
5243	5244	5364	5363
5244	5245	5365	5364
5245	5246	5366	5365
5246	5247	5367	5366
5247	5248	5368	5367
5248	5249	5369	5368
5249	5250	5370	5369
5250	5251	5371	5370
5251	5252	5372	5371
5252	5253	5373	5372
5253	5254	5374	5373
5254	5255	5375	5374
5255	5256	5376	5375
5256	5257	5377	5376
5257	5258	5378	5377
5258	5259	5379	5378
5259	5260	5380	5379
5260	5261	5381	5380
5261	5262	5382	5381
5262	5263	5383	5382
5263	5264	5384	5383
5264	5265	5385	5384
5265	5266	5386	5385
5266	5267	5387	5386
5267	5268	5388	5387
5268	5269	5389	5388
5269	5270	5390	5389
5270	5271	5391	5390
5271	5272	5392	5391
5272	5273	5393	5392
5273	5274	5394	5393
5274	5275	5395	5394
5275	5276	5396	5395
5276	5277	5397	5396
5277	5278	5398	5397
5278	5279	5399	5398
5279	5160	5280	5399
5280	5281	5401	5400
5281	5282	5402	5401
5282	5283	5403	5402
5283	5284	5404	5403
5284	5285	5405	5404
5285	5286	5406	5405
5286	5287	5407	5406
5287	5288	5408	5407
5288	5289	5409	5408
5289	5290	5410	5409
5290	5291	5411	5410
5291	5292	5412	5411
5292	5293	5413	5412
5293	5294	5414	5413
5294	5295	5415	5414
5295	5296	5416	5415
5296	5297	5417	5416
5297	5298	5418	5417
5298	5299	5419	5418
5299	5300	5420	5419
5300	5301	5421	5420
5301	5302	5422	5421
5302	5303	5423	5422
5303	5304	5424	5423
5304	5305	5425	5424
5305	5306	5426	5425
5306	5307	5427	5426
5307	5308	5428	5427
5308	5309	5429	5428
5309	5310	5430	5429
5310	5311	5431	5430
5311	5312	5432	5431
5312	5313	5433	5432
5313	5314	5434	5433
5314	5315	5435	5434
5315	5316	5436	5435
5316	5317	5437	5436
5317	5318	5438	5437
5318	5319	5439	5438
5319	5320	5440	5439
5320	5321	5441	5440
5321	5322	5442	5441
5322	5323	5443	5442
5323	5324	5444	5443
5324	5325	5445	5444
5325	5326	5446	5445
5326	5327	5447	5446
5327	5328	5448	5447
5328	5329	5449	5448
5329	5330	5450	5449
5330	5331	5451	5450
5331	5332	5452	5451
5332	5333	5453	5452
5333	5334	5454	5453
5334	5335	5455	5454
5335	5336	5456	5455
5336	5337	5457	5456
5337	5338	5458	5457
5338	5339	5459	5458
5339	5340	5460	5459
5340	5341	5461	5460
5341	5342	5462	5461
5342	5343	5463	5462
5343	5344	5464	5463
5344	5345	5465	5464
5345	5346	5466	5465
5346	5347	5467	5466
5347	5348	5468	5467
5348	5349	5469	5468
5349	5350	5470	5469
5350	5351	5471	5470
5351	5352	5472	5471
5352	5353	5473	5472
5353	5354	5474	5473
5354	5355	5475	5474
5355	5356	5476	5475
5356	5357	5477	5476
5357	5358	5478	5477
5358	5359	5479	5478
5359	5360	5480	5479
5360	5361	5481	5480
5361	5362	5482	5481
5362	5363	5483	5482
5363	5364	5484	5483
5364	5365	5485	5484
5365	5366	5486	5485
5366	5367	5487	5486
5367	5368	5488	5487
5368	5369	5489	5488
5369	5370	5490	5489
5370	5371	5491	5490
5371	5372	5492	5491
5372	5373	5493	5492
5373	5374	5494	5493
5374	5375	5495	5494
5375	5376	5496	5495
5376	5377	5497	5496
5377	5378	5498	5497
5378	5379	5499	5498
5379	5380	5500	5499
5380	5381	5501	5500
5381	5382	5502	5501
5382	5383	5503	5502
5383	5384	5504	5503
5384	5385	5505	5504
5385	5386	5506	5505
5386	5387	5507	5506
5387	5388	5508	5507
5388	5389	5509	5508
5389	5390	5510	5509
5390	5391	5511	5510
5391	5392	5512	5511
5392	5393	5513	5512
5393	5394	5514	5513
5394	5395	5515	5514
5395	5396	5516	5515
5396	5397	5517	5516
5397	5398	5518	5517
5398	5399	5519	5518
5399	5280	5400	5519
5400	5401	5521	5520
5401	5402	5522	5521
5402	5403	5523	5522
5403	5404	5524	5523
5404	5405	5525	5524
5405	5406	5526	5525
5406	5407	5527	5526
5407	5408	5528	5527
5408	5409	5529	5528
5409	5410	5530	5529
5410	5411	5531	5530
5411	5412	5532	5531
5412	5413	5533	5532
5413	5414	5534	5533
5414	5415	5535	5534
5415	5416	5536	5535
5416	5417	5537	5536
5417	5418	5538	5537
5418	5419	5539	5538
5419	5420	5540	5539
5420	5421	5541	5540
5421	5422	5542	5541
5422	5423	5543	5542
5423	5424	5544	5543
5424	5425	5545	5544
5425	5426	5546	5545
5426	5427	5547	5546
5427	5428	5548	5547
5428	5429	5549	5548
5429	5430	5550	5549
5430	5431	5551	5550
5431	5432	5552	5551
5432	5433	5553	5552
5433	5434	5554	5553
5434	5435	5555	5554
5435	5436	5556	5555
5436	5437	5557	5556
5437	5438	5558	5557
5438	5439	5559	5558
5439	5440	5560	5559
5440	5441	5561	5560
5441	5442	5562	5561
5442	5443	5563	5562
5443	5444	5564	5563
5444	5445	5565	5564
5445	5446	5566	5565
5446	5447	5567	5566
5447	5448	5568	5567
5448	5449	5569	5568
5449	5450	5570	5569
5450	5451	5571	5570
5451	5452	5572	5571
5452	5453	5573	5572
5453	5454	5574	5573
5454	5455	5575	5574
5455	5456	5576	5575
5456	5457	5577	5576
5457	5458	5578	5577
5458	5459	5579	5578
5459	5460	5580	5579
5460	5461	5581	5580
5461	5462	5582	5581
5462	5463	5583	5582
5463	5464	5584	5583
5464	5465	5585	5584
5465	5466	5586	5585
5466	5467	5587	5586
5467	5468	5588	5587
5468	5469	5589	5588
5469	5470	5590	5589
5470	5471	5591	5590
5471	5472	5592	5591
5472	5473	5593	5592
5473	5474	5594	5593
5474	5475	5595	5594
5475	5476	5596	5595
5476	5477	5597	5596
5477	5478	5598	5597
5478	5479	5599	5598
5479	5480	5600	5599
5480	5481	5601	5600
5481	5482	5602	5601
5482	5483	5603	5602
5483	5484	5604	5603
5484	5485	5605	5604
5485	5486	5606	5605
5486	5487	5607	5606
5487	5488	5608	5607
5488	5489	5609	5608
5489	5490	5610	5609
5490	5491	5611	5610
5491	5492	5612	5611
5492	5493	5613	5612
5493	5494	5614	5613
5494	5495	5615	5614
5495	5496	5616	5615
5496	5497	5617	5616
5497	5498	5618	5617
5498	5499	5619	5618
5499	5500	5620	5619
5500	5501	5621	5620
5501	5502	5622	5621
5502	5503	5623	5622
5503	5504	5624	5623
5504	5505	5625	5624
5505	5506	5626	5625
5506	5507	5627	5626
5507	5508	5628	5627
5508	5509	5629	5628
5509	5510	5630	5629
5510	5511	5631	5630
5511	5512	5632	5631
5512	5513	5633	5632
5513	5514	5634	5633
5514	5515	5635	5634
5515	5516	5636	5635
5516	5517	5637	5636
5517	5518	5638	5637
5518	5519	5639	5638
5519	5400	5520	5639
5520	5521	5641	5640
5521	5522	5642	5641
5522	5523	5643	5642
5523	5524	5644	5643
5524	5525	5645	5644
5525	5526	5646	5645
5526	5527	5647	5646
5527	5528	5648	5647
5528	5529	5649	5648
5529	5530	5650	5649
5530	5531	5651	5650
5531	5532	5652	5651
5532	5533	5653	5652
5533	5534	5654	5653
5534	5535	5655	5654
5535	5536	5656	5655
5536	5537	5657	5656
5537	5538	5658	5657
5538	5539	5659	5658
5539	5540	5660	5659
5540	5541	5661	5660
5541	5542	5662	5661
5542	5543	5663	5662
5543	5544	5664	5663
5544	5545	5665	5664
5545	5546	5666	5665
5546	5547	5667	5666
5547	5548	5668	5667
5548	5549	5669	5668
5549	5550	5670	5669
5550	5551	5671	5670
5551	5552	5672	5671
5552	5553	5673	5672
5553	5554	5674	5673
5554	5555	5675	5674
5555	5556	5676	5675
5556	5557	5677	5676
5557	5558	5678	5677
5558	5559	5679	5678
5559	5560	5680	5679
5560	5561	5681	5680
5561	5562	5682	5681
5562	5563	5683	5682
5563	5564	5684	5683
5564	5565	5685	5684
5565	5566	5686	5685
5566	5567	5687	5686
5567	5568	5688	5687
5568	5569	5689	5688
5569	5570	5690	5689
5570	5571	5691	5690
5571	5572	5692	5691
5572	5573	5693	5692
5573	5574	5694	5693
5574	5575	5695	5694
5575	5576	5696	5695
5576	5577	5697	5696
5577	5578	5698	5697
5578	5579	5699	5698
5579	5580	5700	5699
5580	5581	5701	5700
5581	5582	5702	5701
5582	5583	5703	5702
5583	5584	5704	5703
5584	5585	5705	5704
5585	5586	5706	5705
5586	5587	5707	5706
5587	5588	5708	5707
5588	5589	5709	5708
5589	5590	5710	5709
5590	5591	5711	5710
5591	5592	5712	5711
5592	5593	5713	5712
5593	5594	5714	5713
5594	5595	5715	5714
5595	5596	5716	5715
5596	5597	5717	5716
5597	5598	5718	5717
5598	5599	5719	5718
5599	5600	5720	5719
5600	5601	5721	5720
5601	5602	5722	5721
5602	5603	5723	5722
5603	5604	5724	5723
5604	5605	5725	5724
5605	5606	5726	5725
5606	5607	5727	5726
5607	5608	5728	5727
5608	5609	5729	5728
5609	5610	5730	5729
5610	5611	5731	5730
5611	5612	5732	5731
5612	5613	5733	5732
5613	5614	5734	5733
5614	5615	5735	5734
5615	5616	5736	5735
5616	5617	5737	5736
5617	5618	5738	5737
5618	5619	5739	5738
5619	5620	5740	5739
5620	5621	5741	5740
5621	5622	5742	5741
5622	5623	5743	5742
5623	5624	5744	5743
5624	5625	5745	5744
5625	5626	5746	5745
5626	5627	5747	5746
5627	5628	5748	5747
5628	5629	5749	5748
5629	5630	5750	5749
5630	5631	5751	5750
5631	5632	5752	5751
5632	5633	5753	5752
5633	5634	5754	5753
5634	5635	5755	5754
5635	5636	5756	5755
5636	5637	5757	5756
5637	5638	5758	5757
5638	5639	5759	5758
5639	5520	5640	5759
5640	5641	5761	5760
5641	5642	5762	5761
5642	5643	5763	5762
5643	5644	5764	5763
5644	5645	5765	5764
5645	5646	5766	5765
5646	5647	5767	5766
5647	5648	5768	5767
5648	5649	5769	5768
5649	5650	5770	5769
5650	5651	5771	5770
5651	5652	5772	5771
5652	5653	5773	5772
5653	5654	5774	5773
5654	5655	5775	5774
5655	5656	5776	5775
5656	5657	5777	5776
5657	5658	5778	5777
5658	5659	5779	5778
5659	5660	5780	5779
5660	5661	5781	5780
5661	5662	5782	5781
5662	5663	5783	5782
5663	5664	5784	5783
5664	5665	5785	5784
5665	5666	5786	5785
5666	5667	5787	5786
5667	5668	5788	5787
5668	5669	5789	5788
5669	5670	5790	5789
5670	5671	5791	5790
5671	5672	5792	5791
5672	5673	5793	5792
5673	5674	5794	5793
5674	5675	5795	5794
5675	5676	5796	5795
5676	5677	5797	5796
5677	5678	5798	5797
5678	5679	5799	5798
5679	5680	5800	5799
5680	5681	5801	5800
5681	5682	5802	5801
5682	5683	5803	5802
5683	5684	5804	5803
5684	5685	5805	5804
5685	5686	5806	5805
5686	5687	5807	5806
5687	5688	5808	5807
5688	5689	5809	5808
5689	5690	5810	5809
5690	5691	5811	5810
5691	5692	5812	5811
5692	5693	5813	5812
5693	5694	5814	5813
5694	5695	5815	5814
5695	5696	5816	5815
5696	5697	5817	5816
5697	5698	5818	5817
5698	5699	5819	5818
5699	5700	5820	5819
5700	5701	5821	5820
5701	5702	5822	5821
5702	5703	5823	5822
5703	5704	5824	5823
5704	5705	5825	5824
5705	5706	5826	5825
5706	5707	5827	5826
5707	5708	5828	5827
5708	5709	5829	5828
5709	5710	5830	5829
5710	5711	5831	5830
5711	5712	5832	5831
5712	5713	5833	5832
5713	5714	5834	5833
5714	5715	5835	5834
5715	5716	5836	5835
5716	5717	5837	5836
5717	5718	5838	5837
5718	5719	5839	5838
5719	5720	5840	5839
5720	5721	5841	5840
5721	5722	5842	5841
5722	5723	5843	5842
5723	5724	5844	5843
5724	5725	5845	5844
5725	5726	5846	5845
5726	5727	5847	5846
5727	5728	5848	5847
5728	5729	5849	5848
5729	5730	5850	5849
5730	5731	5851	5850
5731	5732	5852	5851
5732	5733	5853	5852
5733	5734	5854	5853
5734	5735	5855	5854
5735	5736	5856	5855
5736	5737	5857	5856
5737	5738	5858	5857
5738	5739	5859	5858
5739	5740	5860	5859
5740	5741	5861	5860
5741	5742	5862	5861
5742	5743	5863	5862
5743	5744	5864	5863
5744	5745	5865	5864
5745	5746	5866	5865
5746	5747	5867	5866
5747	5748	5868	5867
5748	5749	5869	5868
5749	5750	5870	5869
5750	5751	5871	5870
5751	5752	5872	5871
5752	5753	5873	5872
5753	5754	5874	5873
5754	5755	5875	5874
5755	5756	5876	5875
5756	5757	5877	5876
5757	5758	5878	5877
5758	5759	5879	5878
5759	5640	5760	5879
5760	5761	5881	5880
5761	5762	5882	5881
5762	5763	5883	5882
5763	5764	5884	5883
5764	5765	5885	5884
5765	5766	5886	5885
5766	5767	5887	5886
5767	5768	5888	5887
5768	5769	5889	5888
5769	5770	5890	5889
5770	5771	5891	5890
5771	5772	5892	5891
5772	5773	5893	5892
5773	5774	5894	5893
5774	5775	5895	5894
5775	5776	5896	5895
5776	5777	5897	5896
5777	5778	5898	5897
5778	5779	5899	5898
5779	5780	5900	5899
5780	5781	5901	5900
5781	5782	5902	5901
5782	5783	5903	5902
5783	5784	5904	5903
5784	5785	5905	5904
5785	5786	5906	5905
5786	5787	5907	5906
5787	5788	5908	5907
5788	5789	5909	5908
5789	5790	5910	5909
5790	5791	5911	5910
5791	5792	5912	5911
5792	5793	5913	5912
5793	5794	5914	5913
5794	5795	5915	5914
5795	5796	5916	5915
5796	5797	5917	5916
5797	5798	5918	5917
5798	5799	5919	5918
5799	5800	5920	5919
5800	5801	5921	5920
5801	5802	5922	5921
5802	5803	5923	5922
5803	5804	5924	5923
5804	5805	5925	5924
5805	5806	5926	5925
5806	5807	5927	5926
5807	5808	5928	5927
5808	5809	5929	5928
5809	5810	5930	5929
5810	5811	5931	5930
5811	5812	5932	5931
5812	5813	5933	5932
5813	5814	5934	5933
5814	5815	5935	5934
5815	5816	5936	5935
5816	5817	5937	5936
5817	5818	5938	5937
5818	5819	5939	5938
5819	5820	5940	5939
5820	5821	5941	5940
5821	5822	5942	5941
5822	5823	5943	5942
5823	5824	5944	5943
5824	5825	5945	5944
5825	5826	5946	5945
5826	5827	5947	5946
5827	5828	5948	5947
5828	5829	5949	5948
5829	5830	5950	5949
5830	5831	5951	5950
5831	5832	5952	5951
5832	5833	5953	5952
5833	5834	5954	5953
5834	5835	5955	5954
5835	5836	5956	5955
5836	5837	5957	5956
5837	5838	5958	5957
5838	5839	5959	5958
5839	5840	5960	5959
5840	5841	5961	5960
5841	5842	5962	5961
5842	5843	5963	5962
5843	5844	5964	5963
5844	5845	5965	5964
5845	5846	5966	5965
5846	5847	5967	5966
5847	5848	5968	5967
5848	5849	5969	5968
5849	5850	5970	5969
5850	5851	5971	5970
5851	5852	5972	5971
5852	5853	5973	5972
5853	5854	5974	5973
5854	5855	5975	5974
5855	5856	5976	5975
5856	5857	5977	5976
5857	5858	5978	5977
5858	5859	5979	5978
5859	5860	5980	5979
5860	5861	5981	5980
5861	5862	5982	5981
5862	5863	5983	5982
5863	5864	5984	5983
5864	5865	5985	5984
5865	5866	5986	5985
5866	5867	5987	5986
5867	5868	5988	5987
5868	5869	5989	5988
5869	5870	5990	5989
5870	5871	5991	5990
5871	5872	5992	5991
5872	5873	5993	5992
5873	5874	5994	5993
5874	5875	5995	5994
5875	5876	5996	5995
5876	5877	5997	5996
5877	5878	5998	5997
5878	5879	5999	5998
5879	5760	5880	5999
5880	5881	6001	6000
5881	5882	6002	6001
5882	5883	6003	6002
5883	5884	6004	6003
5884	5885	6005	6004
5885	5886	6006	6005
5886	5887	6007	6006
5887	5888	6008	6007
5888	5889	6009	6008
5889	5890	6010	6009
5890	5891	6011	6010
5891	5892	6012	6011
5892	5893	6013	6012
5893	5894	6014	6013
5894	5895	6015	6014
5895	5896	6016	6015
5896	5897	6017	6016
5897	5898	6018	6017
5898	5899	6019	6018
5899	5900	6020	6019
5900	5901	6021	6020
5901	5902	6022	6021
5902	5903	6023	6022
5903	5904	6024	6023
5904	5905	6025	6024
5905	5906	6026	6025
5906	5907	6027	6026
5907	5908	6028	6027
5908	5909	6029	6028
5909	5910	6030	6029
5910	5911	6031	6030
5911	5912	6032	6031
5912	5913	6033	6032
5913	5914	6034	6033
5914	5915	6035	6034
5915	5916	6036	6035
5916	5917	6037	6036
5917	5918	6038	6037
5918	5919	6039	6038
5919	5920	6040	6039
5920	5921	6041	6040
5921	5922	6042	6041
5922	5923	6043	6042
5923	5924	6044	6043
5924	5925	6045	6044
5925	5926	6046	6045
5926	5927	6047	6046
5927	5928	6048	6047
5928	5929	6049	6048
5929	5930	6050	6049
5930	5931	6051	6050
5931	5932	6052	6051
5932	5933	6053	6052
5933	5934	6054	6053
5934	5935	6055	6054
5935	5936	6056	6055
5936	5937	6057	6056
5937	5938	6058	6057
5938	5939	6059	6058
5939	5940	6060	6059
5940	5941	6061	6060
5941	5942	6062	6061
5942	5943	6063	6062
5943	5944	6064	6063
5944	5945	6065	6064
5945	5946	6066	6065
5946	5947	6067	6066
5947	5948	6068	6067
5948	5949	6069	6068
5949	5950	6070	6069
5950	5951	6071	6070
5951	5952	6072	6071
5952	5953	6073	6072
5953	5954	6074	6073
5954	5955	6075	6074
5955	5956	6076	6075
5956	5957	6077	6076
5957	5958	6078	6077
5958	5959	6079	6078
5959	5960	6080	6079
5960	5961	6081	6080
5961	5962	6082	6081
5962	5963	6083	6082
5963	5964	6084	6083
5964	5965	6085	6084
5965	5966	6086	6085
5966	5967	6087	6086
5967	5968	6088	6087
5968	5969	6089	6088
5969	5970	6090	6089
5970	5971	6091	6090
5971	5972	6092	6091
5972	5973	6093	6092
5973	5974	6094	6093
5974	5975	6095	6094
5975	5976	6096	6095
5976	5977	6097	6096
5977	5978	6098	6097
5978	5979	6099	6098
5979	5980	6100	6099
5980	5981	6101	6100
5981	5982	6102	6101
5982	5983	6103	6102
5983	5984	6104	6103
5984	5985	6105	6104
5985	5986	6106	6105
5986	5987	6107	6106
5987	5988	6108	6107
5988	5989	6109	6108
5989	5990	6110	6109
5990	5991	6111	6110
5991	5992	6112	6111
5992	5993	6113	6112
5993	5994	6114	6113
5994	5995	6115	6114
5995	5996	6116	6115
5996	5997	6117	6116
5997	5998	6118	6117
5998	5999	6119	6118
5999	5880	6000	6119
6000	6001	6121	6120
6001	6002	6122	6121
6002	6003	6123	6122
6003	6004	6124	6123
6004	6005	6125	6124
6005	6006	6126	6125
6006	6007	6127	6126
6007	6008	6128	6127
6008	6009	6129	6128
6009	6010	6130	6129
6010	6011	6131	6130
6011	6012	6132	6131
6012	6013	6133	6132
6013	6014	6134	6133
6014	6015	6135	6134
6015	6016	6136	6135
6016	6017	6137	6136
6017	6018	6138	6137
6018	6019	6139	6138
6019	6020	6140	6139
6020	6021	6141	6140
6021	6022	6142	6141
6022	6023	6143	6142
6023	6024	6144	6143
6024	6025	6145	6144
6025	6026	6146	6145
6026	6027	6147	6146
6027	6028	6148	6147
6028	6029	6149	6148
6029	6030	6150	6149
6030	6031	6151	6150
6031	6032	6152	6151
6032	6033	6153	6152
6033	6034	6154	6153
6034	6035	6155	6154
6035	6036	6156	6155
6036	6037	6157	6156
6037	6038	6158	6157
6038	6039	6159	6158
6039	6040	6160	6159
6040	6041	6161	6160
6041	6042	6162	6161
6042	6043	6163	6162
6043	6044	6164	6163
6044	6045	6165	6164
6045	6046	6166	6165
6046	6047	6167	6166
6047	6048	6168	6167
6048	6049	6169	6168
6049	6050	6170	6169
6050	6051	6171	6170
6051	6052	6172	6171
6052	6053	6173	6172
6053	6054	6174	6173
6054	6055	6175	6174
6055	6056	6176	6175
6056	6057	6177	6176
6057	6058	6178	6177
6058	6059	6179	6178
6059	6060	6180	6179
6060	6061	6181	6180
6061	6062	6182	6181
6062	6063	6183	6182
6063	6064	6184	6183
6064	6065	6185	6184
6065	6066	6186	6185
6066	6067	6187	6186
6067	6068	6188	6187
6068	6069	6189	6188
6069	6070	6190	6189
6070	6071	6191	6190
6071	6072	6192	6191
6072	6073	6193	6192
6073	6074	6194	6193
6074	6075	6195	6194
6075	6076	6196	6195
6076	6077	6197	6196
6077	6078	6198	6197
6078	6079	6199	6198
6079	6080	6200	6199
6080	6081	6201	6200
6081	6082	6202	6201
6082	6083	6203	6202
6083	6084	6204	6203
6084	6085	6205	6204
6085	6086	6206	6205
6086	6087	6207	6206
6087	6088	6208	6207
6088	6089	6209	6208
6089	6090	6210	6209
6090	6091	6211	6210
6091	6092	6212	6211
6092	6093	6213	6212
6093	6094	6214	6213
6094	6095	6215	6214
6095	6096	6216	6215
6096	6097	6217	6216
6097	6098	6218	6217
6098	6099	6219	6218
6099	6100	6220	6219
6100	6101	6221	6220
6101	6102	6222	6221
6102	6103	6223	6222
6103	6104	6224	6223
6104	6105	6225	6224
6105	6106	6226	6225
6106	6107	6227	6226
6107	6108	6228	6227
6108	6109	6229	6228
6109	6110	6230	6229
6110	6111	6231	6230
6111	6112	6232	6231
6112	6113	6233	6232
6113	6114	6234	6233
6114	6115	6235	6234
6115	6116	6236	6235
6116	6117	6237	6236
6117	6118	6238	6237
6118	6119	6239	6238
6119	6000	6120	6239
6120	6121	6241	6240
6121	6122	6242	6241
6122	6123	6243	6242
6123	6124	6244	6243
6124	6125	6245	6244
6125	6126	6246	6245
6126	6127	6247	6246
6127	6128	6248	6247
6128	6129	6249	6248
6129	6130	6250	6249
6130	6131	6251	6250
6131	6132	6252	6251
6132	6133	6253	6252
6133	6134	6254	6253
6134	6135	6255	6254
6135	6136	6256	6255
6136	6137	6257	6256
6137	6138	6258	6257
6138	6139	6259	6258
6139	6140	6260	6259
6140	6141	6261	6260
6141	6142	6262	6261
6142	6143	6263	6262
6143	6144	6264	6263
6144	6145	6265	6264
6145	6146	6266	6265
6146	6147	6267	6266
6147	6148	6268	6267
6148	6149	6269	6268
6149	6150	6270	6269
6150	6151	6271	6270
6151	6152	6272	6271
6152	6153	6273	6272
6153	6154	6274	6273
6154	6155	6275	6274
6155	6156	6276	6275
6156	6157	6277	6276
6157	6158	6278	6277
6158	6159	6279	6278
6159	6160	6280	6279
6160	6161	6281	6280
6161	6162	6282	6281
6162	6163	6283	6282
6163	6164	6284	6283
6164	6165	6285	6284
6165	6166	6286	6285
6166	6167	6287	6286
6167	6168	6288	6287
6168	6169	6289	6288
6169	6170	6290	6289
6170	6171	6291	6290
6171	6172	6292	6291
6172	6173	6293	6292
6173	6174	6294	6293
6174	6175	6295	6294
6175	6176	6296	6295
6176	6177	6297	6296
6177	6178	6298	6297
6178	6179	6299	6298
6179	6180	6300	6299
6180	6181	6301	6300
6181	6182	6302	6301
6182	6183	6303	6302
6183	6184	6304	6303
6184	6185	6305	6304
6185	6186	6306	6305
6186	6187	6307	6306
6187	6188	6308	6307
6188	6189	6309	6308
6189	6190	6310	6309
6190	6191	6311	6310
6191	6192	6312	6311
6192	6193	6313	6312
6193	6194	6314	6313
6194	6195	6315	6314
6195	6196	6316	6315
6196	6197	6317	6316
6197	6198	6318	6317
6198	6199	6319	6318
6199	6200	6320	6319
6200	6201	6321	6320
6201	6202	6322	6321
6202	6203	6323	6322
6203	6204	6324	6323
6204	6205	6325	6324
6205	6206	6326	6325
6206	6207	6327	6326
6207	6208	6328	6327
6208	6209	6329	6328
6209	6210	6330	6329
6210	6211	6331	6330
6211	6212	6332	6331
6212	6213	6333	6332
6213	6214	6334	6333
6214	6215	6335	6334
6215	6216	6336	6335
6216	6217	6337	6336
6217	6218	6338	6337
6218	6219	6339	6338
6219	6220	6340	6339
6220	6221	6341	6340
6221	6222	6342	6341
6222	6223	6343	6342
6223	6224	6344	6343
6224	6225	6345	6344
6225	6226	6346	6345
6226	6227	6347	6346
6227	6228	6348	6347
6228	6229	6349	6348
6229	6230	6350	6349
6230	6231	6351	6350
6231	6232	6352	6351
6232	6233	6353	6352
6233	6234	6354	6353
6234	6235	6355	6354
6235	6236	6356	6355
6236	6237	6357	6356
6237	6238	6358	6357
6238	6239	6359	6358
6239	6120	6240	6359
6240	6241	6361	6360
6241	6242	6362	6361
6242	6243	6363	6362
6243	6244	6364	6363
6244	6245	6365	6364
6245	6246	6366	6365
6246	6247	6367	6366
6247	6248	6368	6367
6248	6249	6369	6368
6249	6250	6370	6369
6250	6251	6371	6370
6251	6252	6372	6371
6252	6253	6373	6372
6253	6254	6374	6373
6254	6255	6375	6374
6255	6256	6376	6375
6256	6257	6377	6376
6257	6258	6378	6377
6258	6259	6379	6378
6259	6260	6380	6379
6260	6261	6381	6380
6261	6262	6382	6381
6262	6263	6383	6382
6263	6264	6384	6383
6264	6265	6385	6384
6265	6266	6386	6385
6266	6267	6387	6386
6267	6268	6388	6387
6268	6269	6389	6388
6269	6270	6390	6389
6270	6271	6391	6390
6271	6272	6392	6391
6272	6273	6393	6392
6273	6274	6394	6393
6274	6275	6395	6394
6275	6276	6396	6395
6276	6277	6397	6396
6277	6278	6398	6397
6278	6279	6399	6398
6279	6280	6400	6399
6280	6281	6401	6400
6281	6282	6402	6401
6282	6283	6403	6402
6283	6284	6404	6403
6284	6285	6405	6404
6285	6286	6406	6405
6286	6287	6407	6406
6287	6288	6408	6407
6288	6289	6409	6408
6289	6290	6410	6409
6290	6291	6411	6410
6291	6292	6412	6411
6292	6293	6413	6412
6293	6294	6414	6413
6294	6295	6415	6414
6295	6296	6416	6415
6296	6297	6417	6416
6297	6298	6418	6417
6298	6299	6419	6418
6299	6300	6420	6419
6300	6301	6421	6420
6301	6302	6422	6421
6302	6303	6423	6422
6303	6304	6424	6423
6304	6305	6425	6424
6305	6306	6426	6425
6306	6307	6427	6426
6307	6308	6428	6427
6308	6309	6429	6428
6309	6310	6430	6429
6310	6311	6431	6430
6311	6312	6432	6431
6312	6313	6433	6432
6313	6314	6434	6433
6314	6315	6435	6434
6315	6316	6436	6435
6316	6317	6437	6436
6317	6318	6438	6437
6318	6319	6439	6438
6319	6320	6440	6439
6320	6321	6441	6440
6321	6322	6442	6441
6322	6323	6443	6442
6323	6324	6444	6443
6324	6325	6445	6444
6325	6326	6446	6445
6326	6327	6447	6446
6327	6328	6448	6447
6328	6329	6449	6448
6329	6330	6450	6449
6330	6331	6451	6450
6331	6332	6452	6451
6332	6333	6453	6452
6333	6334	6454	6453
6334	6335	6455	6454
6335	6336	6456	6455
6336	6337	6457	6456
6337	6338	6458	6457
6338	6339	6459	6458
6339	6340	6460	6459
6340	6341	6461	6460
6341	6342	6462	6461
6342	6343	6463	6462
6343	6344	6464	6463
6344	6345	6465	6464
6345	6346	6466	6465
6346	6347	6467	6466
6347	6348	6468	6467
6348	6349	6469	6468
6349	6350	6470	6469
6350	6351	6471	6470
6351	6352	6472	6471
6352	6353	6473	6472
6353	6354	6474	6473
6354	6355	6475	6474
6355	6356	6476	6475
6356	6357	6477	6476
6357	6358	6478	6477
6358	6359	6479	6478
6359	6240	6360	6479
6360	6361	6481	6480
6361	6362	6482	6481
6362	6363	6483	6482
6363	6364	6484	6483
6364	6365	6485	6484
6365	6366	6486	6485
6366	6367	6487	6486
6367	6368	6488	6487
6368	6369	6489	6488
6369	6370	6490	6489
6370	6371	6491	6490
6371	6372	6492	6491
6372	6373	6493	6492
6373	6374	6494	6493
6374	6375	6495	6494
6375	6376	6496	6495
6376	6377	6497	6496
6377	6378	6498	6497
6378	6379	6499	6498
6379	6380	6500	6499
6380	6381	6501	6500
6381	6382	6502	6501
6382	6383	6503	6502
6383	6384	6504	6503
6384	6385	6505	6504
6385	6386	6506	6505
6386	6387	6507	6506
6387	6388	6508	6507
6388	6389	6509	6508
6389	6390	6510	6509
6390	6391	6511	6510
6391	6392	6512	6511
6392	6393	6513	6512
6393	6394	6514	6513
6394	6395	6515	6514
6395	6396	6516	6515
6396	6397	6517	6516
6397	6398	6518	6517
6398	6399	6519	6518
6399	6400	6520	6519
6400	6401	6521	6520
6401	6402	6522	6521
6402	6403	6523	6522
6403	6404	6524	6523
6404	6405	6525	6524
6405	6406	6526	6525
6406	6407	6527	6526
6407	6408	6528	6527
6408	6409	6529	6528
6409	6410	6530	6529
6410	6411	6531	6530
6411	6412	6532	6531
6412	6413	6533	6532
6413	6414	6534	6533
6414	6415	6535	6534
6415	6416	6536	6535
6416	6417	6537	6536
6417	6418	6538	6537
6418	6419	6539	6538
6419	6420	6540	6539
6420	6421	6541	6540
6421	6422	6542	6541
6422	6423	6543	6542
6423	6424	6544	6543
6424	6425	6545	6544
6425	6426	6546	6545
6426	6427	6547	6546
6427	6428	6548	6547
6428	6429	6549	6548
6429	6430	6550	6549
6430	6431	6551	6550
6431	6432	6552	6551
6432	6433	6553	6552
6433	6434	6554	6553
6434	6435	6555	6554
6435	6436	6556	6555
6436	6437	6557	6556
6437	6438	6558	6557
6438	6439	6559	6558
6439	6440	6560	6559
6440	6441	6561	6560
6441	6442	6562	6561
6442	6443	6563	6562
6443	6444	6564	6563
6444	6445	6565	6564
6445	6446	6566	6565
6446	6447	6567	6566
6447	6448	6568	6567
6448	6449	6569	6568
6449	6450	6570	6569
6450	6451	6571	6570
6451	6452	6572	6571
6452	6453	6573	6572
6453	6454	6574	6573
6454	6455	6575	6574
6455	6456	6576	6575
6456	6457	6577	6576
6457	6458	6578	6577
6458	6459	6579	6578
6459	6460	6580	6579
6460	6461	6581	6580
6461	6462	6582	6581
6462	6463	6583	6582
6463	6464	6584	6583
6464	6465	6585	6584
6465	6466	6586	6585
6466	6467	6587	6586
6467	6468	6588	6587
6468	6469	6589	6588
6469	6470	6590	6589
6470	6471	6591	6590
6471	6472	6592	6591
6472	6473	6593	6592
6473	6474	6594	6593
6474	6475	6595	6594
6475	6476	6596	6595
6476	6477	6597	6596
6477	6478	6598	6597
6478	6479	6599	6598
6479	6360	6480	6599
6480	6481	6601	6600
6481	6482	6602	6601
6482	6483	6603	6602
6483	6484	6604	6603
6484	6485	6605	6604
6485	6486	6606	6605
6486	6487	6607	6606
6487	6488	6608	6607
6488	6489	6609	6608
6489	6490	6610	6609
6490	6491	6611	6610
6491	6492	6612	6611
6492	6493	6613	6612
6493	6494	6614	6613
6494	6495	6615	6614
6495	6496	6616	6615
6496	6497	6617	6616
6497	6498	6618	6617
6498	6499	6619	6618
6499	6500	6620	6619
6500	6501	6621	6620
6501	6502	6622	6621
6502	6503	6623	6622
6503	6504	6624	6623
6504	6505	6625	6624
6505	6506	6626	6625
6506	6507	6627	6626
6507	6508	6628	6627
6508	6509	6629	6628
6509	6510	6630	6629
6510	6511	6631	6630
6511	6512	6632	6631
6512	6513	6633	6632
6513	6514	6634	6633
6514	6515	6635	6634
6515	6516	6636	6635
6516	6517	6637	6636
6517	6518	6638	6637
6518	6519	6639	6638
6519	6520	6640	6639
6520	6521	6641	6640
6521	6522	6642	6641
6522	6523	6643	6642
6523	6524	6644	6643
6524	6525	6645	6644
6525	6526	6646	6645
6526	6527	6647	6646
6527	6528	6648	6647
6528	6529	6649	6648
6529	6530	6650	6649
6530	6531	6651	6650
6531	6532	6652	6651
6532	6533	6653	6652
6533	6534	6654	6653
6534	6535	6655	6654
6535	6536	6656	6655
6536	6537	6657	6656
6537	6538	6658	6657
6538	6539	6659	6658
6539	6540	6660	6659
6540	6541	6661	6660
6541	6542	6662	6661
6542	6543	6663	6662
6543	6544	6664	6663
6544	6545	6665	6664
6545	6546	6666	6665
6546	6547	6667	6666
6547	6548	6668	6667
6548	6549	6669	6668
6549	6550	6670	6669
6550	6551	6671	6670
6551	6552	6672	6671
6552	6553	6673	6672
6553	6554	6674	6673
6554	6555	6675	6674
6555	6556	6676	6675
6556	6557	6677	6676
6557	6558	6678	6677
6558	6559	6679	6678
6559	6560	6680	6679
6560	6561	6681	6680
6561	6562	6682	6681
6562	6563	6683	6682
6563	6564	6684	6683
6564	6565	6685	6684
6565	6566	6686	6685
6566	6567	6687	6686
6567	6568	6688	6687
6568	6569	6689	6688
6569	6570	6690	6689
6570	6571	6691	6690
6571	6572	6692	6691
6572	6573	6693	6692
6573	6574	6694	6693
6574	6575	6695	6694
6575	6576	6696	6695
6576	6577	6697	6696
6577	6578	6698	6697
6578	6579	6699	6698
6579	6580	6700	6699
6580	6581	6701	6700
6581	6582	6702	6701
6582	6583	6703	6702
6583	6584	6704	6703
6584	6585	6705	6704
6585	6586	6706	6705
6586	6587	6707	6706
6587	6588	6708	6707
6588	6589	6709	6708
6589	6590	6710	6709
6590	6591	6711	6710
6591	6592	6712	6711
6592	6593	6713	6712
6593	6594	6714	6713
6594	6595	6715	6714
6595	6596	6716	6715
6596	6597	6717	6716
6597	6598	6718	6717
6598	6599	6719	6718
6599	6480	6600	6719
6600	6601	6721	6720
6601	6602	6722	6721
6602	6603	6723	6722
6603	6604	6724	6723
6604	6605	6725	6724
6605	6606	6726	6725
6606	6607	6727	6726
6607	6608	6728	6727
6608	6609	6729	6728
6609	6610	6730	6729
6610	6611	6731	6730
6611	6612	6732	6731
6612	6613	6733	6732
6613	6614	6734	6733
6614	6615	6735	6734
6615	6616	6736	6735
6616	6617	6737	6736
6617	6618	6738	6737
6618	6619	6739	6738
6619	6620	6740	6739
6620	6621	6741	6740
6621	6622	6742	6741
6622	6623	6743	6742
6623	6624	6744	6743
6624	6625	6745	6744
6625	6626	6746	6745
6626	6627	6747	6746
6627	6628	6748	6747
6628	6629	6749	6748
6629	6630	6750	6749
6630	6631	6751	6750
6631	6632	6752	6751
6632	6633	6753	6752
6633	6634	6754	6753
6634	6635	6755	6754
6635	6636	6756	6755
6636	6637	6757	6756
6637	6638	6758	6757
6638	6639	6759	6758
6639	6640	6760	6759
6640	6641	6761	6760
6641	6642	6762	6761
6642	6643	6763	6762
6643	6644	6764	6763
6644	6645	6765	6764
6645	6646	6766	6765
6646	6647	6767	6766
6647	6648	6768	6767
6648	6649	6769	6768
6649	6650	6770	6769
6650	6651	6771	6770
6651	6652	6772	6771
6652	6653	6773	6772
6653	6654	6774	6773
6654	6655	6775	6774
6655	6656	6776	6775
6656	6657	6777	6776
6657	6658	6778	6777
6658	6659	6779	6778
6659	6660	6780	6779
6660	6661	6781	6780
6661	6662	6782	6781
6662	6663	6783	6782
6663	6664	6784	6783
6664	6665	6785	6784
6665	6666	6786	6785
6666	6667	6787	6786
6667	6668	6788	6787
6668	6669	6789	6788
6669	6670	6790	6789
6670	6671	6791	6790
6671	6672	6792	6791
6672	6673	6793	6792
6673	6674	6794	6793
6674	6675	6795	6794
6675	6676	6796	6795
6676	6677	6797	6796
6677	6678	6798	6797
6678	6679	6799	6798
6679	6680	6800	6799
6680	6681	6801	6800
6681	6682	6802	6801
6682	6683	6803	6802
6683	6684	6804	6803
6684	6685	6805	6804
6685	6686	6806	6805
6686	6687	6807	6806
6687	6688	6808	6807
6688	6689	6809	6808
6689	6690	6810	6809
6690	6691	6811	6810
6691	6692	6812	6811
6692	6693	6813	6812
6693	6694	6814	6813
6694	6695	6815	6814
6695	6696	6816	6815
6696	6697	6817	6816
6697	6698	6818	6817
6698	6699	6819	6818
6699	6700	6820	6819
6700	6701	6821	6820
6701	6702	6822	6821
6702	6703	6823	6822
6703	6704	6824	6823
6704	6705	6825	6824
6705	6706	6826	6825
6706	6707	6827	6826
6707	6708	6828	6827
6708	6709	6829	6828
6709	6710	6830	6829
6710	6711	6831	6830
6711	6712	6832	6831
6712	6713	6833	6832
6713	6714	6834	6833
6714	6715	6835	6834
6715	6716	6836	6835
6716	6717	6837	6836
6717	6718	6838	6837
6718	6719	6839	6838
6719	6600	6720	6839
6720	6721	6841	6840
6721	6722	6842	6841
6722	6723	6843	6842
6723	6724	6844	6843
6724	6725	6845	6844
6725	6726	6846	6845
6726	6727	6847	6846
6727	6728	6848	6847
6728	6729	6849	6848
6729	6730	6850	6849
6730	6731	6851	6850
6731	6732	6852	6851
6732	6733	6853	6852
6733	6734	6854	6853
6734	6735	6855	6854
6735	6736	6856	6855
6736	6737	6857	6856
6737	6738	6858	6857
6738	6739	6859	6858
6739	6740	6860	6859
6740	6741	6861	6860
6741	6742	6862	6861
6742	6743	6863	6862
6743	6744	6864	6863
6744	6745	6865	6864
6745	6746	6866	6865
6746	6747	6867	6866
6747	6748	6868	6867
6748	6749	6869	6868
6749	6750	6870	6869
6750	6751	6871	6870
6751	6752	6872	6871
6752	6753	6873	6872
6753	6754	6874	6873
6754	6755	6875	6874
6755	6756	6876	6875
6756	6757	6877	6876
6757	6758	6878	6877
6758	6759	6879	6878
6759	6760	6880	6879
6760	6761	6881	6880
6761	6762	6882	6881
6762	6763	6883	6882
6763	6764	6884	6883
6764	6765	6885	6884
6765	6766	6886	6885
6766	6767	6887	6886
6767	6768	6888	6887
6768	6769	6889	6888
6769	6770	6890	6889
6770	6771	6891	6890
6771	6772	6892	6891
6772	6773	6893	6892
6773	6774	6894	6893
6774	6775	6895	6894
6775	6776	6896	6895
6776	6777	6897	6896
6777	6778	6898	6897
6778	6779	6899	6898
6779	6780	6900	6899
6780	6781	6901	6900
6781	6782	6902	6901
6782	6783	6903	6902
6783	6784	6904	6903
6784	6785	6905	6904
6785	6786	6906	6905
6786	6787	6907	6906
6787	6788	6908	6907
6788	6789	6909	6908
6789	6790	6910	6909
6790	6791	6911	6910
6791	6792	6912	6911
6792	6793	6913	6912
6793	6794	6914	6913
6794	6795	6915	6914
6795	6796	6916	6915
6796	6797	6917	6916
6797	6798	6918	6917
6798	6799	6919	6918
6799	6800	6920	6919
6800	6801	6921	6920
6801	6802	6922	6921
6802	6803	6923	6922
6803	6804	6924	6923
6804	6805	6925	6924
6805	6806	6926	6925
6806	6807	6927	6926
6807	6808	6928	6927
6808	6809	6929	6928
6809	6810	6930	6929
6810	6811	6931	6930
6811	6812	6932	6931
6812	6813	6933	6932
6813	6814	6934	6933
6814	6815	6935	6934
6815	6816	6936	6935
6816	6817	6937	6936
6817	6818	6938	6937
6818	6819	6939	6938
6819	6820	6940	6939
6820	6821	6941	6940
6821	6822	6942	6941
6822	6823	6943	6942
6823	6824	6944	6943
6824	6825	6945	6944
6825	6826	6946	6945
6826	6827	6947	6946
6827	6828	6948	6947
6828	6829	6949	6948
6829	6830	6950	6949
6830	6831	6951	6950
6831	6832	6952	6951
6832	6833	6953	6952
6833	6834	6954	6953
6834	6835	6955	6954
6835	6836	6956	6955
6836	6837	6957	6956
6837	6838	6958	6957
6838	6839	6959	6958
6839	6720	6840	6959
6840	6841	6961	6960
6841	6842	6962	6961
6842	6843	6963	6962
6843	6844	6964	6963
6844	6845	6965	6964
6845	6846	6966	6965
6846	6847	6967	6966
6847	6848	6968	6967
6848	6849	6969	6968
6849	6850	6970	6969
6850	6851	6971	6970
6851	6852	6972	6971
6852	6853	6973	6972
6853	6854	6974	6973
6854	6855	6975	6974
6855	6856	6976	6975
6856	6857	6977	6976
6857	6858	6978	6977
6858	6859	6979	6978
6859	6860	6980	6979
6860	6861	6981	6980
6861	6862	6982	6981
6862	6863	6983	6982
6863	6864	6984	6983
6864	6865	6985	6984
6865	6866	6986	6985
6866	6867	6987	6986
6867	6868	6988	6987
6868	6869	6989	6988
6869	6870	6990	6989
6870	6871	6991	6990
6871	6872	6992	6991
6872	6873	6993	6992
6873	6874	6994	6993
6874	6875	6995	6994
6875	6876	6996	6995
6876	6877	6997	6996
6877	6878	6998	6997
6878	6879	6999	6998
6879	6880	7000	6999
6880	6881	7001	7000
6881	6882	7002	7001
6882	6883	7003	7002
6883	6884	7004	7003
6884	6885	7005	7004
6885	6886	7006	7005
6886	6887	7007	7006
6887	6888	7008	7007
6888	6889	7009	7008
6889	6890	7010	7009
6890	6891	7011	7010
6891	6892	7012	7011
6892	6893	7013	7012
6893	6894	7014	7013
6894	6895	7015	7014
6895	6896	7016	7015
6896	6897	7017	7016
6897	6898	7018	7017
6898	6899	7019	7018
6899	6900	7020	7019
6900	6901	7021	7020
6901	6902	7022	7021
6902	6903	7023	7022
6903	6904	7024	7023
6904	6905	7025	7024
6905	6906	7026	7025
6906	6907	7027	7026
6907	6908	7028	7027
6908	6909	7029	7028
6909	6910	7030	7029
6910	6911	7031	7030
6911	6912	7032	7031
6912	6913	7033	7032
6913	6914	7034	7033
6914	6915	7035	7034
6915	6916	7036	7035
6916	6917	7037	7036
6917	6918	7038	7037
6918	6919	7039	7038
6919	6920	7040	7039
6920	6921	7041	7040
6921	6922	7042	7041
6922	6923	7043	7042
6923	6924	7044	7043
6924	6925	7045	7044
6925	6926	7046	7045
6926	6927	7047	7046
6927	6928	7048	7047
6928	6929	7049	7048
6929	6930	7050	7049
6930	6931	7051	7050
6931	6932	7052	7051
6932	6933	7053	7052
6933	6934	7054	7053
6934	6935	7055	7054
6935	6936	7056	7055
6936	6937	7057	7056
6937	6938	7058	7057
6938	6939	7059	7058
6939	6940	7060	7059
6940	6941	7061	7060
6941	6942	7062	7061
6942	6943	7063	7062
6943	6944	7064	7063
6944	6945	7065	7064
6945	6946	7066	7065
6946	6947	7067	7066
6947	6948	7068	7067
6948	6949	7069	7068
6949	6950	7070	7069
6950	6951	7071	7070
6951	6952	7072	7071
6952	6953	7073	7072
6953	6954	7074	7073
6954	6955	7075	7074
6955	6956	7076	7075
6956	6957	7077	7076
6957	6958	7078	7077
6958	6959	7079	7078
6959	6840	6960	7079
6960	6961	7081	7080
6961	6962	7082	7081
6962	6963	7083	7082
6963	6964	7084	7083
6964	6965	7085	7084
6965	6966	7086	7085
6966	6967	7087	7086
6967	6968	7088	7087
6968	6969	7089	7088
6969	6970	7090	7089
6970	6971	7091	7090
6971	6972	7092	7091
6972	6973	7093	7092
6973	6974	7094	7093
6974	6975	7095	7094
6975	6976	7096	7095
6976	6977	7097	7096
6977	6978	7098	7097
6978	6979	7099	7098
6979	6980	7100	7099
6980	6981	7101	7100
6981	6982	7102	7101
6982	6983	7103	7102
6983	6984	7104	7103
6984	6985	7105	7104
6985	6986	7106	7105
6986	6987	7107	7106
6987	6988	7108	7107
6988	6989	7109	7108
6989	6990	7110	7109
6990	6991	7111	7110
6991	6992	7112	7111
6992	6993	7113	7112
6993	6994	7114	7113
6994	6995	7115	7114
6995	6996	7116	7115
6996	6997	7117	7116
6997	6998	7118	7117
6998	6999	7119	7118
6999	7000	7120	7119
7000	7001	7121	7120
7001	7002	7122	7121
7002	7003	7123	7122
7003	7004	7124	7123
7004	7005	7125	7124
7005	7006	7126	7125
7006	7007	7127	7126
7007	7008	7128	7127
7008	7009	7129	7128
7009	7010	7130	7129
7010	7011	7131	7130
7011	7012	7132	7131
7012	7013	7133	7132
7013	7014	7134	7133
7014	7015	7135	7134
7015	7016	7136	7135
7016	7017	7137	7136
7017	7018	7138	7137
7018	7019	7139	7138
7019	7020	7140	7139
7020	7021	7141	7140
7021	7022	7142	7141
7022	7023	7143	7142
7023	7024	7144	7143
7024	7025	7145	7144
7025	7026	7146	7145
7026	7027	7147	7146
7027	7028	7148	7147
7028	7029	7149	7148
7029	7030	7150	7149
7030	7031	7151	7150
7031	7032	7152	7151
7032	7033	7153	7152
7033	7034	7154	7153
7034	7035	7155	7154
7035	7036	7156	7155
7036	7037	7157	7156
7037	7038	7158	7157
7038	7039	7159	7158
7039	7040	7160	7159
7040	7041	7161	7160
7041	7042	7162	7161
7042	7043	7163	7162
7043	7044	7164	7163
7044	7045	7165	7164
7045	7046	7166	7165
7046	7047	7167	7166
7047	7048	7168	7167
7048	7049	7169	7168
7049	7050	7170	7169
7050	7051	7171	7170
7051	7052	7172	7171
7052	7053	7173	7172
7053	7054	7174	7173
7054	7055	7175	7174
7055	7056	7176	7175
7056	7057	7177	7176
7057	7058	7178	7177
7058	7059	7179	7178
7059	7060	7180	7179
7060	7061	7181	7180
7061	7062	7182	7181
7062	7063	7183	7182
7063	7064	7184	7183
7064	7065	7185	7184
7065	7066	7186	7185
7066	7067	7187	7186
7067	7068	7188	7187
7068	7069	7189	7188
7069	7070	7190	7189
7070	7071	7191	7190
7071	7072	7192	7191
7072	7073	7193	7192
7073	7074	7194	7193
7074	7075	7195	7194
7075	7076	7196	7195
7076	7077	7197	7196
7077	7078	7198	7197
7078	7079	7199	7198
7079	6960	7080	7199
0	1	7200	7200
1	2	7200	7200
2	3	7200	7200
3	4	7200	7200
4	5	7200	7200
5	6	7200	7200
6	7	7200	7200
7	8	7200	7200
8	9	7200	7200
9	10	7200	7200
10	11	7200	7200
11	12	7200	7200
12	13	7200	7200
13	14	7200	7200
14	15	7200	7200
15	16	7200	7200
16	17	7200	7200
17	18	7200	7200
18	19	7200	7200
19	20	7200	7200
20	21	7200	7200
21	22	7200	7200
22	23	7200	7200
23	24	7200	7200
24	25	7200	7200
25	26	7200	7200
26	27	7200	7200
27	28	7200	7200
28	29	7200	7200
29	30	7200	7200
30	31	7200	7200
31	32	7200	7200
32	33	7200	7200
33	34	7200	7200
34	35	7200	7200
35	36	7200	7200
36	37	7200	7200
37	38	7200	7200
38	39	7200	7200
39	40	7200	7200
40	41	7200	7200
41	42	7200	7200
42	43	7200	7200
43	44	7200	7200
44	45	7200	7200
45	46	7200	7200
46	47	7200	7200
47	48	7200	7200
48	49	7200	7200
49	50	7200	7200
50	51	7200	7200
51	52	7200	7200
52	53	7200	7200
53	54	7200	7200
54	55	7200	7200
55	56	7200	7200
56	57	7200	7200
57	58	7200	7200
58	59	7200	7200
59	60	7200	7200
60	61	7200	7200
61	62	7200	7200
62	63	7200	7200
63	64	7200	7200
64	65	7200	7200
65	66	7200	7200
66	67	7200	7200
67	68	7200	7200
68	69	7200	7200
69	70	7200	7200
70	71	7200	7200
71	72	7200	7200
72	73	7200	7200
73	74	7200	7200
74	75	7200	7200
75	76	7200	7200
76	77	7200	7200
77	78	7200	7200
78	79	7200	7200
79	80	7200	7200
80	81	7200	7200
81	82	7200	7200
82	83	7200	7200
83	84	7200	7200
84	85	7200	7200
85	86	7200	7200
86	87	7200	7200
87	88	7200	7200
88	89	7200	7200
89	90	7200	7200
90	91	7200	7200
91	92	7200	7200
92	93	7200	7200
93	94	7200	7200
94	95	7200	7200
95	96	7200	7200
96	97	7200	7200
97	98	7200	7200
98	99	7200	7200
99	100	7200	7200
100	101	7200	7200
101	102	7200	7200
102	103	7200	7200
103	104	7200	7200
104	105	7200	7200
105	106	7200	7200
106	107	7200	7200
107	108	7200	7200
108	109	7200	7200
109	110	7200	7200
110	111	7200	7200
111	112	7200	7200
112	113	7200	7200
113	114	7200	7200
114	115	7200	7200
115	116	7200	7200
116	117	7200	7200
117	118	7200	7200
118	119	7200	7200
119	0	7200	7200
7080	7081	7201	7201
7081	7082	7201	7201
7082	7083	7201	7201
7083	7084	7201	7201
7084	7085	7201	7201
7085	7086	7201	7201
7086	7087	7201	7201
7087	7088	7201	7201
7088	7089	7201	7201
7089	7090	7201	7201
7090	7091	7201	7201
7091	7092	7201	7201
7092	7093	7201	7201
7093	7094	7201	7201
7094	7095	7201	7201
7095	7096	7201	7201
7096	7097	7201	7201
7097	7098	7201	7201
7098	7099	7201	7201
7099	7100	7201	7201
7100	7101	7201	7201
7101	7102	7201	7201
7102	7103	7201	7201
7103	7104	7201	7201
7104	7105	7201	7201
7105	7106	7201	7201
7106	7107	7201	7201
7107	7108	7201	7201
7108	7109	7201	7201
7109	7110	7201	7201
7110	7111	7201	7201
7111	7112	7201	7201
7112	7113	7201	7201
7113	7114	7201	7201
7114	7115	7201	7201
7115	7116	7201	7201
7116	7117	7201	7201
7117	7118	7201	7201
7118	7119	7201	7201
7119	7120	7201	7201
7120	7121	7201	7201
7121	7122	7201	7201
7122	7123	7201	7201
7123	7124	7201	7201
7124	7125	7201	7201
7125	7126	7201	7201
7126	7127	7201	7201
7127	7128	7201	7201
7128	7129	7201	7201
7129	7130	7201	7201
7130	7131	7201	7201
7131	7132	7201	7201
7132	7133	7201	7201
7133	7134	7201	7201
7134	7135	7201	7201
7135	7136	7201	7201
7136	7137	7201	7201
7137	7138	7201	7201
7138	7139	7201	7201
7139	7140	7201	7201
7140	7141	7201	7201
7141	7142	7201	7201
7142	7143	7201	7201
7143	7144	7201	7201
7144	7145	7201	7201
7145	7146	7201	7201
7146	7147	7201	7201
7147	7148	7201	7201
7148	7149	7201	7201
7149	7150	7201	7201
7150	7151	7201	7201
7151	7152	7201	7201
7152	7153	7201	7201
7153	7154	7201	7201
7154	7155	7201	7201
7155	7156	7201	7201
7156	7157	7201	7201
7157	7158	7201	7201
7158	7159	7201	7201
7159	7160	7201	7201
7160	7161	7201	7201
7161	7162	7201	7201
7162	7163	7201	7201
7163	7164	7201	7201
7164	7165	7201	7201
7165	7166	7201	7201
7166	7167	7201	7201
7167	7168	7201	7201
7168	7169	7201	7201
7169	7170	7201	7201
7170	7171	7201	7201
7171	7172	7201	7201
7172	7173	7201	7201
7173	7174	7201	7201
7174	7175	7201	7201
7175	7176	7201	7201
7176	7177	7201	7201
7177	7178	7201	7201
7178	7179	7201	7201
7179	7180	7201	7201
7180	7181	7201	7201
7181	7182	7201	7201
7182	7183	7201	7201
7183	7184	7201	7201
7184	7185	7201	7201
7185	7186	7201	7201
7186	7187	7201	7201
7187	7188	7201	7201
7188	7189	7201	7201
7189	7190	7201	7201
7190	7191	7201	7201
7191	7192	7201	7201
7192	7193	7201	7201
7193	7194	7201	7201
7194	7195	7201	7201
7195	7196	7201	7201
7196	7197	7201	7201
7197	7198	7201	7201
7198	7199	7201	7201
7199	7080	7201	7201


==> PlotData/GeoRadiusN.txt <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.00251256,0.00251256,0.0633521,0.196831,0.359714,0.529543,0.697721,0.861163,1.01892,1.17091,1.31735
0.00502513,0.00502513,0.0896383,0.248562,0.429736,0.612364,0.789802,0.960211,1.1234,1.27972,1.42973
0.00753769,0.00753769,0.109839,0.285084,0.477277,0.667396,0.850173,1.02457,1.19084,1.34963,1.50166
0.0100503,0.0100503,0.126895,0.314323,0.514428,0.709832,0.896346,1.07351,1.24193,1.40244,1.55587
0.0125628,0.0125628,0.141944,0.339139,0.545413,0.74489,0.934265,1.11355,1.28361,1.44542,1.59991
0.0150754,0.0150754,0.155569,0.360934,0.572257,0.775036,0.966722,1.14772,1.31909,1.48195,1.6373
0.0175879,0.0175879,0.168118,0.38051,0.596101,0.801651,0.99527,1.17769,1.35016,1.51389,1.66996
0.0201005,0.0201005,0.179815,0.398377,0.617658,0.825591,1.02087,1.20451,1.37791,1.54239,1.69907
0.0226131,0.0226131,0.190818,0.414877,0.637407,0.847425,1.04415,1.22885,1.40307,1.56821,1.72541
0.0251256,0.0251256,0.201241,0.430257,0.655683,0.867553,1.06556,1.2512,1.42615,1.59186,1.74954
0.0276382,0.0276382,0.211168,0.444698,0.672735,0.886269,1.08542,1.27191,1.44751,1.61373,1.77183
0.0301508,0.0301508,0.220668,0.458339,0.688751,0.903792,1.10398,1.29124,1.46742,1.63411,1.79259
0.0326633,0.0326633,0.229793,0.471288,0.703877,0.920295,1.12144,1.30939,1.4861,1.65322,1.81205
0.0351759,0.0351759,0.238586,0.483633,0.718229,0.935913,1.13793,1.32651,1.50372,1.67123,1.83037
0.0376884,0.0376884,0.247083,0.495444,0.7319,0.950755,1.15357,1.34275,1.52041,1.68828,1.84772
0.040201,0.040201,0.255314,0.506779,0.744968,0.964911,1.16848,1.3582,1.53628,1.70448,1.8642
0.0427136,0.0427136,0.263302,0.517688,0.757498,0.978456,1.18272,1.37295,1.55143,1.71994,1.8799
0.0452261,0.0452261,0.271071,0.528211,0.769542,0.991452,1.19637,1.38708,1.56592,1.73472,1.89493
0.0477387,0.0477387,0.278637,0.538385,0.781147,1.00395,1.20948,1.40064,1.57982,1.7489,1.90933
0.0502513,0.0502513,0.286018,0.548238,0.792354,1.016,1.22211,1.41369,1.5932,1.76253,1.92317
0.0527638,0.0527638,0.293227,0.557798,0.803194,1.02764,1.23429,1.42627,1.60609,1.77566,1.9365
0.0552764,0.0552764,0.300276,0.567088,0.8137,1.0389,1.24607,1.43843,1.61853,1.78833,1.94936
0.0577889,0.0577889,0.307177,0.576129,0.823896,1.04981,1.25747,1.45019,1.63057,1.80059,1.9618
0.0603015,0.0603015,0.31394,0.584937,0.833806,1.06041,1.26853,1.46159,1.64223,1.81246,1.97384
0.0628141,0.0628141,0.320572,0.593529,0.843451,1.0707,1.27927,1.47266,1.65355,1.82397,1.98551
0.0653266,0.0653266,0.327083,0.60192,0.852847,1.08072,1.28972,1.48341,1.66454,1.83515,1.99685
0.0678392,0.0678392,0.333479,0.610122,0.862013,1.09048,1.29988,1.49388,1.67523,1.84603,2.00787
0.0703518,0.0703518,0.339766,0.618147,0.870963,1.1,1.30979,1.50407,1.68564,1.85661,2.01859
0.0728643,0.0728643,0.345951,0.626006,0.879709,1.1093,1.31946,1.51401,1.69579,1.86693,2.02904
0.0753769,0.0753769,0.35204,0.633707,0.888264,1.11838,1.3289,1.52371,1.70569,1.87699,2.03923
0.0778894,0.0778894,0.358036,0.641261,0.89664,1.12726,1.33813,1.53319,1.71536,1.88681,2.04918
0.080402,0.080402,0.363945,0.648674,0.904845,1.13595,1.34715,1.54246,1.72481,1.89641,2.0589
0.0829146,0.0829146,0.36977,0.655955,0.91289,1.14447,1.35599,1.55152,1.73406,1.9058,2.06841
0.0854271,0.0854271,0.375517,0.663109,0.920782,1.15281,1.36464,1.5604,1.74311,1.91499,2.07771
0.0879397,0.0879397,0.381187,0.670143,0.92853,1.161,1.37312,1.5691,1.75198,1.92399,2.08682
0.0904523,0.0904523,0.386785,0.677063,0.93614,1.16903,1.38145,1.57764,1.76067,1.93281,2.09574
0.0929648,0.0929648,0.392314,0.683874,0.943619,1.17692,1.38961,1.58601,1.7692,1.94146,2.1045
0.0954774,0.0954774,0.397776,0.690582,0.950974,1.18467,1.39763,1.59423,1.77757,1.94995,2.11308
0.0979899,0.0979899,0.403174,0.697189,0.95821,1.19229,1.40552,1.6023,1.78579,1.95828,2.12151
0.100503,0.100503,0.408512,0.703702,0.965332,1.19979,1.41326,1.61023,1.79386,1.96647,2.12979
0.103015,0.103015,0.41379,0.710124,0.972345,1.20716,1.42088,1.61803,1.8018,1.97452,2.13793
0.105528,0.105528,0.419012,0.716458,0.979254,1.21442,1.42838,1.6257,1.8096,1.98243,2.14592
0.10804,0.10804,0.42418,0.722709,0.986063,1.22157,1.43577,1.63325,1.81729,1.99021,2.15379
0.110553,0.110553,0.429295,0.728879,0.992776,1.22862,1.44304,1.64069,1.82485,1.99787,2.16153
0.113065,0.113065,0.434359,0.734971,0.999397,1.23556,1.4502,1.64801,1.83229,2.00542,2.16916
0.115578,0.115578,0.439375,0.740989,1.00593,1.24241,1.45726,1.65523,1.83963,2.01285,2.17666
0.11809,0.11809,0.444343,0.746936,1.01238,1.24916,1.46422,1.66234,1.84685,2.02017,2.18406
0.120603,0.120603,0.449266,0.752812,1.01874,1.25582,1.47108,1.66935,1.85398,2.02738,2.19135
0.123116,0.123116,0.454144,0.758623,1.02503,1.2624,1.47786,1.67627,1.86101,2.0345,2.19853
0.125628,0.125628,0.45898,0.764368,1.03124,1.26889,1.48454,1.68309,1.86794,2.04151,2.20562
0.128141,0.128141,0.463774,0.770052,1.03738,1.27531,1.49114,1.68983,1.87478,2.04844,2.21262
0.130653,0.130653,0.468529,0.775675,1.04344,1.28164,1.49766,1.69648,1.88153,2.05527,2.21952
0.133166,0.133166,0.473244,0.78124,1.04944,1.2879,1.5041,1.70305,1.8882,2.06202,2.22633
0.135678,0.135678,0.477921,0.786748,1.05537,1.29409,1.51046,1.70954,1.89479,2.06869,2.23306
0.138191,0.138191,0.482562,0.792202,1.06124,1.30021,1.51675,1.71595,1.9013,2.07527,2.2397
0.140704,0.140704,0.487168,0.797603,1.06704,1.30626,1.52297,1.72229,1.90773,2.08177,2.24626
0.143216,0.143216,0.491739,0.802953,1.07279,1.31224,1.52911,1.72855,1.91408,2.0882,2.25275
0.145729,0.145729,0.496276,0.808253,1.07847,1.31816,1.53519,1.73475,1.92037,2.09455,2.25916
0.148241,0.148241,0.50078,0.813505,1.0841,1.32402,1.54121,1.74088,1.92658,2.10084,2.2655
0.150754,0.150754,0.505253,0.818709,1.08968,1.32982,1.54716,1.74694,1.93273,2.10705,2.27177
0.153266,0.153266,0.509695,0.823868,1.0952,1.33556,1.55305,1.75294,1.93881,2.1132,2.27797
0.155779,0.155779,0.514106,0.828983,1.10067,1.34124,1.55888,1.75887,1.94483,2.11928,2.28411
0.158291,0.158291,0.518488,0.834055,1.10609,1.34687,1.56465,1.76475,1.95078,2.1253,2.29018
0.160804,0.160804,0.522842,0.839085,1.11146,1.35245,1.57037,1.77057,1.95668,2.13126,2.29619
0.163317,0.163317,0.527167,0.844074,1.11678,1.35798,1.57603,1.77633,1.96252,2.13716,2.30214
0.165829,0.165829,0.531466,0.849023,1.12205,1.36345,1.58164,1.78204,1.9683,2.143,2.30803
0.168342,0.168342,0.535737,0.853934,1.12729,1.36888,1.58719,1.78769,1.97403,2.14879,2.31386
0.170854,0.170854,0.539983,0.858807,1.13247,1.37425,1.5927,1.79329,1.9797,2.15452,2.31964
0.173367,0.173367,0.544204,0.863643,1.13762,1.37959,1.59816,1.79884,1.98532,2.16019,2.32536
0.175879,0.175879,0.5484,0.868444,1.14272,1.38487,1.60357,1.80434,1.99089,2.16582,2.33103
0.178392,0.178392,0.552571,0.873209,1.14778,1.39011,1.60893,1.80979,1.99641,2.17139,2.33665
0.180905,0.180905,0.556719,0.877941,1.15281,1.39531,1.61425,1.8152,2.00188,2.17692,2.34222
0.183417,0.183417,0.560844,0.882639,1.15779,1.40047,1.61953,1.82056,2.00731,2.1824,2.34774
0.18593,0.18593,0.564946,0.887305,1.16274,1.40559,1.62476,1.82588,2.01269,2.18783,2.35322
0.188442,0.188442,0.569027,0.891939,1.16765,1.41067,1.62995,1.83115,2.01803,2.19322,2.35864
0.190955,0.190955,0.573085,0.896542,1.17252,1.4157,1.6351,1.83638,2.02332,2.19856,2.36403
0.193467,0.193467,0.577123,0.901114,1.17736,1.4207,1.64021,1.84157,2.02857,2.20386,2.36936
0.19598,0.19598,0.581139,0.905657,1.18217,1.42567,1.64528,1.84672,2.03378,2.20911,2.37466
0.198492,0.198492,0.585136,0.910172,1.18694,1.4306,1.65031,1.85183,2.03895,2.21433,2.37991
0.201005,0.201005,0.589113,0.914657,1.19168,1.43549,1.65531,1.8569,2.04407,2.2195,2.38512
0.203518,0.203518,0.59307,0.919116,1.19639,1.44034,1.66027,1.86193,2.04916,2.22464,2.3903
0.20603,0.20603,0.597008,0.923547,1.20106,1.44517,1.66519,1.86693,2.05422,2.22973,2.39543
0.208543,0.208543,0.600927,0.927951,1.20571,1.44996,1.67008,1.87189,2.05923,2.23479,2.40052
0.211055,0.211055,0.604829,0.93233,1.21032,1.45472,1.67493,1.87681,2.06421,2.23981,2.40558
0.213568,0.213568,0.608712,0.936683,1.21491,1.45944,1.67976,1.8817,2.06915,2.2448,2.4106
0.21608,0.21608,0.612577,0.941011,1.21946,1.46414,1.68455,1.88656,2.07406,2.24975,2.41559
0.218593,0.218593,0.616426,0.945315,1.22399,1.4688,1.6893,1.89139,2.07894,2.25467,2.42054
0.221106,0.221106,0.620257,0.949595,1.2285,1.47344,1.69403,1.89618,2.08378,2.25955,2.42545
0.223618,0.223618,0.624072,0.953851,1.23297,1.47805,1.69872,1.90094,2.08859,2.2644,2.43033
0.226131,0.226131,0.62787,0.958085,1.23742,1.48262,1.70339,1.90567,2.09337,2.26922,2.43518
0.228643,0.228643,0.631653,0.962296,1.24184,1.48717,1.70803,1.91037,2.09812,2.274,2.44
0.231156,0.231156,0.63542,0.966484,1.24624,1.4917,1.71263,1.91504,2.10283,2.27876,2.44479
0.233668,0.233668,0.639171,0.970652,1.25061,1.49619,1.71721,1.91968,2.10752,2.28348,2.44954
0.236181,0.236181,0.642907,0.974797,1.25496,1.50066,1.72176,1.92429,2.11218,2.28818,2.45426
0.238693,0.238693,0.646628,0.978922,1.25928,1.50511,1.72629,1.92887,2.11681,2.29284,2.45896
0.241206,0.241206,0.650335,0.983027,1.26358,1.50952,1.73079,1.93343,2.12141,2.29748,2.46362
0.243719,0.243719,0.654027,0.987111,1.26786,1.51392,1.73526,1.93796,2.12598,2.30209,2.46826
0.246231,0.246231,0.657705,0.991176,1.27212,1.51829,1.73971,1.94246,2.13053,2.30667,2.47287
0.248744,0.248744,0.661369,0.995221,1.27635,1.52263,1.74413,1.94694,2.13505,2.31122,2.47745
0.251256,0.251256,0.66502,0.999248,1.28056,1.52695,1.74853,1.95139,2.13954,2.31575,2.48201
0.253769,0.253769,0.668657,1.00326,1.28475,1.53125,1.7529,1.95582,2.14401,2.32025,2.48653
0.256281,0.256281,0.672281,1.00724,1.28892,1.53553,1.75725,1.96022,2.14845,2.32472,2.49104
0.258794,0.258794,0.675891,1.01122,1.29307,1.53978,1.76157,1.9646,2.15287,2.32917,2.49551
0.261307,0.261307,0.67949,1.01517,1.29719,1.54402,1.76588,1.96895,2.15727,2.3336,2.49996
0.263819,0.263819,0.683075,1.0191,1.3013,1.54823,1.77016,1.97328,2.16164,2.338,2.50439
0.266332,0.266332,0.686648,1.02302,1.30539,1.55242,1.77442,1.97759,2.16598,2.34238,2.50879
0.268844,0.268844,0.690209,1.02693,1.30946,1.55659,1.77865,1.98188,2.17031,2.34673,2.51317
0.271357,0.271357,0.693758,1.03081,1.31351,1.56074,1.78287,1.98614,2.17461,2.35106,2.51753
0.273869,0.273869,0.697295,1.03468,1.31754,1.56486,1.78706,1.99039,2.17889,2.35537,2.52186
0.276382,0.276382,0.700821,1.03853,1.32155,1.56897,1.79124,1.99461,2.18315,2.35966,2.52617
0.278894,0.278894,0.704335,1.04237,1.32555,1.57306,1.79539,1.99881,2.18738,2.36392,2.53046
0.281407,0.281407,0.707838,1.04619,1.32952,1.57714,1.79953,2.00299,2.1916,2.36817,2.53472
0.28392,0.28392,0.711329,1.05,1.33348,1.58119,1.80364,2.00715,2.19579,2.37239,2.53897
0.286432,0.286432,0.71481,1.05379,1.33743,1.58522,1.80774,2.01129,2.19997,2.37659,2.54319
0.288945,0.288945,0.71828,1.05756,1.34135,1.58924,1.81181,2.01541,2.20412,2.38077,2.5474
0.291457,0.291457,0.72174,1.06133,1.34526,1.59323,1.81587,2.01951,2.20826,2.38493,2.55158
0.29397,0.29397,0.725189,1.06507,1.34916,1.59722,1.81991,2.02359,2.21237,2.38907,2.55574
0.296482,0.296482,0.728627,1.06881,1.35303,1.60118,1.82393,2.02766,2.21647,2.3932,2.55988
0.298995,0.298995,0.732056,1.07253,1.35689,1.60512,1.82794,2.0317,2.22055,2.3973,2.56401
0.301508,0.301508,0.735474,1.07623,1.36074,1.60905,1.83192,2.03573,2.2246,2.40138,2.56811
0.30402,0.30402,0.738883,1.07993,1.36457,1.61297,1.83589,2.03974,2.22864,2.40545,2.5722
0.306533,0.306533,0.742282,1.0836,1.36838,1.61686,1.83984,2.04373,2.23267,2.4095,2.57627
0.309045,0.309045,0.745671,1.08727,1.37218,1.62074,1.84378,2.04771,2.23667,2.41352,2.58031
0.311558,0.311558,0.749051,1.09092,1.37597,1.62461,1.8477,2.05166,2.24066,2.41754,2.58435
0.31407,0.31407,0.752422,1.09456,1.37974,1.62846,1.8516,2.0556,2.24463,2.42153,2.58836
0.316583,0.316583,0.755783,1.09819,1.3835,1.63229,1.85549,2.05953,2.24858,2.42551,2.59235
0.319095,0.319095,0.759136,1.10181,1.38724,1.63611,1.85936,2.06344,2.25252,2.42947,2.59633
0.321608,0.321608,0.762479,1.10541,1.39097,1.63992,1.86321,2.06733,2.25644,2.43341,2.60029
0.324121,0.324121,0.765813,1.109,1.39469,1.64371,1.86705,2.07121,2.26035,2.43734,2.60424
0.326633,0.326633,0.769139,1.11258,1.39839,1.64748,1.87088,2.07507,2.26424,2.44125,2.60817
0.329146,0.329146,0.772457,1.11615,1.40208,1.65125,1.87469,2.07891,2.26811,2.44514,2.61208
0.331658,0.331658,0.775766,1.1197,1.40575,1.65499,1.87848,2.08274,2.27197,2.44902,2.61598
0.334171,0.334171,0.779066,1.12325,1.40942,1.65873,1.88227,2.08656,2.27581,2.45289,2.61986
0.336683,0.336683,0.782358,1.12678,1.41307,1.66245,1.88603,2.09036,2.27964,2.45673,2.62372
0.339196,0.339196,0.785642,1.1303,1.4167,1.66615,1.88979,2.09415,2.28345,2.46057,2.62757
0.341709,0.341709,0.788918,1.13382,1.42033,1.66985,1.89352,2.09792,2.28725,2.46439,2.63141
0.344221,0.344221,0.792186,1.13732,1.42394,1.67353,1.89725,2.10168,2.29103,2.46819,2.63523
0.346734,0.346734,0.795447,1.14081,1.42754,1.67719,1.90096,2.10543,2.2948,2.47198,2.63904
0.349246,0.349246,0.798699,1.14429,1.43113,1.68085,1.90466,2.10916,2.29856,2.47576,2.64283
0.351759,0.351759,0.801944,1.14776,1.43471,1.68449,1.90835,2.11287,2.3023,2.47952,2.6466
0.354271,0.354271,0.805181,1.15121,1.43828,1.68812,1.91202,2.11658,2.30603,2.48326,2.65037
0.356784,0.356784,0.808411,1.15466,1.44183,1.69174,1.91568,2.12027,2.30974,2.487,2.65412
0.359296,0.359296,0.811634,1.1581,1.44538,1.69535,1.91933,2.12395,2.31344,2.49072,2.65785
0.361809,0.361809,0.814849,1.16153,1.44891,1.69894,1.92297,2.12761,2.31713,2.49442,2.66157
0.364322,0.364322,0.818057,1.16495,1.45243,1.70252,1.92659,2.13127,2.32081,2.49812,2.66528
0.366834,0.366834,0.821258,1.16836,1.45594,1.70609,1.9302,2.13491,2.32447,2.5018,2.66898
0.369347,0.369347,0.824452,1.17176,1.45944,1.70965,1.9338,2.13854,2.32812,2.50547,2.67266
0.371859,0.371859,0.82764,1.17515,1.46293,1.7132,1.93739,2.14215,2.33176,2.50912,2.67633
0.374372,0.374372,0.83082,1.17854,1.46641,1.71674,1.94096,2.14576,2.33539,2.51277,2.67999
0.376884,0.376884,0.833993,1.18191,1.46988,1.72026,1.94453,2.14935,2.339,2.5164,2.68363
0.379397,0.379397,0.83716,1.18527,1.47334,1.72378,1.94808,2.15293,2.3426,2.52002,2.68726
0.38191,0.38191,0.840321,1.18863,1.47679,1.72728,1.95162,2.1565,2.34619,2.52362,2.69088
0.384422,0.384422,0.843474,1.19197,1.48022,1.73078,1.95515,2.16006,2.34977,2.52722,2.69449
0.386935,0.386935,0.846622,1.19531,1.48365,1.73426,1.95867,2.1636,2.35334,2.5308,2.69809
0.389447,0.389447,0.849763,1.19864,1.48707,1.73773,1.96218,2.16714,2.35689,2.53437,2.70167
0.39196,0.39196,0.852897,1.20196,1.49048,1.7412,1.96568,2.17066,2.36044,2.53793,2.70524
0.394472,0.394472,0.856026,1.20527,1.49388,1.74465,1.96917,2.17418,2.36397,2.54148,2.70881
0.396985,0.396985,0.859148,1.20858,1.49727,1.74809,1.97265,2.17768,2.36749,2.54502,2.71236
0.399497,0.399497,0.862264,1.21187,1.50066,1.75153,1.97612,2.18117,2.371,2.54854,2.7159
0.40201,0.40201,0.865375,1.21516,1.50403,1.75495,1.97957,2.18466,2.37451,2.55206,2.71942
0.404523,0.404523,0.868479,1.21844,1.50739,1.75836,1.98302,2.18813,2.378,2.55557,2.72294
0.407035,0.407035,0.871577,1.22172,1.51075,1.76177,1.98646,2.19159,2.38148,2.55906,2.72645
0.409548,0.409548,0.87467,1.22498,1.5141,1.76516,1.98989,2.19504,2.38495,2.56254,2.72994
0.41206,0.41206,0.877757,1.22824,1.51743,1.76855,1.9933,2.19848,2.38841,2.56602,2.73343
0.414573,0.414573,0.880838,1.23149,1.52076,1.77193,1.99671,2.20191,2.39185,2.56948,2.7369
0.417085,0.417085,0.883913,1.23473,1.52408,1.77529,2.00011,2.20534,2.39529,2.57293,2.74037
0.419598,0.419598,0.886983,1.23796,1.5274,1.77865,2.0035,2.20875,2.39872,2.57638,2.74382
0.422111,0.422111,0.890048,1.24119,1.5307,1.782,2.00688,2.21215,2.40214,2.57981,2.74727
0.424623,0.424623,0.893107,1.24441,1.534,1.78534,2.01025,2.21554,2.40555,2.58324,2.7507
0.427136,0.427136,0.896161,1.24762,1.53728,1.78868,2.01362,2.21893,2.40896,2.58665,2.75413
0.429648,0.429648,0.899209,1.25082,1.54056,1.792,2.01697,2.2223,2.41235,2.59005,2.75754
0.432161,0.432161,0.902252,1.25402,1.54383,1.79532,2.02032,2.22567,2.41573,2.59345,2.76095
0.434673,0.434673,0.90529,1.25721,1.5471,1.79862,2.02365,2.22903,2.4191,2.59683,2.76434
0.437186,0.437186,0.908323,1.2604,1.55036,1.80192,2.02698,2.23238,2.42247,2.60021,2.76773
0.439698,0.439698,0.911351,1.26358,1.5536,1.80521,2.0303,2.23572,2.42582,2.60358,2.77111
0.442211,0.442211,0.914373,1.26675,1.55685,1.8085,2.03361,2.23905,2.42917,2.60694,2.77448
0.444724,0.444724,0.917391,1.26991,1.56008,1.81177,2.03691,2.24237,2.43251,2.61029,2.77784
0.447236,0.447236,0.920403,1.27307,1.56331,1.81504,2.04021,2.24568,2.43583,2.61363,2.78119
0.449749,0.449749,0.923411,1.27622,1.56652,1.8183,2.04349,2.24899,2.43915,2.61696,2.78453
0.452261,0.452261,0.926414,1.27936,1.56974,1.82155,2.04677,2.25229,2.44247,2.62028,2.78786
0.454774,0.454774,0.929412,1.2825,1.57294,1.82479,2.05004,2.25557,2.44577,2.6236,2.79118
0.457286,0.457286,0.932406,1.28563,1.57614,1.82803,2.0533,2.25885,2.44906,2.6269,2.7945
0.459799,0.459799,0.935395,1.28876,1.57933,1.83126,2.05656,2.26213,2.45235,2.6302,2.79781
0.462312,0.462312,0.938379,1.29188,1.58251,1.83448,2.0598,2.26539,2.45563,2.63349,2.80111
0.464824,0.464824,0.941358,1.29499,1.58569,1.83769,2.06304,2.26865,2.4589,2.63677,2.8044
0.467337,0.467337,0.944333,1.2981,1.58886,1.8409,2.06627,2.2719,2.46216,2.64005,2.80768
0.469849,0.469849,0.947304,1.3012,1.59202,1.8441,2.0695,2.27514,2.46542,2.64331,2.81095
0.472362,0.472362,0.95027,1.3043,1.59518,1.84729,2.07271,2.27837,2.46867,2.64657,2.81422
0.474874,0.474874,0.953231,1.30739,1.59833,1.85048,2.07592,2.2816,2.4719,2.64982,2.81748
0.477387,0.477387,0.956188,1.31047,1.60147,1.85366,2.07912,2.28482,2.47514,2.65306,2.82073
0.479899,0.479899,0.959141,1.31355,1.60461,1.85683,2.08232,2.28803,2.47836,2.6563,2.82397
0.482412,0.482412,0.96209,1.31662,1.60774,1.85999,2.08551,2.29124,2.48158,2.65952,2.8272
0.484925,0.484925,0.965034,1.31969,1.61086,1.86315,2.08869,2.29443,2.48479,2.66274,2.83043
0.487437,0.487437,0.967974,1.32275,1.61398,1.8663,2.09186,2.29762,2.48799,2.66595,2.83365
0.48995,0.48995,0.97091,1.32581,1.61709,1.86945,2.09503,2.3008,2.49118,2.66916,2.83686
0.492462,0.492462,0.973842,1.32886,1.6202,1.87259,2.09819,2.30398,2.49437,2.67235,2.84007
0.494975,0.494975,0.97677,1.3319,1.6233,1.87572,2.10134,2.30715,2.49755,2.67554,2.84326
0.497487,0.497487,0.979694,1.33494,1.62639,1.87884,2.10449,2.31031,2.50073,2.67873,2.84645
0.5,0.5,0.982613,1.33797,1.62948,1.88196,2.10763,2.31347,2.50389,2.6819,2.84964
0.5,0.5,0.982613,1.33797,1.62948,1.88196,2.10763,2.31347,2.50389,2.6819,2.84964
0.537688,0.537688,1.02595,1.38288,1.67512,1.92803,2.15398,2.36002,2.5506,2.72873,2.89656
0.575377,0.575377,1.06852,1.42677,1.71961,1.97287,2.19905,2.40525,2.59596,2.77419,2.9421
0.613065,0.613065,1.1104,1.46976,1.7631,2.01664,2.24301,2.44934,2.64015,2.81845,2.98642
0.650754,0.650754,1.15169,1.51196,1.8057,2.05947,2.28598,2.49242,2.6833,2.86166,3.02968
0.688442,0.688442,1.19244,1.55346,1.84753,2.10147,2.3281,2.53461,2.72554,2.90395,3.072
0.726131,0.726131,1.23272,1.59435,1.88866,2.14274,2.36944,2.576,2.76697,2.94541,3.11348
0.763819,0.763819,1.27259,1.63468,1.92918,2.18334,2.41009,2.61669,2.80768,2.98613,3.15421
0.801508,0.801508,1.31207,1.67452,1.96914,2.22336,2.45013,2.65674,2.84774,3.02618,3.19427
0.839196,0.839196,1.35122,1.71392,2.0086,2.26284,2.48962,2.69622,2.88721,3.06565,3.23372
0.876884,0.876884,1.39006,1.75292,2.04762,2.30184,2.5286,2.73518,2.92615,3.10457,3.27262
0.914573,0.914573,1.42863,1.79155,2.08623,2.34041,2.56713,2.77368,2.96461,3.143,3.31103
0.952261,0.952261,1.46695,1.82986,2.12447,2.37859,2.60525,2.81174,3.00263,3.18098,3.34898
0.98995,0.98995,1.50505,1.86787,2.16238,2.41641,2.64299,2.84942,3.04026,3.21857,3.38652
1.02764,1.02764,1.54294,1.90561,2.19998,2.4539,2.68039,2.88675,3.07752,3.25578,3.42368
1.06533,1.06533,1.58065,1.94311,2.23731,2.4911,2.71748,2.92376,3.11446,3.29265,3.4605
1.10302,1.10302,1.61818,1.98038,2.27438,2.52802,2.75429,2.96046,3.15109,3.32921,3.497
1.1407,1.1407,1.65556,2.01745,2.31122,2.56469,2.79083,2.9969,3.18743,3.36548,3.53321
1.17839,1.17839,1.69281,2.05433,2.34785,2.60114,2.82713,3.03309,3.22353,3.40149,3.56916
1.21608,1.21608,1.72992,2.09104,2.38429,2.63737,2.86321,3.06904,3.25938,3.43726,3.60485
1.25377,1.25377,1.76692,2.12759,2.42054,2.67341,2.89909,3.10479,3.29502,3.47281,3.64032
1.29146,1.29146,1.80381,2.164,2.45664,2.70928,2.93478,3.14034,3.33045,3.50815,3.67557
1.32915,1.32915,1.8406,2.20028,2.49258,2.74498,2.9703,3.17571,3.3657,3.5433,3.71064
1.36683,1.36683,1.87731,2.23643,2.52838,2.78053,3.00565,3.21092,3.40078,3.57827,3.74552
1.40452,1.40452,1.91393,2.27248,2.56406,2.81594,3.04087,3.24597,3.4357,3.61308,3.78023
1.44221,1.44221,1.95048,2.30842,2.59962,2.85122,3.07594,3.28088,3.47047,3.64774,3.81479
1.4799,1.4799,1.98696,2.34428,2.63507,2.88639,3.11089,3.31565,3.50511,3.68225,3.84921
1.51759,1.51759,2.02338,2.38004,2.67042,2.92145,3.14573,3.35031,3.53962,3.71664,3.88349
1.55528,1.55528,2.05974,2.41573,2.70568,2.95641,3.18045,3.38486,3.57402,3.75091,3.91765
1.59296,1.59296,2.09605,2.45135,2.74086,2.99127,3.21508,3.4193,3.6083,3.78507,3.9517
1.63065,1.63065,2.13231,2.4869,2.77596,3.02605,3.24962,3.45364,3.64249,3.81912,3.98564
1.66834,1.66834,2.16854,2.52239,2.81099,3.06076,3.28408,3.4879,3.67659,3.85308,4.01948
1.70603,1.70603,2.20472,2.55783,2.84595,3.09539,3.31845,3.52207,3.71059,3.88695,4.05322
1.74372,1.74372,2.24087,2.59321,2.88086,3.12995,3.35276,3.55617,3.74452,3.92073,4.08689
1.78141,1.78141,2.27698,2.62855,2.91571,3.16445,3.387,3.5902,3.77838,3.95444,4.12047
1.8191,1.8191,2.31307,2.66385,2.95051,3.1989,3.42117,3.62416,3.81216,3.98808,4.15398
1.85678,1.85678,2.34913,2.69911,2.98527,3.2333,3.4553,3.65807,3.84589,4.02165,4.18742
1.89447,1.89447,2.38517,2.73434,3.01998,3.26765,3.48937,3.69192,3.87956,4.05516,4.2208
1.93216,1.93216,2.42119,2.76954,3.05466,3.30195,3.52339,3.72572,3.91317,4.08862,4.25413
1.96985,1.96985,2.45719,2.80471,3.0893,3.33622,3.55737,3.75947,3.94673,4.12203,4.28739
2.00754,2.00754,2.49317,2.83985,3.12391,3.37045,3.59131,3.79318,3.98025,4.15538,4.32061
2.04523,2.04523,2.52914,2.87497,3.15849,3.40465,3.62522,3.82685,4.01373,4.18869,4.35378
2.08291,2.08291,2.5651,2.91007,3.19305,3.43882,3.65909,3.86048,4.04716,4.22197,4.38691
2.1206,2.1206,2.60104,2.94516,3.22759,3.47296,3.69293,3.89408,4.08057,4.2552,4.42
2.15829,2.15829,2.63698,2.98023,3.2621,3.50708,3.72675,3.92765,4.11394,4.2884,4.45306
2.19598,2.19598,2.67291,3.01528,3.2966,3.54118,3.76054,3.9612,4.14728,4.32157,4.48608
2.23367,2.23367,2.70883,3.05033,3.33108,3.57526,3.79431,3.99472,4.18059,4.35471,4.51907
2.27136,2.27136,2.74475,3.08536,3.36555,3.60932,3.82806,4.02822,4.21388,4.38783,4.55203
2.30905,2.30905,2.78066,3.12039,3.40001,3.64337,3.86179,4.0617,4.24715,4.42092,4.58497
2.34673,2.34673,2.81657,3.15541,3.43445,3.6774,3.8955,4.09516,4.2804,4.45399,4.61788
2.38442,2.38442,2.85248,3.19042,3.46889,3.71142,3.92921,4.1286,4.31364,4.48704,4.65078
2.42211,2.42211,2.88839,3.22543,3.50332,3.74544,3.9629,4.16204,4.34685,4.52008,4.68366
2.4598,2.4598,2.9243,3.26044,3.53775,3.77944,3.99658,4.19546,4.38006,4.55309,4.71652
2.49749,2.49749,2.96021,3.29545,3.57217,3.81344,4.03025,4.22887,4.41325,4.5861,4.74936
2.53518,2.53518,2.99612,3.33045,3.60659,3.84744,4.06392,4.26227,4.44643,4.6191,4.7822
2.57286,2.57286,3.03203,3.36546,3.64101,3.88143,4.09758,4.29566,4.4796,4.65208,4.81502
2.61055,2.61055,3.06794,3.40047,3.67543,3.91542,4.13124,4.32905,4.51277,4.68506,4.84783
2.64824,2.64824,3.10386,3.43548,3.70985,3.94941,4.1649,4.36244,4.54593,4.71803,4.88063
2.68593,2.68593,3.13978,3.47049,3.74427,3.9834,4.19855,4.39582,4.57909,4.75099,4.91343
2.72362,2.72362,3.17571,3.50551,3.7787,4.01739,4.2322,4.4292,4.61224,4.78395,4.94622
2.76131,2.76131,3.21164,3.54054,3.81312,4.05138,4.26586,4.46258,4.64539,4.8169,4.97901
2.79899,2.79899,3.24758,3.57557,3.84756,4.08538,4.29951,4.49596,4.67854,4.84986,5.01179
2.83668,2.83668,3.28352,3.6106,3.88199,4.11938,4.33317,4.52934,4.71169,4.88281,5.04457
2.87437,2.87437,3.31947,3.64564,3.91644,4.15338,4.36683,4.56273,4.74484,4.91576,5.07735
2.91206,2.91206,3.35543,3.68069,3.95088,4.18739,4.4005,4.59611,4.778,4.94872,5.11013
2.94975,2.94975,3.39139,3.71575,3.98534,4.2214,4.43417,4.6295,4.81115,4.98167,5.14292
2.98744,2.98744,3.42736,3.75081,4.01981,4.25543,4.46785,4.6629,4.84431,5.01463,5.1757
3.02513,3.02513,3.46334,3.78588,4.05428,4.28946,4.50153,4.6963,4.87748,5.0476,5.20849
3.06281,3.06281,3.49933,3.82097,4.08876,4.32349,4.53522,4.72971,4.91065,5.08056,5.24128
3.1005,3.1005,3.53532,3.85606,4.12325,4.35754,4.56892,4.76312,4.94382,5.11354,5.27407
3.13819,3.13819,3.57132,3.89116,4.15775,4.3916,4.60262,4.79654,4.97701,5.14651,5.30687
3.17588,3.17588,3.60733,3.92627,4.19226,4.42566,4.63634,4.82997,5.0102,5.1795,5.33968
3.21357,3.21357,3.64335,3.96139,4.22678,4.45974,4.67006,4.86341,5.0434,5.21249,5.37249
3.25126,3.25126,3.67937,3.99652,4.26131,4.49382,4.7038,4.89686,5.0766,5.24549,5.40531
3.28894,3.28894,3.71541,4.03167,4.29585,4.52792,4.73754,4.93032,5.10982,5.2785,5.43813
3.32663,3.32663,3.75145,4.06682,4.33041,4.56203,4.7713,4.96379,5.14304,5.31151,5.47097
3.36432,3.36432,3.78751,4.10199,4.36497,4.59615,4.80507,4.99726,5.17628,5.34454,5.50381
3.40201,3.40201,3.82357,4.13716,4.39955,4.63028,4.83884,5.03075,5.20952,5.37757,5.53666
3.4397,3.4397,3.85964,4.17235,4.43414,4.66442,4.87264,5.06425,5.24278,5.41062,5.56953
3.47739,3.47739,3.89572,4.20755,4.46875,4.69858,4.90644,5.09776,5.27604,5.44368,5.6024
3.51508,3.51508,3.93181,4.24277,4.50336,4.73274,4.94025,5.13129,5.30932,5.47674,5.63528
3.55276,3.55276,3.96791,4.27799,4.53799,4.76693,4.97408,5.16483,5.34261,5.50982,5.66817
3.59045,3.59045,4.00402,4.31323,4.57263,4.80112,5.00792,5.19837,5.37592,5.54291,5.70108
3.62814,3.62814,4.04014,4.34848,4.60729,4.83533,5.04178,5.23194,5.40923,5.57602,5.73399
3.66583,3.66583,4.07627,4.38374,4.64196,4.86955,5.07564,5.26551,5.44256,5.60913,5.76692
3.70352,3.70352,4.11241,4.41901,4.67664,4.90379,5.10952,5.2991,5.4759,5.64226,5.79986
3.74121,3.74121,4.14856,4.4543,4.71133,4.93804,5.14342,5.3327,5.50926,5.6754,5.83281
3.77889,3.77889,4.18471,4.4896,4.74604,4.9723,5.17733,5.36632,5.54262,5.70855,5.86578
3.81658,3.81658,4.22088,4.52491,4.78077,5.00658,5.21125,5.39995,5.57601,5.74172,5.89876
3.85427,3.85427,4.25706,4.56024,4.8155,5.04087,5.24519,5.43359,5.6094,5.7749,5.93175
3.89196,3.89196,4.29325,4.59557,4.85026,5.07518,5.27914,5.46725,5.64281,5.80809,5.96476
3.92965,3.92965,4.32944,4.63093,4.88502,5.1095,5.31311,5.50093,5.67624,5.8413,5.99777
3.96734,3.96734,4.36565,4.66629,4.9198,5.14384,5.34709,5.53462,5.70967,5.87452,6.03081
4.00503,4.00503,4.40186,4.70167,4.9546,5.17819,5.38109,5.56832,5.74313,5.90776,6.06385
4.04271,4.04271,4.43809,4.73706,4.9894,5.21256,5.4151,5.60204,5.7766,5.94101,6.09692
4.0804,4.0804,4.47432,4.77246,5.02423,5.24694,5.44913,5.63577,5.81008,5.97428,6.12999
4.11809,4.11809,4.51057,4.80787,5.05906,5.28134,5.48317,5.66952,5.84358,6.00756,6.16308
4.15578,4.15578,4.54682,4.8433,5.09392,5.31575,5.51723,5.70328,5.87709,6.04086,6.19619
4.19347,4.19347,4.58308,4.87874,5.12878,5.35018,5.5513,5.73706,5.91062,6.07417,6.22931
4.23116,4.23116,4.61936,4.9142,5.16366,5.38462,5.58539,5.77086,5.94417,6.1075,6.26244
4.26884,4.26884,4.65564,4.94966,5.19856,5.41908,5.6195,5.80467,5.97773,6.14084,6.29559
4.30653,4.30653,4.69193,4.98514,5.23347,5.45355,5.65362,5.8385,6.0113,6.1742,6.32876
4.34422,4.34422,4.72823,5.02064,5.26839,5.48804,5.68775,5.87234,6.04489,6.20757,6.36194
4.38191,4.38191,4.76454,5.05614,5.30333,5.52254,5.7219,5.9062,6.0785,6.24096,6.39513
4.4196,4.4196,4.80086,5.09166,5.33828,5.55706,5.75607,5.94007,6.11212,6.27436,6.42835
4.45729,4.45729,4.83719,5.12719,5.37325,5.59159,5.79025,5.97396,6.14576,6.30778,6.46157
4.49497,4.49497,4.87353,5.16274,5.40823,5.62614,5.82445,6.00786,6.17942,6.34122,6.49482
4.53266,4.53266,4.90988,5.19829,5.44323,5.6607,5.85867,6.04179,6.21309,6.37467,6.52808
4.57035,4.57035,4.94623,5.23386,5.47824,5.69528,5.8929,6.07572,6.24677,6.40814,6.56135
4.60804,4.60804,4.9826,5.26944,5.51326,5.72987,5.92714,6.10968,6.28047,6.44162,6.59464
4.64573,4.64573,5.01897,5.30504,5.5483,5.76448,5.9614,6.14364,6.31419,6.47512,6.62795
4.68342,4.68342,5.05535,5.34064,5.58335,5.79911,5.99568,6.17763,6.34793,6.50864,6.66127
4.72111,4.72111,5.09175,5.37626,5.61842,5.83375,6.02997,6.21163,6.38168,6.54217,6.69461
4.75879,4.75879,5.12815,5.41189,5.6535,5.8684,6.06428,6.24565,6.41544,6.57572,6.72796
4.79648,4.79648,5.16456,5.44754,5.6886,5.90307,6.0986,6.27968,6.44923,6.60928,6.76133
4.83417,4.83417,5.20097,5.48319,5.72371,5.93776,6.13294,6.31373,6.48303,6.64286,6.79472
4.87186,4.87186,5.2374,5.51886,5.75883,5.97246,6.1673,6.34779,6.51684,6.67646,6.82812
4.90955,4.90955,5.27384,5.55454,5.79397,6.00717,6.20167,6.38187,6.55067,6.71007,6.86154
4.94724,4.94724,5.31028,5.59023,5.82912,6.0419,6.23605,6.41597,6.58452,6.7437,6.89498
4.98492,4.98492,5.34673,5.62594,5.86428,6.07665,6.27045,6.45008,6.61838,6.77735,6.92843
5.02261,5.02261,5.38319,5.66165,5.89946,6.11141,6.30487,6.48421,6.65226,6.81101,6.96189
5.0603,5.0603,5.41966,5.69738,5.93466,6.14618,6.3393,6.51835,6.68616,6.84468,6.99538
5.09799,5.09799,5.45614,5.73312,5.96986,6.18097,6.37375,6.55251,6.72007,6.87838,7.02888
5.13568,5.13568,5.49262,5.76887,6.00508,6.21577,6.40821,6.58669,6.75399,6.91209,7.06239
5.17337,5.17337,5.52912,5.80463,6.04031,6.25059,6.44269,6.62088,6.78794,6.94581,7.09592
5.21106,5.21106,5.56562,5.84041,6.07556,6.28542,6.47718,6.65508,6.8219,6.97955,7.12947
5.24874,5.24874,5.60213,5.87619,6.11082,6.32027,6.51169,6.68931,6.85587,7.01331,7.16304
5.28643,5.28643,5.63864,5.91199,6.14609,6.35513,6.54622,6.72354,6.88986,7.04708,7.19662
5.32412,5.32412,5.67517,5.9478,6.18138,6.39001,6.58076,6.7578,6.92387,7.08087,7.23021
5.36181,5.36181,5.7117,5.98362,6.21668,6.4249,6.61531,6.79207,6.95789,7.11468,7.26382
5.3995,5.3995,5.74824,6.01945,6.25199,6.4598,6.64988,6.82635,6.99193,7.1485,7.29745
5.43719,5.43719,5.78479,6.05529,6.28732,6.49472,6.68446,6.86065,7.02598,7.18233,7.3311
5.47487,5.47487,5.82135,6.09114,6.32266,6.52966,6.71906,6.89496,7.06005,7.21619,7.36476
5.51256,5.51256,5.85791,6.12701,6.35801,6.5646,6.75367,6.92929,7.09413,7.25005,7.39843
5.55025,5.55025,5.89448,6.16288,6.39337,6.59956,6.7883,6.96364,7.12823,7.28394,7.43212
5.58794,5.58794,5.93106,6.19877,6.42875,6.63454,6.82294,6.998,7.16235,7.31784,7.46583
5.62563,5.62563,5.96764,6.23467,6.46414,6.66953,6.8576,7.03238,7.19648,7.35175,7.49955
5.66332,5.66332,6.00424,6.27057,6.49954,6.70453,6.89227,7.06677,7.23063,7.38569,7.53329
5.70101,5.70101,6.04084,6.30649,6.53495,6.73954,6.92696,7.10117,7.26479,7.41963,7.56705
5.73869,5.73869,6.07745,6.34242,6.57038,6.77457,6.96166,7.13559,7.29896,7.45359,7.60082
5.77638,5.77638,6.11406,6.37836,6.60582,6.80962,6.99637,7.17003,7.33316,7.48757,7.6346
5.81407,5.81407,6.15068,6.41431,6.64127,6.84467,7.0311,7.20448,7.36736,7.52156,7.6684
5.85176,5.85176,6.18731,6.45026,6.67674,6.87974,7.06585,7.23894,7.40159,7.55557,7.70222
5.88945,5.88945,6.22395,6.48623,6.71221,6.91483,7.1006,7.27342,7.43582,7.5896,7.73605
5.92714,5.92714,6.26059,6.52221,6.7477,6.94992,7.13537,7.30791,7.47008,7.62364,7.7699
5.96482,5.96482,6.29724,6.5582,6.7832,6.98503,7.17016,7.34242,7.50434,7.65769,7.80376
6.00251,6.00251,6.33389,6.5942,6.81871,7.02015,7.20496,7.37695,7.53863,7.69176,7.83764
6.0402,6.0402,6.37056,6.63021,6.85423,7.05529,7.23977,7.41148,7.57292,7.72584,7.87154
6.07789,6.07789,6.40722,6.66623,6.88977,7.09044,7.2746,7.44604,7.60723,7.75994,7.90545
6.11558,6.11558,6.4439,6.70226,6.92532,7.1256,7.30944,7.4806,7.64156,7.79406,7.93937
6.15327,6.15327,6.48058,6.7383,6.96087,7.16077,7.34429,7.51518,7.6759,7.82819,7.97331
6.19095,6.19095,6.51727,6.77435,6.99644,7.19596,7.37916,7.54978,7.71026,7.86233,8.00726
6.22864,6.22864,6.55397,6.8104,7.03203,7.23116,7.41404,7.58438,7.74463,7.89649,8.04123
6.26633,6.26633,6.59067,6.84647,7.06762,7.26637,7.44894,7.61901,7.77901,7.93066,8.07522
6.30402,6.30402,6.62738,6.88255,7.10322,7.3016,7.48384,7.65364,7.81341,7.96485,8.10922
6.34171,6.34171,6.66409,6.91863,7.13884,7.33683,7.51877,7.68829,7.84782,7.99905,8.14323
6.3794,6.3794,6.70081,6.95473,7.17446,7.37208,7.5537,7.72296,7.88225,8.03327,8.17726
6.41709,6.41709,6.73754,6.99083,7.2101,7.40735,7.58865,7.75763,7.91669,8.0675,8.2113
6.45477,6.45477,6.77427,7.02695,7.24575,7.44262,7.62361,7.79233,7.95115,8.10175,8.24536
6.49246,6.49246,6.81101,7.06307,7.28141,7.47791,7.65858,7.82703,7.98562,8.13601,8.27943
6.53015,6.53015,6.84775,7.0992,7.31708,7.5132,7.69357,7.86175,8.0201,8.17028,8.31352
6.56784,6.56784,6.8845,7.13534,7.35276,7.54851,7.72857,7.89648,8.0546,8.20457,8.34762
6.60553,6.60553,6.92126,7.17149,7.38845,7.58383,7.76358,7.93123,8.08911,8.23888,8.38174
6.64322,6.64322,6.95802,7.20765,7.42415,7.61917,7.7986,7.96598,8.12364,8.27319,8.41587
6.6809,6.6809,6.99479,7.24382,7.45986,7.65451,7.83364,8.00076,8.15817,8.30752,8.45001
6.71859,6.71859,7.03157,7.27999,7.49559,7.68987,7.86869,8.03554,8.19273,8.34187,8.48417
6.75628,6.75628,7.06835,7.31618,7.53132,7.72524,7.90375,8.07034,8.22729,8.37623,8.51835
6.79397,6.79397,7.10513,7.35237,7.56706,7.76062,7.93883,8.10515,8.26187,8.4106,8.55253
6.83166,6.83166,7.14192,7.38857,7.60282,7.79601,7.97391,8.13997,8.29646,8.44499,8.58674
6.86935,6.86935,7.17872,7.42478,7.63858,7.83142,8.00901,8.17481,8.33107,8.47939,8.62095
6.90704,6.90704,7.21552,7.461,7.67436,7.86683,8.04413,8.20966,8.36569,8.51381,8.65518
6.94472,6.94473,7.25233,7.49723,7.71014,7.90226,8.07925,8.24452,8.40032,8.54823,8.68942
6.98241,6.98241,7.28914,7.53346,7.74593,7.93769,8.11438,8.2794,8.43497,8.58267,8.72368
7.0201,7.0201,7.32596,7.5697,7.78174,7.97314,8.14953,8.31428,8.46962,8.61713,8.75795
7.05779,7.05779,7.36278,7.60595,7.81755,8.00859,8.18469,8.34918,8.5043,8.65159,8.79223
7.09548,7.09547,7.39961,7.64221,7.85337,8.04406,8.21986,8.38409,8.53898,8.68607,8.82653
7.13317,7.13316,7.43644,7.67848,7.88921,8.07954,8.25504,8.41902,8.57368,8.72057,8.86084
7.17085,7.17086,7.47329,7.71476,7.92506,8.11504,8.29024,8.45396,8.60839,8.75508,8.89517
7.20854,7.20854,7.51012,7.75103,7.9609,8.15054,8.32544,8.48891,8.64311,8.7896,8.9295
7.24623,7.24623,7.54697,7.78732,7.99676,8.18605,8.36066,8.52386,8.67784,8.82413,8.96385
7.28392,7.2839,7.58381,7.82361,8.03262,8.22156,8.39587,8.55883,8.71258,8.85867,8.99821
7.32161,7.3216,7.62068,7.85992,8.06851,8.25711,8.43112,8.59382,8.74735,8.89324,9.0326
7.3593,7.35932,7.65757,7.89626,8.10443,8.29268,8.4664,8.62885,8.78215,8.92783,9.06701
7.39698,7.39696,7.6944,7.93254,8.14029,8.32819,8.50162,8.66382,8.8169,8.96238,9.10138
7.43467,7.4347,7.73132,7.96892,8.17624,8.3638,8.53694,8.69888,8.85174,8.99702,9.13584
7.47236,7.47245,7.76826,8.00531,8.21222,8.39943,8.57229,8.73397,8.88661,9.03169,9.17033
7.51005,7.51014,7.80515,8.04166,8.24815,8.43502,8.60758,8.76902,8.92143,9.06631,9.20477
7.54774,7.54771,7.84192,8.07789,8.28397,8.4705,8.64278,8.80396,8.95616,9.10084,9.23912
7.58543,7.58564,7.87905,8.11448,8.32014,8.50634,8.67833,8.83926,8.99123,9.13571,9.27381
7.62312,7.62314,7.91576,8.15066,8.35592,8.54178,8.71348,8.87416,9.02591,9.1702,9.30812
7.6608,7.66113,7.95296,8.18733,8.39217,8.57769,8.7491,8.90954,9.06107,9.20515,9.34289
7.69849,7.6985,7.98956,8.2234,8.42784,8.61303,8.78415,8.94434,9.09565,9.23955,9.37711
7.73618,7.73656,8.02683,8.26015,8.46417,8.64902,8.81986,8.9798,9.13089,9.27458,9.41196
7.77387,7.77307,8.06259,8.2954,8.49903,8.68356,8.85413,9.01383,9.1647,9.30821,9.44542
7.81156,7.81125,8.1,8.33228,8.5355,8.71969,8.88997,9.04942,9.20008,9.34339,9.48041
7.84925,7.84825,8.13624,8.36801,8.57084,8.75471,8.92472,9.08392,9.23437,9.37748,9.51433
7.88693,7.88647,8.17369,8.40494,8.60736,8.79089,8.96061,9.11957,9.2698,9.41271,9.54939
7.92462,7.92231,8.20881,8.43957,8.64161,8.82483,8.99429,9.15302,9.30303,9.44576,9.58227
7.96231,7.96402,8.2497,8.47989,8.6815,8.86435,9.0335,9.19196,9.34173,9.48425,9.62056
8.0,8.00229,8.28721,8.51689,8.71809,8.90062,9.06948,9.22769,9.37725,9.51957,9.6557


==> PlotData/GeoRadiusQ.txt <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.001005025,0.001259613,0.04484485,0.1561388,0.3017207,0.4589635,0.6178476,0.774217,0.9264334,1.073956,1.21673
0.00201005,0.002519227,0.06343616,0.1970061,0.3599571,0.5298354,0.6980491,0.861518,1.0193,1.171301,1.317758
0.003015075,0.003778846,0.07771267,0.2257896,0.3993461,0.5767029,0.7503485,0.9179127,1.078887,1.233448,1.382006
0.004020101,0.00503847,0.08975748,0.2487841,0.4300298,0.6127075,0.7901807,0.960615,1.12382,1.280166,1.430188
0.005025126,0.006298103,0.1003772,0.2682636,0.4555513,0.6423545,0.8227753,0.9954118,1.160325,1.318036,1.469176
0.006030151,0.007557745,0.1099855,0.285341,0.4776069,0.6677745,0.8505867,1.025005,1.191297,1.35011,1.502152
0.007035176,0.0088174,0.1188279,0.3006544,0.4971529,0.6901571,0.8749775,1.050889,1.218336,1.378069,1.530865
0.008040201,0.01007707,0.1270645,0.3146075,0.5147861,0.7102397,0.8967881,1.073982,1.242419,1.402943,1.556385
0.009045226,0.01133675,0.1348064,0.3274738,0.5309064,0.7285131,0.9165761,1.094892,1.264196,1.42541,1.579417
0.01005025,0.01259646,0.1421344,0.3394483,0.5457962,0.7453218,0.9347315,1.114044,1.284117,1.445943,1.600451
0.01105528,0.01385618,0.1491096,0.3506755,0.5596626,0.7609177,0.9515384,1.131746,1.302509,1.464885,1.619843
0.0120603,0.01511592,0.1557794,0.3612657,0.5726628,0.7754908,0.9672108,1.14823,1.319619,1.482493,1.637858
0.01306533,0.01637569,0.1621816,0.3713052,0.584919,0.7891884,0.9819141,1.163675,1.335635,1.498965,1.654702
0.01407035,0.01763548,0.1683465,0.3808631,0.5965282,0.8021271,0.995779,1.178223,1.350709,1.514457,1.670536
0.01507538,0.01889531,0.1742995,0.3899957,0.607569,0.8144009,1.008911,1.191987,1.364959,1.529094,1.685489
0.0160804,0.02015516,0.1800616,0.3987493,0.6181057,0.8260867,1.021395,1.205059,1.378483,1.542979,1.699668
0.01708543,0.02141504,0.1856506,0.4071627,0.6281921,0.8372485,1.033303,1.217516,1.391363,1.556194,1.713158
0.01809045,0.02267496,0.1910816,0.4152687,0.6378734,0.8479398,1.044695,1.229423,1.403665,1.568812,1.726033
0.01909548,0.02393492,0.1963678,0.4230954,0.6471879,0.8582063,1.05562,1.240833,1.415449,1.580891,1.738355
0.0201005,0.02519491,0.2015206,0.430667,0.6561687,0.868087,1.066124,1.251794,1.426761,1.592483,1.750175
0.02110553,0.02645494,0.2065499,0.4380044,0.6648443,0.8776155,1.076242,1.262345,1.437645,1.603632,1.76154
0.02211055,0.02771502,0.2114647,0.4451261,0.6732397,0.886821,1.086007,1.272521,1.448137,1.614375,1.772488
0.02311558,0.02897513,0.2162727,0.4520482,0.6813765,0.8957294,1.095448,1.282353,1.458269,1.624746,1.783054
0.0241206,0.0302353,0.2209809,0.458785,0.6892741,0.9043631,1.104589,1.291867,1.468069,1.634773,1.793267
0.02512563,0.03149551,0.2255955,0.4653492,0.6969497,0.9127422,1.113453,1.301087,1.477562,1.644483,1.803155
0.02613065,0.03275577,0.2301223,0.4717523,0.7044184,0.9208845,1.12206,1.310034,1.48677,1.653899,1.81274
0.02713568,0.03401609,0.2345662,0.4780046,0.7116939,0.9288061,1.130426,1.318726,1.495712,1.663041,1.822044
0.0281407,0.03527646,0.238932,0.4841153,0.7187885,0.9365211,1.138568,1.327181,1.504407,1.671927,1.831086
0.02914573,0.03653688,0.2432238,0.4900927,0.7257134,0.9440427,1.1465,1.335413,1.512871,1.680573,1.839883
0.03015075,0.03779736,0.2474455,0.4959445,0.7324786,0.9513824,1.154234,1.343437,1.521117,1.688996,1.848449
0.03115578,0.03905791,0.2516006,0.5016776,0.7390933,0.9585509,1.161784,1.351265,1.529158,1.697207,1.8568
0.0321608,0.04031851,0.2556925,0.5072984,0.7455658,0.965558,1.169158,1.358908,1.537007,1.705221,1.864947
0.03316583,0.04157918,0.259724,0.5128128,0.7519038,0.9724124,1.176367,1.366376,1.544675,1.713046,1.872902
0.03417085,0.04283991,0.263698,0.518226,0.7581143,0.9791224,1.183419,1.37368,1.552171,1.720695,1.880676
0.03517588,0.04410072,0.2676171,0.523543,0.7642039,0.9856953,1.190324,1.380827,1.559504,1.728176,1.888278
0.0361809,0.04536159,0.2714836,0.5287684,0.7701784,0.9921381,1.197088,1.387826,1.566683,1.735499,1.895717
0.03718593,0.04662254,0.2752997,0.5339065,0.7760434,0.9984572,1.203718,1.394684,1.573716,1.74267,1.903002
0.03819095,0.04788356,0.2790675,0.5389611,0.781804,1.004658,1.210221,1.401407,1.580609,1.749698,1.91014
0.03919598,0.04914465,0.2827891,0.543936,0.787465,1.010747,1.216603,1.408004,1.587369,1.756589,1.917137
0.04020101,0.05040582,0.286466,0.5488345,0.7930307,1.016729,1.222869,1.414478,1.594003,1.76335,1.924002
0.04120603,0.05166708,0.2901002,0.5536599,0.7985053,1.022608,1.229024,1.420836,1.600516,1.769986,1.930739
0.04221106,0.05292841,0.2936932,0.558415,0.8038927,1.028388,1.235074,1.427082,1.606914,1.776503,1.937354
0.04321608,0.05418983,0.2972464,0.5631028,0.8091964,1.034075,1.241023,1.433222,1.6132,1.782907,1.943853
0.04422111,0.05545134,0.3007613,0.5677258,0.8144197,1.039671,1.246874,1.43926,1.619381,1.789201,1.95024
0.04522613,0.05671294,0.3042392,0.5722865,0.819566,1.045181,1.252633,1.4452,1.625461,1.795391,1.956521
0.04623116,0.05797462,0.3076815,0.5767872,0.8246381,1.050608,1.258302,1.451046,1.631443,1.801481,1.962699
0.04723618,0.0592364,0.3110892,0.58123,0.8296388,1.055954,1.263885,1.456802,1.637331,1.807474,1.968778
0.04824121,0.06049827,0.3144635,0.5856172,0.8345709,1.061224,1.269385,1.462471,1.643129,1.813375,1.974763
0.04924623,0.06176024,0.3178055,0.5899505,0.8394366,1.06642,1.274806,1.468056,1.64884,1.819187,1.980656
0.05025126,0.0630223,0.3211162,0.5942319,0.8442385,1.071544,1.28015,1.473561,1.654468,1.824913,1.986462
0.05125628,0.06428447,0.3243966,0.5984631,0.8489787,1.076599,1.28542,1.478988,1.660016,1.830556,1.992183
0.05226131,0.06554674,0.3276475,0.6026457,0.8536594,1.081587,1.290619,1.48434,1.665486,1.836119,1.997823
0.05326633,0.06680911,0.33087,0.6067814,0.8582824,1.086512,1.295749,1.48962,1.670881,1.841606,2.003385
0.05427136,0.06807159,0.3340647,0.6108715,0.8628498,1.091374,1.300812,1.494831,1.676203,1.847018,2.00887
0.05527638,0.06933418,0.3372324,0.6149176,0.8673633,1.096176,1.305811,1.499973,1.681456,1.852359,2.014282
0.05628141,0.07059688,0.3403741,0.618921,0.8718246,1.10092,1.310747,1.505051,1.686642,1.857629,2.019623
0.05728643,0.07185969,0.3434903,0.6228829,0.8762353,1.105607,1.315624,1.510065,1.691761,1.862833,2.024895
0.05829146,0.07312262,0.3465818,0.6268046,0.8805971,1.11024,1.320442,1.515018,1.696818,1.867972,2.030101
0.05929648,0.07438566,0.3496491,0.6306872,0.8849113,1.114821,1.325203,1.519911,1.701813,1.873048,2.035243
0.06030151,0.07564882,0.3526931,0.634532,0.8891793,1.119349,1.32991,1.524748,1.706749,1.878062,2.040322
0.06130653,0.07691211,0.3557142,0.6383399,0.8934026,1.123828,1.334563,1.529528,1.711627,1.883018,2.045341
0.06231156,0.07817551,0.3587131,0.6421119,0.8975824,1.128259,1.339165,1.534255,1.716449,1.887916,2.050301
0.06331658,0.07943904,0.3616903,0.6458491,0.9017199,1.132643,1.343716,1.538929,1.721217,1.892758,2.055204
0.06432161,0.0807027,0.3646463,0.6495523,0.9058163,1.136981,1.348219,1.543552,1.725932,1.897547,2.060052
0.06532663,0.08196648,0.3675817,0.6532226,0.9098727,1.141275,1.352675,1.548125,1.730596,1.902282,2.064847
0.06633166,0.0832304,0.370497,0.6568607,0.9138902,1.145525,1.357084,1.55265,1.73521,1.906967,2.069589
0.06733668,0.08449445,0.3733926,0.6604674,0.9178698,1.149734,1.361449,1.557129,1.739775,1.911602,2.074281
0.06834171,0.08575863,0.376269,0.6640436,0.9218125,1.153902,1.36577,1.561562,1.744294,1.916189,2.078923
0.06934673,0.08702295,0.3791266,0.6675901,0.9257193,1.15803,1.370048,1.56595,1.748766,1.920728,2.083517
0.07035176,0.08828742,0.381966,0.6711074,0.9295911,1.162119,1.374285,1.570295,1.753194,1.925222,2.088065
0.07135678,0.08955202,0.3847874,0.6745965,0.9334288,1.166171,1.378482,1.574598,1.757579,1.929671,2.092567
0.07236181,0.09081676,0.3875913,0.6780579,0.9372331,1.170185,1.38264,1.578861,1.761921,1.934077,2.097024
0.07336683,0.09208165,0.3903781,0.6814923,0.941005,1.174164,1.38676,1.583083,1.766222,1.93844,2.101439
0.07437186,0.09334669,0.3931481,0.6849003,0.9447452,1.178108,1.390842,1.587266,1.770482,1.942762,2.105811
0.07537688,0.09461188,0.3959017,0.6882825,0.9484544,1.182017,1.394888,1.591411,1.774704,1.947044,2.110143
0.07638191,0.09587722,0.3986392,0.6916396,0.9521334,1.185894,1.398898,1.595519,1.778887,1.951287,2.114434
0.07738693,0.09714271,0.4013611,0.694972,0.9557829,1.189737,1.402874,1.599591,1.783032,1.955491,2.118686
0.07839196,0.09840836,0.4040675,0.6982804,0.9594035,1.193549,1.406815,1.603628,1.787142,1.959658,2.1229
0.07939698,0.09967416,0.4067588,0.7015653,0.9629959,1.19733,1.410724,1.60763,1.791215,1.963788,2.127077
0.08040201,0.1009401,0.4094354,0.7048271,0.9665608,1.20108,1.4146,1.611598,1.795254,1.967883,2.131217
0.08140704,0.1022063,0.4120975,0.7080664,0.9700987,1.2048,1.418445,1.615533,1.799258,1.971943,2.135322
0.08241206,0.1034725,0.4147454,0.7112836,0.9736103,1.208492,1.422259,1.619436,1.80323,1.975968,2.139392
0.08341709,0.104739,0.4173793,0.7144792,0.977096,1.212155,1.426042,1.623307,1.807169,1.979961,2.143429
0.08442211,0.1060056,0.4199996,0.7176537,0.9805565,1.21579,1.429796,1.627148,1.811076,1.983921,2.147432
0.08542714,0.1072724,0.4226065,0.7208075,0.9839923,1.219398,1.433522,1.630959,1.814952,1.987848,2.151402
0.08643216,0.1085394,0.4252003,0.7239409,0.9874039,1.22298,1.437218,1.63474,1.818797,1.991745,2.155341
0.08743719,0.1098065,0.4277812,0.7270545,0.9907918,1.226535,1.440888,1.638492,1.822613,1.995612,2.159248
0.08844221,0.1110738,0.4303494,0.7301486,0.9941564,1.230065,1.44453,1.642216,1.826399,1.999448,2.163125
0.08944724,0.1123413,0.4329051,0.7332236,0.9974983,1.23357,1.448145,1.645912,1.830157,2.003255,2.166973
0.09045226,0.113609,0.4354487,0.7362798,1.000818,1.23705,1.451735,1.649581,1.833887,2.007034,2.170791
0.09145729,0.1148769,0.4379803,0.7393176,1.004116,1.240506,1.455299,1.653223,1.83759,2.010784,2.174581
0.09246231,0.1161449,0.4405001,0.7423374,1.007392,1.243939,1.458838,1.65684,1.841266,2.014507,2.178342
0.09346734,0.1174132,0.4430084,0.7453395,1.010647,1.247349,1.462352,1.660431,1.844915,2.018203,2.182076
0.09447236,0.1186816,0.4455053,0.7483243,1.013882,1.250736,1.465843,1.663997,1.848539,2.021873,2.185784
0.09547739,0.1199502,0.447991,0.751292,1.017096,1.254101,1.46931,1.667538,1.852138,2.025517,2.189464
0.09648241,0.121219,0.4504658,0.7542429,1.020291,1.257444,1.472753,1.671056,1.855711,2.029135,2.19312
0.09748744,0.122488,0.4529297,0.7571775,1.023466,1.260766,1.476175,1.674549,1.859261,2.032729,2.196749
0.09849246,0.1237572,0.4553831,0.7600959,1.026622,1.264066,1.479574,1.67802,1.862786,2.036298,2.200354
0.09949749,0.1250266,0.457826,0.7629984,1.029759,1.267347,1.482951,1.681468,1.866288,2.039843,2.203935
0.1005025,0.1262962,0.4602587,0.7658854,1.032878,1.270607,1.486307,1.684894,1.869768,2.043365,2.207491
0.1015075,0.127566,0.4626812,0.7687571,1.035979,1.273847,1.489642,1.688297,1.873224,2.046864,2.211024
0.1025126,0.128836,0.4650939,0.7716137,1.039062,1.277067,1.492956,1.69168,1.876659,2.05034,2.214534
0.1035176,0.1301062,0.4674967,0.7744556,1.042127,1.280269,1.49625,1.695041,1.880071,2.053793,2.218021
0.1045226,0.1313766,0.46989,0.7772829,1.045176,1.283452,1.499524,1.698381,1.883463,2.057225,2.221486
0.1055276,0.1326473,0.4722738,0.7800959,1.048207,1.286616,1.502778,1.701702,1.886833,2.060636,2.22493
0.1065327,0.1339181,0.4746483,0.7828949,1.051222,1.289762,1.506013,1.705002,1.890183,2.064025,2.228352
0.1075377,0.1351892,0.4770136,0.7856801,1.054221,1.292891,1.50923,1.708282,1.893513,2.067394,2.231752
0.1085427,0.1364605,0.4793699,0.7884517,1.057203,1.296001,1.512427,1.711543,1.896823,2.070743,2.235132
0.1095477,0.137732,0.4817173,0.79121,1.06017,1.299095,1.515607,1.714786,1.900113,2.074071,2.238492
0.1105528,0.1390037,0.484056,0.7939551,1.063121,1.302172,1.518769,1.718009,1.903384,2.07738,2.241832
0.1115578,0.1402756,0.486386,0.7966872,1.066057,1.305232,1.521913,1.721215,1.906636,2.080669,2.245152
0.1125628,0.1415478,0.4887076,0.7994067,1.068978,1.308275,1.525039,1.724402,1.90987,2.08394,2.248453
0.1135678,0.1428202,0.4910207,0.8021135,1.071885,1.311303,1.528149,1.727571,1.913085,2.087192,2.251734
0.1145729,0.1440929,0.4933257,0.8048081,1.074776,1.314314,1.531242,1.730723,1.916283,2.090425,2.254997
0.1155779,0.1453657,0.4956225,0.8074905,1.077654,1.31731,1.534318,1.733858,1.919463,2.093641,2.258242
0.1165829,0.1466389,0.4979113,0.810161,1.080517,1.320291,1.537378,1.736976,1.922625,2.096839,2.261469
0.1175879,0.1479122,0.5001923,0.8128196,1.083367,1.323256,1.540422,1.740078,1.92577,2.100019,2.264677
0.118593,0.1491858,0.5024654,0.8154667,1.086203,1.326207,1.543451,1.743163,1.928899,2.103182,2.267869
0.119598,0.1504596,0.5047309,0.8181024,1.089026,1.329143,1.546464,1.746232,1.932011,2.106328,2.271043
0.120603,0.1517337,0.5069889,0.8207268,1.091835,1.332065,1.549462,1.749285,1.935107,2.109457,2.2742
0.121608,0.153008,0.5092394,0.8233401,1.094631,1.334972,1.552444,1.752323,1.938186,2.112571,2.27734
0.1226131,0.1542826,0.5114825,0.8259425,1.097415,1.337866,1.555412,1.755345,1.94125,2.115667,2.280464
0.1236181,0.1555574,0.5137184,0.8285341,1.100186,1.340745,1.558366,1.758352,1.944298,2.118748,2.283572
0.1246231,0.1568325,0.5159472,0.8311152,1.102944,1.343611,1.561305,1.761344,1.947331,2.121814,2.286664
0.1256281,0.1581078,0.5181689,0.8336858,1.105691,1.346464,1.56423,1.764322,1.950349,2.124864,2.28974
0.1266332,0.1593834,0.5203837,0.836246,1.108425,1.349304,1.567141,1.767285,1.953352,2.127899,2.292801
0.1276382,0.1606592,0.5225917,0.8387962,1.111147,1.35213,1.570038,1.770234,1.956341,2.130918,2.295846
0.1286432,0.1619353,0.5247928,0.8413363,1.113858,1.354944,1.572922,1.773169,1.959315,2.133924,2.298877
0.1296482,0.1632117,0.5269873,0.8438665,1.116557,1.357746,1.575793,1.77609,1.962274,2.136914,2.301893
0.1306533,0.1644883,0.5291753,0.846387,1.119244,1.360534,1.57865,1.778997,1.96522,2.13989,2.304894
0.1316583,0.1657652,0.5313567,0.8488979,1.121921,1.363311,1.581495,1.781891,1.968152,2.142853,2.307881
0.1326633,0.1670424,0.5335317,0.8513994,1.124586,1.366076,1.584326,1.784772,1.971071,2.145801,2.310853
0.1336683,0.1683199,0.5357004,0.8538915,1.12724,1.368828,1.587146,1.78764,1.973976,2.148735,2.313812
0.1346734,0.1695976,0.5378629,0.8563744,1.129884,1.371569,1.589953,1.790495,1.976868,2.151657,2.316757
0.1356784,0.1708756,0.5400192,0.8588482,1.132517,1.374299,1.592747,1.793337,1.979746,2.154564,2.319689
0.1366834,0.1721538,0.5421694,0.8613131,1.13514,1.377017,1.59553,1.796167,1.982612,2.157459,2.322607
0.1376884,0.1734324,0.5443136,0.8637691,1.137752,1.379724,1.598301,1.798985,1.985466,2.160341,2.325512
0.1386935,0.1747112,0.5464519,0.8662164,1.140354,1.382419,1.60106,1.80179,1.988306,2.16321,2.328404
0.1396985,0.1759904,0.5485843,0.868655,1.142946,1.385104,1.603808,1.804584,1.991135,2.166066,2.331283
0.1407035,0.1772698,0.5507109,0.8710852,1.145528,1.387778,1.606544,1.807365,1.993951,2.16891,2.33415
0.1417085,0.1785495,0.5528319,0.873507,1.1481,1.390441,1.609269,1.810135,1.996756,2.171742,2.337004
0.1427136,0.1798295,0.5549472,0.8759205,1.150663,1.393094,1.611983,1.812894,1.999548,2.174562,2.339846
0.1437186,0.1811098,0.5570569,0.8783259,1.153216,1.395737,1.614686,1.815641,2.002329,2.17737,2.342676
0.1447236,0.1823904,0.5591612,0.8807231,1.155759,1.398369,1.617378,1.818377,2.005099,2.180166,2.345494
0.1457286,0.1836713,0.56126,0.8831124,1.158294,1.400991,1.62006,1.821101,2.007857,2.18295,2.3483
0.1467337,0.1849524,0.5633534,0.8854939,1.160819,1.403603,1.622731,1.823815,2.010603,2.185723,2.351094
0.1477387,0.1862339,0.5654416,0.8878676,1.163335,1.406206,1.625392,1.826519,2.013339,2.188485,2.353877
0.1487437,0.1875157,0.5675245,0.8902336,1.165842,1.408798,1.628042,1.829211,2.016064,2.191235,2.356649
0.1497487,0.1887979,0.5696023,0.8925921,1.168341,1.411381,1.630682,1.831893,2.018778,2.193975,2.359409
0.1507538,0.1900803,0.5716749,0.8949431,1.170831,1.413955,1.633313,1.834565,2.021482,2.196704,2.362158
0.1517588,0.191363,0.5737425,0.8972867,1.173312,1.416519,1.635933,1.837227,2.024175,2.199422,2.364897
0.1527638,0.192646,0.5758051,0.899623,1.175784,1.419074,1.638544,1.839878,2.026857,2.202129,2.367624
0.1537688,0.1939294,0.5778628,0.9019521,1.178249,1.42162,1.641145,1.84252,2.02953,2.204826,2.370341
0.1547739,0.1952131,0.5799156,0.9042741,1.180705,1.424157,1.643737,1.845151,2.032192,2.207513,2.373048
0.1557789,0.1964971,0.5819637,0.906589,1.183153,1.426685,1.64632,1.847773,2.034844,2.210189,2.375744
0.1567839,0.1977814,0.5840069,0.9088971,1.185592,1.429205,1.648893,1.850386,2.037487,2.212855,2.37843
0.1577889,0.1990661,0.5860455,0.9111982,1.188024,1.431715,1.651457,1.852989,2.04012,2.215512,2.381106
0.158794,0.2003511,0.5880794,0.9134926,1.190448,1.434217,1.654012,1.855582,2.042743,2.218159,2.383772
0.159799,0.2016364,0.5901087,0.9157803,1.192864,1.436711,1.656558,1.858167,2.045357,2.220796,2.386428
0.160804,0.202922,0.5921335,0.9180614,1.195272,1.439196,1.659095,1.860742,2.047961,2.223423,2.389074
0.161809,0.204208,0.5941537,0.9203359,1.197673,1.441673,1.661624,1.863308,2.050556,2.226041,2.391711
0.1628141,0.2054943,0.5961696,0.922604,1.200066,1.444142,1.664144,1.865865,2.053142,2.228649,2.394338
0.1638191,0.206781,0.5981811,0.9248656,1.202452,1.446603,1.666656,1.868414,2.055719,2.231249,2.396956
0.1648241,0.208068,0.6001882,0.927121,1.204831,1.449056,1.669159,1.870954,2.058286,2.233839,2.399565
0.1658291,0.2093553,0.6021911,0.9293701,1.207202,1.451501,1.671654,1.873485,2.060846,2.23642,2.402164
0.1668342,0.210643,0.6041897,0.9316131,1.209566,1.453938,1.67414,1.876008,2.063396,2.238993,2.404754
0.1678392,0.2119311,0.6061841,0.93385,1.211923,1.456368,1.676619,1.878522,2.065938,2.241556,2.407336
0.1688442,0.2132195,0.6081744,0.9360808,1.214273,1.45879,1.67909,1.881028,2.068471,2.244111,2.409908
0.1698492,0.2145082,0.6101606,0.9383057,1.216616,1.461204,1.681552,1.883526,2.070996,2.246657,2.412472
0.1708543,0.2157973,0.6121427,0.9405247,1.218953,1.463611,1.684007,1.886016,2.073512,2.249195,2.415027
0.1718593,0.2170868,0.6141208,0.9427378,1.221282,1.466011,1.686454,1.888498,2.076021,2.251725,2.417574
0.1728643,0.2183766,0.616095,0.9449452,1.223605,1.468403,1.688894,1.890972,2.078521,2.254246,2.420112
0.1738693,0.2196668,0.6180653,0.9471469,1.225921,1.470789,1.691326,1.893438,2.081013,2.256758,2.422642
0.1748744,0.2209574,0.6200317,0.949343,1.228231,1.473167,1.693751,1.895896,2.083497,2.259263,2.425163
0.1758794,0.2222483,0.6219942,0.9515335,1.230534,1.475538,1.696168,1.898347,2.085973,2.26176,2.427677
0.1768844,0.2235396,0.623953,0.9537185,1.232831,1.477902,1.698578,1.90079,2.088442,2.264249,2.430182
0.1778894,0.2248313,0.625908,0.9558981,1.235122,1.48026,1.70098,1.903225,2.090903,2.26673,2.43268
0.1788945,0.2261233,0.6278593,0.9580723,1.237406,1.48261,1.703376,1.905654,2.093356,2.269203,2.435169
0.1798995,0.2274157,0.6298069,0.9602411,1.239684,1.484954,1.705764,1.908075,2.095802,2.271669,2.437651
0.1809045,0.2287085,0.6317509,0.9624047,1.241956,1.487292,1.708146,1.910488,2.09824,2.274127,2.440125
0.1819095,0.2300017,0.6336914,0.9645631,1.244222,1.489622,1.710521,1.912895,2.100671,2.276577,2.442592
0.1829146,0.2312953,0.6356282,0.9667163,1.246482,1.491947,1.712888,1.915294,2.103095,2.27902,2.44505
0.1839196,0.2325892,0.6375616,0.9688644,1.248736,1.494265,1.71525,1.917687,2.105512,2.281456,2.447502
0.1849246,0.2338836,0.6394915,0.9710075,1.250984,1.496576,1.717604,1.920073,2.107921,2.283885,2.449946
0.1859296,0.2351783,0.6414179,0.9731456,1.253227,1.498882,1.719952,1.922451,2.110324,2.286306,2.452383
0.1869347,0.2364734,0.643341,0.9752787,1.255463,1.501181,1.722293,1.924823,2.112719,2.28872,2.454812
0.1879397,0.237769,0.6452607,0.977407,1.257694,1.503474,1.724628,1.927189,2.115108,2.291128,2.457235
0.1889447,0.2390649,0.6471771,0.9795304,1.25992,1.505761,1.726956,1.929547,2.11749,2.293528,2.45965
0.1899497,0.2403612,0.6490901,0.9816491,1.26214,1.508041,1.729278,1.9319,2.119865,2.295921,2.462059
0.1909548,0.2416579,0.6509999,0.983763,1.264354,1.510316,1.731594,1.934245,2.122234,2.298308,2.46446
0.1919598,0.2429551,0.6529065,0.9858723,1.266563,1.512586,1.733904,1.936584,2.124596,2.300688,2.466855
0.1929648,0.2442526,0.6548099,0.9879769,1.268767,1.514849,1.736208,1.938917,2.126951,2.303061,2.469243
0.1939698,0.2455506,0.6567102,0.9900769,1.270965,1.517106,1.738505,1.941244,2.1293,2.305428,2.471624
0.1949749,0.246849,0.6586073,0.9921725,1.273158,1.519358,1.740797,1.943565,2.131643,2.307788,2.473999
0.1959799,0.2481477,0.6605013,0.9942635,1.275346,1.521604,1.743082,1.945879,2.133979,2.310142,2.476367
0.1969849,0.2494469,0.6623923,0.9963501,1.277529,1.523845,1.745362,1.948187,2.136309,2.312489,2.478729
0.1979899,0.2507466,0.6642803,0.9984323,1.279707,1.52608,1.747636,1.950489,2.138633,2.314831,2.481084
0.198995,0.2520466,0.6661652,1.00051,1.281879,1.52831,1.749904,1.952786,2.140951,2.317165,2.483433
0.2,0.2533471,0.6680472,1.002584,1.284047,1.530534,1.752167,1.955076,2.143262,2.319494,2.485775
0.2037688,0.2582277,0.6750789,1.010322,1.292132,1.538828,1.760602,1.963613,2.151879,2.328173,2.494505
0.2075377,0.2631145,0.6820709,1.018003,1.30015,1.547049,1.76896,1.972072,2.160414,2.336769,2.503151
0.2113065,0.2680076,0.6890247,1.025628,1.308105,1.555201,1.777246,1.980455,2.168871,2.345286,2.511716
0.2150754,0.2729071,0.6959419,1.0332,1.315997,1.563286,1.785461,1.988764,2.177253,2.353725,2.520203
0.2188442,0.2778132,0.7028239,1.04072,1.32383,1.571306,1.793608,1.997004,2.185563,2.362092,2.528616
0.2226131,0.2827259,0.7096718,1.048191,1.331605,1.579264,1.801689,2.005175,2.193803,2.370387,2.536955
0.2263819,0.2876455,0.7164872,1.055614,1.339325,1.587163,1.809708,2.013281,2.201977,2.378613,2.545225
0.2301508,0.2925721,0.7232711,1.062991,1.346992,1.595003,1.817666,2.021324,2.210085,2.386773,2.553428
0.2339196,0.2975058,0.7300249,1.070324,1.354607,1.602788,1.825565,2.029306,2.218131,2.39487,2.561566
0.2376884,0.3024467,0.7367495,1.077615,1.362173,1.610519,1.833407,2.03723,2.226116,2.402905,2.569642
0.2414573,0.307395,0.7434463,1.084864,1.369691,1.618198,1.841195,2.045097,2.234044,2.410881,2.577657
0.2452261,0.3123509,0.7501161,1.092073,1.377162,1.625827,1.84893,2.052909,2.241915,2.418799,2.585614
0.248995,0.3173144,0.7567601,1.099245,1.38459,1.633408,1.856614,2.060669,2.249733,2.426662,2.593514
0.2527638,0.3222858,0.7633793,1.106379,1.391974,1.640942,1.86425,2.068377,2.257497,2.434472,2.60136
0.2565327,0.3272652,0.7699746,1.113478,1.399317,1.648431,1.871837,2.076037,2.265212,2.44223,2.609154
0.2603015,0.3322526,0.776547,1.120543,1.406621,1.655877,1.87938,2.083649,2.272877,2.449938,2.616897
0.2640704,0.3372484,0.7830974,1.127574,1.413885,1.663281,1.886877,2.091215,2.280496,2.457598,2.624591
0.2678392,0.3422526,0.7896266,1.134574,1.421113,1.670645,1.894333,2.098737,2.288069,2.465211,2.632238
0.271608,0.3472654,0.7961356,1.141544,1.428304,1.677969,1.901747,2.106216,2.295598,2.47278,2.639839
0.2753769,0.3522869,0.8026252,1.148483,1.435461,1.685256,1.909121,2.113654,2.303084,2.480305,2.647395
0.2791457,0.3573173,0.8090961,1.155394,1.442585,1.692507,1.916457,2.121052,2.31053,2.487788,2.654909
0.2829146,0.3623568,0.8155493,1.162278,1.449677,1.699722,1.923756,2.128412,2.317936,2.495231,2.662382
0.2866834,0.3674055,0.8219853,1.169136,1.456737,1.706904,1.931019,2.135734,2.325303,2.502634,2.669815
0.2904523,0.3724636,0.8284051,1.175968,1.463767,1.714052,1.938247,2.14302,2.332634,2.51,2.677209
0.2942211,0.3775312,0.8348093,1.182776,1.470769,1.72117,1.945443,2.150272,2.339928,2.517329,2.684566
0.2979899,0.3826085,0.8411986,1.18956,1.477743,1.728257,1.952605,2.15749,2.347189,2.524623,2.691888
0.3017588,0.3876957,0.8475738,1.196322,1.48469,1.735314,1.959737,2.164675,2.354416,2.531882,2.699174
0.3055276,0.392793,0.8539355,1.203062,1.491612,1.742344,1.966839,2.17183,2.36161,2.539109,2.706427
0.3092965,0.3979005,0.8602844,1.209781,1.498508,1.749346,1.973912,2.178954,2.368774,2.546304,2.713647
0.3130653,0.4030184,0.8666211,1.21648,1.505381,1.756322,1.980957,2.18605,2.375908,2.553468,2.720836
0.3168342,0.4081469,0.8729463,1.22316,1.512231,1.763272,1.987976,2.193117,2.383012,2.560603,2.727995
0.320603,0.4132861,0.8792607,1.229822,1.519058,1.770198,1.994968,2.200157,2.390089,2.567709,2.735125
0.3243719,0.4184363,0.8855647,1.236466,1.525865,1.777101,2.001936,2.207172,2.397139,2.574787,2.742226
0.3281407,0.4235976,0.8918591,1.243094,1.532651,1.783982,2.008879,2.214161,2.404164,2.581839,2.749301
0.3319095,0.4287702,0.8981444,1.249705,1.539418,1.79084,2.015799,2.221126,2.411163,2.588865,2.756349
0.3356784,0.4339543,0.9044212,1.256301,1.546166,1.797678,2.022698,2.228068,2.418138,2.595867,2.763372
0.3394472,0.4391501,0.9106901,1.262883,1.552896,1.804496,2.029575,2.234988,2.42509,2.602845,2.770371
0.3432161,0.4443578,0.9169517,1.269451,1.559609,1.811295,2.036431,2.241886,2.43202,2.6098,2.777347
0.3469849,0.4495776,0.9232064,1.276005,1.566305,1.818076,2.043268,2.248763,2.438928,2.616733,2.7843
0.3507538,0.4548096,0.9294549,1.282547,1.572986,1.824839,2.050086,2.255621,2.445816,2.623645,2.791231
0.3545226,0.4600541,0.9356977,1.289078,1.579652,1.831585,2.056886,2.26246,2.452685,2.630536,2.798142
0.3582915,0.4653113,0.9419353,1.295597,1.586304,1.838316,2.063669,2.26928,2.459534,2.637408,2.805033
0.3620603,0.4705814,0.9481683,1.302105,1.592943,1.845031,2.070435,2.276083,2.466365,2.644262,2.811904
0.3658291,0.4758646,0.9543971,1.308604,1.599568,1.851731,2.077186,2.28287,2.473179,2.651098,2.818758
0.369598,0.4811611,0.9606222,1.315093,1.606182,1.858418,2.083921,2.289641,2.479977,2.657916,2.825593
0.3733668,0.4864711,0.9668443,1.321574,1.612784,1.865092,2.090642,2.296396,2.486759,2.664719,2.832412
0.3771357,0.4917949,0.9730638,1.328046,1.619375,1.871753,2.09735,2.303137,2.493525,2.671505,2.839216
0.3809045,0.4971327,0.9792811,1.334512,1.625957,1.878402,2.104045,2.309865,2.500277,2.678277,2.846003
0.3846734,0.5024847,0.9854969,1.34097,1.632529,1.885041,2.110727,2.316579,2.507016,2.685035,2.852777
0.3884422,0.5078511,0.9917115,1.347422,1.639092,1.891669,2.117399,2.323281,2.513742,2.691779,2.859536
0.3922111,0.5132321,0.9979254,1.353868,1.645646,1.898287,2.124059,2.329972,2.520455,2.698511,2.866282
0.3959799,0.5186281,1.004139,1.36031,1.652193,1.904896,2.130709,2.336652,2.527157,2.70523,2.873016
0.3997487,0.5240392,1.010353,1.366746,1.658734,1.911496,2.137349,2.343321,2.533848,2.711939,2.879738
0.4035176,0.5294657,1.016568,1.373179,1.665267,1.918089,2.143981,2.34998,2.540529,2.718636,2.886449
0.4072864,0.5349079,1.022784,1.379608,1.671795,1.924674,2.150604,2.356631,2.5472,2.725324,2.89315
0.4110553,0.5403659,1.029002,1.386035,1.678318,1.931253,2.15722,2.363273,2.553863,2.732002,2.899841
0.4148241,0.5458401,1.035223,1.392459,1.684836,1.937826,2.163829,2.369908,2.560517,2.738671,2.906523
0.418593,0.5513306,1.041445,1.398881,1.69135,1.944393,2.170431,2.376535,2.567163,2.745332,2.913196
0.4223618,0.5568379,1.047671,1.405302,1.69786,1.950955,2.177028,2.383156,2.573802,2.751986,2.919861
0.4261307,0.5623621,1.053901,1.411722,1.704368,1.957513,2.183619,2.389771,2.580435,2.758633,2.92652
0.4298995,0.5679035,1.060135,1.418142,1.710873,1.964068,2.190206,2.396381,2.587062,2.765274,2.933171
0.4336683,0.5734624,1.066373,1.424562,1.717376,1.970619,2.196788,2.402986,2.593684,2.771909,2.939817
0.4374372,0.5790391,1.072616,1.430984,1.723879,1.977168,2.203368,2.409587,2.600301,2.778539,2.946457
0.441206,0.5846338,1.078865,1.437406,1.73038,1.983715,2.209944,2.416184,2.606915,2.785164,2.953093
0.4449749,0.5902469,1.085119,1.44383,1.736881,1.99026,2.216518,2.422779,2.613524,2.791786,2.959724
0.4487437,0.5958787,1.09138,1.450257,1.743383,1.996804,2.223091,2.429371,2.620131,2.798404,2.966352
0.4525126,0.6015294,1.097648,1.456687,1.749886,2.003349,2.229662,2.435962,2.626736,2.80502,2.972977
0.4562814,0.6071994,1.103923,1.46312,1.75639,2.009893,2.236233,2.442551,2.633339,2.811634,2.979599
0.4600503,0.612889,1.110206,1.469558,1.762896,2.016439,2.242804,2.449139,2.639941,2.818246,2.98622
0.4638191,0.6185985,1.116498,1.475999,1.769405,2.022985,2.249375,2.455728,2.646543,2.824858,2.992839
0.4675879,0.6243282,1.122798,1.482446,1.775917,2.029534,2.255947,2.462317,2.653144,2.831469,2.999458
0.4713568,0.6300785,1.129107,1.488898,1.782432,2.036085,2.262522,2.468907,2.659746,2.838081,3.006077
0.4751256,0.6358497,1.135426,1.495357,1.788952,2.04264,2.269098,2.475499,2.66635,2.844693,3.012696
0.4788945,0.6416422,1.141755,1.501822,1.795477,2.049198,2.275677,2.482094,2.672955,2.851306,3.019317
0.4826633,0.6474563,1.148095,1.508294,1.802007,2.05576,2.28226,2.488691,2.679563,2.857922,3.025939
0.4864322,0.6532923,1.154446,1.514774,1.808543,2.062327,2.288847,2.495291,2.686173,2.86454,3.032563
0.490201,0.6591507,1.160809,1.521262,1.815085,2.068899,2.295438,2.501895,2.692787,2.871162,3.03919
0.4939698,0.6650318,1.167184,1.527758,1.821634,2.075477,2.302034,2.508504,2.699405,2.877787,3.045821
0.4977387,0.670936,1.173571,1.534264,1.82819,2.082061,2.308636,2.515118,2.706028,2.884416,3.052456
0.5015075,0.6768637,1.179972,1.54078,1.834755,2.088653,2.315244,2.521738,2.712656,2.891051,3.059095
0.5052764,0.6828152,1.186386,1.547306,1.841328,2.095252,2.321859,2.528364,2.71929,2.89769,3.065739
0.5090452,0.688791,1.192815,1.553843,1.847911,2.101859,2.328482,2.534997,2.72593,2.904336,3.07239
0.5128141,0.6947916,1.199258,1.560391,1.854503,2.108475,2.335112,2.541637,2.732577,2.910988,3.079046
0.5165829,0.7008172,1.205716,1.566951,1.861106,2.1151,2.341751,2.548285,2.739232,2.917648,3.085709
0.5203518,0.7068684,1.21219,1.573524,1.867719,2.121735,2.348399,2.554942,2.745895,2.924316,3.09238
0.5241206,0.7129456,1.21868,1.58011,1.874344,2.12838,2.355057,2.561607,2.752566,2.930991,3.099059
0.5278894,0.7190493,1.225187,1.586709,1.880981,2.135036,2.361725,2.568283,2.759247,2.937676,3.105747
0.5316583,0.7251798,1.231712,1.593323,1.88763,2.141704,2.368404,2.574969,2.765938,2.944371,3.112444
0.5354271,0.7313378,1.238254,1.599951,1.894293,2.148384,2.375094,2.581666,2.772639,2.951075,3.119151
0.539196,0.7375236,1.244815,1.606595,1.90097,2.155077,2.381797,2.588374,2.779352,2.957791,3.125869
0.5429648,0.7437377,1.251395,1.613255,1.907661,2.161784,2.388512,2.595095,2.786076,2.964517,3.132597
0.5467337,0.7499807,1.257995,1.619932,1.914367,2.168504,2.39524,2.601829,2.792813,2.971256,3.139338
0.5505025,0.7562531,1.264615,1.626626,1.921088,2.175239,2.401983,2.608576,2.799563,2.978008,3.14609
0.5542714,0.7625553,1.271255,1.633337,1.927826,2.18199,2.40874,2.615337,2.806326,2.984773,3.152856
0.5580402,0.768888,1.277917,1.640068,1.934581,2.188756,2.415512,2.622112,2.813104,2.991552,3.159636
0.561809,0.7752517,1.284601,1.646817,1.941353,2.195539,2.4223,2.628904,2.819897,2.998345,3.16643
0.5655779,0.7816469,1.291308,1.653586,1.948144,2.202339,2.429105,2.635711,2.826705,3.005154,3.173239
0.5693467,0.7880743,1.298039,1.660375,1.954954,2.209157,2.435927,2.642534,2.833529,3.011979,3.180063
0.5731156,0.7945343,1.304793,1.667186,1.961783,2.215994,2.442767,2.649376,2.840371,3.01882,3.186904
0.5768844,0.8010278,1.311572,1.674018,1.968632,2.22285,2.449626,2.656235,2.84723,3.025679,3.193762
0.5806533,0.8075551,1.318376,1.680872,1.975502,2.229725,2.456503,2.663113,2.854108,3.032555,3.200637
0.5844221,0.8141171,1.325206,1.68775,1.982394,2.236622,2.463401,2.67001,2.861004,3.039451,3.207531
0.588191,0.8207143,1.332063,1.694652,1.989308,2.24354,2.470319,2.676928,2.86792,3.046365,3.214445
0.5919598,0.8273474,1.338947,1.701578,1.996246,2.25048,2.477259,2.683866,2.874857,3.0533,3.221378
0.5957286,0.8340171,1.34586,1.70853,2.003207,2.257443,2.484221,2.690827,2.881815,3.060256,3.228331
0.5994975,0.8407241,1.352801,1.715508,2.010192,2.264429,2.491206,2.697809,2.888795,3.067234,3.235306
0.6032663,0.8474692,1.359772,1.722512,2.017203,2.27144,2.498215,2.704815,2.895798,3.074233,3.242303
0.6070352,0.854253,1.366774,1.729544,2.024241,2.278476,2.505248,2.711845,2.902824,3.081257,3.249324
0.610804,0.8610764,1.373807,1.736605,2.031305,2.285538,2.512306,2.718899,2.909875,3.088304,3.256367
0.6145729,0.8679401,1.380872,1.743695,2.038397,2.292627,2.519391,2.725979,2.916951,3.095376,3.263436
0.6183417,0.8748449,1.387969,1.750815,2.045517,2.299743,2.526502,2.733086,2.924053,3.102473,3.270529
0.6221106,0.8817917,1.395101,1.757966,2.052667,2.306888,2.533641,2.740219,2.931181,3.109597,3.277649
0.6258794,0.8887813,1.402267,1.765149,2.059848,2.314063,2.540809,2.747381,2.938338,3.116749,3.284796
0.6296482,0.8958147,1.409469,1.772365,2.067059,2.321267,2.548007,2.754572,2.945523,3.123928,3.291971
0.6334171,0.9028926,1.416708,1.779614,2.074303,2.328503,2.555235,2.761793,2.952737,3.131137,3.299175
0.6371859,0.910016,1.423984,1.786898,2.08158,2.335771,2.562494,2.769044,2.959982,3.138376,3.306408
0.6409548,0.9171859,1.431298,1.794218,2.088891,2.343072,2.569786,2.776328,2.967258,3.145646,3.313672
0.6447236,0.9244033,1.438652,1.801574,2.096237,2.350407,2.577111,2.783644,2.974567,3.152947,3.320968
0.6484925,0.9316691,1.446046,1.808968,2.103619,2.357777,2.58447,2.790994,2.981909,3.160282,3.328297
0.6522613,0.9389845,1.453481,1.8164,2.111038,2.365183,2.591865,2.798379,2.989285,3.167651,3.335659
0.6560302,0.9463505,1.460959,1.823872,2.118496,2.372626,2.599296,2.8058,2.996697,3.175055,3.343056
0.659799,0.9537682,1.468481,1.831385,2.125992,2.380108,2.606765,2.813257,3.004145,3.182495,3.350488
0.6635678,0.9612387,1.476048,1.83894,2.133529,2.387629,2.614272,2.820753,3.01163,3.189972,3.357958
0.6673367,0.9687633,1.483661,1.846539,2.141108,2.39519,2.621819,2.828288,3.019155,3.197487,3.365466
0.6711055,0.9763431,1.49132,1.854181,2.148729,2.402794,2.629407,2.835863,3.026719,3.205042,3.373012
0.6748744,0.9839794,1.499029,1.861869,2.156395,2.41044,2.637037,2.84348,3.034325,3.212638,3.380599
0.6786432,0.9916736,1.506787,1.869604,2.164105,2.41813,2.64471,2.851139,3.041972,3.220276,3.388228
0.6824121,0.9994269,1.514596,1.877387,2.171862,2.425866,2.652429,2.858843,3.049664,3.227956,3.3959
0.6861809,1.007241,1.522458,1.885219,2.179667,2.433648,2.660193,2.866592,3.0574,3.235681,3.403615
0.6899497,1.015117,1.530373,1.893103,2.187521,2.441479,2.668004,2.874388,3.065182,3.243452,3.411376
0.6937186,1.023056,1.538344,1.901039,2.195426,2.449359,2.675864,2.882232,3.073012,3.251271,3.419184
0.6974874,1.03106,1.546372,1.909028,2.203383,2.45729,2.683775,2.890125,3.080891,3.259138,3.427041
0.7012563,1.039131,1.554458,1.917073,2.211394,2.465273,2.691737,2.898069,3.088821,3.267055,3.434947
0.7050251,1.04727,1.562604,1.925175,2.21946,2.473311,2.699752,2.906066,3.096803,3.275023,3.442904
0.708794,1.05548,1.570811,1.933336,2.227582,2.481405,2.707822,2.914118,3.104838,3.283045,3.450914
0.7125628,1.063761,1.579083,1.941556,2.235764,2.489556,2.715949,2.922225,3.112929,3.291122,3.458979
0.7163317,1.072115,1.587419,1.949839,2.244005,2.497765,2.724134,2.930389,3.121076,3.299255,3.467099
0.7201005,1.080545,1.595822,1.958186,2.252309,2.506036,2.732379,2.938613,3.129283,3.307446,3.475278
0.7238693,1.089053,1.604295,1.966599,2.260676,2.51437,2.740686,2.946898,3.137549,3.315698,3.483516
0.7276382,1.09764,1.612838,1.975079,2.26911,2.522768,2.749056,2.955246,3.145879,3.324011,3.491816
0.731407,1.106309,1.621455,1.983629,2.277611,2.531232,2.757492,2.963659,3.154272,3.332388,3.500179
0.7351759,1.115061,1.630147,1.992251,2.286182,2.539766,2.765996,2.972139,3.162732,3.340832,3.508608
0.7389447,1.1239,1.638916,2.000947,2.294826,2.54837,2.77457,2.980688,3.171261,3.349343,3.517104
0.7427136,1.132828,1.647765,2.00972,2.303544,2.557047,2.783215,2.989308,3.17986,3.357924,3.52567
0.7464824,1.141847,1.656697,2.018571,2.312338,2.5658,2.791936,2.998002,3.188532,3.366578,3.534308
0.7502513,1.15096,1.665713,2.027503,2.321212,2.574631,2.800732,3.006772,3.19728,3.375307,3.54302
0.7540201,1.160169,1.674817,2.03652,2.330168,2.583542,2.809609,3.01562,3.206105,3.384113,3.55181
0.7577889,1.169478,1.684011,2.045623,2.339208,2.592536,2.818567,3.02455,3.215011,3.392998,3.560678
0.7615578,1.178889,1.693298,2.054815,2.348335,2.601615,2.82761,3.033563,3.224,3.401967,3.569629
0.7653266,1.188406,1.702681,2.0641,2.357553,2.610783,2.83674,3.042663,3.233075,3.41102,3.578664
0.7690955,1.198032,1.712163,2.07348,2.366863,2.620043,2.845961,3.051852,3.242238,3.420162,3.587787
0.7728643,1.20777,1.721748,2.082958,2.37627,2.629398,2.855275,3.061134,3.251494,3.429395,3.597
0.7766332,1.217624,1.731439,2.092539,2.385776,2.63885,2.864686,3.070512,3.260844,3.438722,3.606308
0.780402,1.227598,1.741239,2.102225,2.395386,2.648404,2.874197,3.079989,3.270293,3.448147,3.615713
0.7841709,1.237695,1.751153,2.11202,2.405102,2.658063,2.883812,3.089569,3.279844,3.457674,3.625218
0.7879397,1.24792,1.761184,2.121928,2.414929,2.667831,2.893535,3.099255,3.289501,3.467305,3.634828
0.7917085,1.258277,1.771337,2.131954,2.42487,2.677711,2.903369,3.109052,3.299267,3.477046,3.644546
0.7954774,1.268771,1.781615,2.142101,2.43493,2.687708,2.913318,3.118963,3.309146,3.486899,3.654377
0.7992462,1.279407,1.792025,2.152374,2.445113,2.697827,2.923387,3.128994,3.319144,3.496869,3.664324
0.8030151,1.290189,1.802569,2.162777,2.455424,2.708072,2.933581,3.139147,3.329264,3.506961,3.674392
0.8067839,1.301124,1.813255,2.173317,2.465868,2.718448,2.943905,3.149429,3.339512,3.51718,3.684585
0.8105528,1.312216,1.824086,2.183997,2.476451,2.728959,2.954363,3.159843,3.349891,3.52753,3.69491
0.8143216,1.323472,1.835069,2.194824,2.487176,2.739612,2.96496,3.170397,3.360408,3.538016,3.70537
0.8180905,1.334899,1.84621,2.205804,2.498051,2.750413,2.975703,3.181095,3.371069,3.548645,3.715972
0.8218593,1.346502,1.857515,2.216942,2.509082,2.761366,2.986598,3.191943,3.381878,3.559422,3.726721
0.8256281,1.358289,1.868992,2.228247,2.520275,2.77248,2.997651,3.202948,3.392843,3.570354,3.737625
0.829397,1.370269,1.880647,2.239723,2.531637,2.78376,3.008869,3.214116,3.403971,3.581447,3.748688
0.8331658,1.382448,1.892488,2.25138,2.543176,2.795214,3.020259,3.225454,3.415267,3.592708,3.759919
0.8369347,1.394836,1.904523,2.263226,2.554899,2.80685,3.031829,3.236972,3.426741,3.604146,3.771325
0.8407035,1.407442,1.916762,2.275268,2.566815,2.818676,3.043587,3.248675,3.4384,3.615767,3.782914
0.8444724,1.420275,1.929213,2.287516,2.578933,2.830702,3.055542,3.260574,3.450253,3.627581,3.794695
0.8482412,1.433347,1.941887,2.299979,2.591262,2.842936,3.067703,3.272677,3.462309,3.639597,3.806677
0.8520101,1.446668,1.954795,2.312669,2.603814,2.855388,3.08008,3.284995,3.474578,3.651825,3.818869
0.8557789,1.460251,1.967947,2.325597,2.616598,2.868071,3.092685,3.297539,3.487071,3.664275,3.831283
0.8595477,1.474109,1.981357,2.338774,2.629627,2.880994,3.105529,3.310319,3.499799,3.676959,3.84393
0.8633166,1.488256,1.995038,2.352214,2.642914,2.894172,3.118625,3.323349,3.512774,3.68989,3.856821
0.8670854,1.502707,2.009004,2.365931,2.656472,2.907619,3.131985,3.336641,3.526011,3.70308,3.869971
0.8708543,1.517479,2.023272,2.37994,2.670317,2.921347,3.145626,3.350211,3.539524,3.716544,3.883393
0.8746231,1.53259,2.037857,2.394258,2.684466,2.935375,3.159562,3.364075,3.553328,3.730297,3.897104
0.878392,1.548059,2.05278,2.408903,2.698935,2.949719,3.173811,3.378249,3.56744,3.744357,3.911119
0.8821608,1.563908,2.068059,2.423894,2.713744,2.964399,3.188393,3.392753,3.581879,3.758743,3.925459
0.8859296,1.580159,2.083718,2.439254,2.728915,2.979436,3.203328,3.407606,3.596667,3.773474,3.940142
0.8896985,1.596839,2.09978,2.455005,2.74447,2.994852,3.218638,3.422832,3.611824,3.788573,3.955191
0.8934673,1.613976,2.116272,2.471175,2.760435,3.010673,3.234349,3.438456,3.627375,3.804064,3.97063
0.8972362,1.6316,2.133224,2.487791,2.776839,3.026926,3.250488,3.454504,3.643348,3.819975,3.986487
0.901005,1.649746,2.150668,2.504885,2.793712,3.043643,3.267085,3.471007,3.659774,3.836334,4.00279
0.9047739,1.668452,2.168641,2.522493,2.81109,3.060857,3.284176,3.487999,3.676684,3.853177,4.019574
0.9085427,1.68776,2.187182,2.540654,2.829011,3.078608,3.301797,3.505517,3.694118,3.870539,4.036875
0.9123116,1.707719,2.206339,2.559413,2.847519,3.096937,3.319991,3.523603,3.712116,3.888462,4.054734
0.9160804,1.728383,2.226161,2.578819,2.866662,3.115894,3.338806,3.542306,3.730725,3.906994,4.073199
0.9198492,1.749812,2.246707,2.598929,2.886497,3.135533,3.358297,3.561678,3.750001,3.926187,4.092322
0.9236181,1.772076,2.268043,2.619807,2.907086,3.155917,3.378525,3.581782,3.770002,3.946102,4.112163
0.9273869,1.795255,2.290245,2.641527,2.928502,3.177118,3.399561,3.602687,3.790799,3.966809,4.132792
0.9311558,1.819441,2.3134,2.664175,2.950829,3.199217,3.421487,3.624475,3.812474,3.988387,4.154288
0.9349246,1.84474,2.337609,2.687848,2.974164,3.222311,3.444398,3.647239,3.835118,4.010931,4.176744
0.9386935,1.871278,2.362993,2.712664,2.998621,3.246513,3.468405,3.671092,3.858843,4.034548,4.200269
0.9424623,1.899204,2.389692,2.73876,3.024336,3.271956,3.493641,3.696163,3.883778,4.059368,4.22499
0.9462312,1.928694,2.417876,2.7663,3.051469,3.298799,3.520263,3.722608,3.910078,4.085546,4.251063
0.95,1.959964,2.447747,2.795483,3.080216,3.327236,3.548463,3.750619,3.937933,4.113268,4.278672
0.9505051,1.964303,2.451891,2.799532,3.084203,3.33118,3.552373,3.754503,3.941795,4.117113,4.282501
0.9510101,1.96868,2.45607,2.803614,3.088224,3.335157,3.556317,3.75842,3.94569,4.120989,4.286361
0.9515152,1.973094,2.460286,2.807732,3.09228,3.339168,3.560295,3.762371,3.949619,4.124899,4.290255
0.9520202,1.977547,2.464539,2.811886,3.096371,3.343215,3.564307,3.766356,3.953581,4.128842,4.294182
0.9525253,1.98204,2.468829,2.816076,3.100498,3.347296,3.568354,3.770375,3.957578,4.13282,4.298143
0.9530303,1.986573,2.473157,2.820303,3.104661,3.351414,3.572437,3.77443,3.96161,4.136833,4.302139
0.9535354,1.991148,2.477524,2.824569,3.108862,3.355569,3.576557,3.778522,3.965678,4.140881,4.306171
0.9540404,1.995764,2.481932,2.828873,3.113101,3.359761,3.580714,3.78265,3.969783,4.144966,4.310239
0.9545455,2.000424,2.48638,2.833217,3.117379,3.363992,3.584908,3.786816,3.973926,4.149089,4.314344
0.9550505,2.005127,2.49087,2.837602,3.121697,3.368262,3.589142,3.791021,3.978106,4.153249,4.318487
0.9555556,2.009875,2.495402,2.842028,3.126055,3.372573,3.593416,3.795265,3.982326,4.157449,4.322669
0.9560606,2.014669,2.499978,2.846496,3.130455,3.376924,3.59773,3.79955,3.986586,4.161688,4.32689
0.9565657,2.019509,2.504598,2.851007,3.134898,3.381317,3.602086,3.803875,3.990887,4.165968,4.331152
0.9570707,2.024397,2.509263,2.855563,3.139384,3.385753,3.606484,3.808243,3.99523,4.170289,4.335455
0.9575758,2.029334,2.513975,2.860164,3.143914,3.390233,3.610925,3.812653,3.999615,4.174653,4.339801
0.9580808,2.034321,2.518734,2.864811,3.14849,3.394758,3.615411,3.817108,4.004044,4.17906,4.344189
0.9585859,2.03936,2.523542,2.869505,3.153112,3.399329,3.619942,3.821608,4.008517,4.183512,4.348622
0.9590909,2.04445,2.5284,2.874248,3.157781,3.403946,3.624519,3.826153,4.013037,4.188009,4.3531
0.959596,2.049594,2.533308,2.87904,3.1625,3.408611,3.629145,3.830746,4.017603,4.192553,4.357624
0.960101,2.054793,2.538269,2.883883,3.167268,3.413326,3.633818,3.835387,4.022217,4.197144,4.362196
0.9606061,2.060048,2.543283,2.888778,3.172087,3.418091,3.638542,3.840078,4.02688,4.201784,4.366816
0.9611111,2.065361,2.548351,2.893726,3.176958,3.422908,3.643317,3.844819,4.031594,4.206474,4.371486
0.9616162,2.070732,2.553476,2.898728,3.181883,3.427777,3.648144,3.849612,4.036359,4.211216,4.376207
0.9621212,2.076164,2.558657,2.903786,3.186863,3.432701,3.653024,3.854458,4.041177,4.21601,4.380981
0.9626263,2.081658,2.563898,2.908902,3.191899,3.43768,3.65796,3.859359,4.046049,4.220857,4.385807
0.9631313,2.087215,2.569199,2.914077,3.196993,3.442716,3.662952,3.864316,4.050977,4.22576,4.390689
0.9636364,2.092838,2.574562,2.919312,3.202146,3.447811,3.668002,3.869331,4.055961,4.23072,4.395628
0.9641414,2.098527,2.579989,2.924608,3.20736,3.452966,3.673112,3.874404,4.061005,4.235738,4.400624
0.9646465,2.104286,2.585481,2.929969,3.212637,3.458183,3.678283,3.879538,4.066108,4.240816,4.40568
0.9651515,2.110115,2.591041,2.935395,3.217978,3.463463,3.683516,3.884734,4.071274,4.245956,4.410797
0.9656566,2.116016,2.596669,2.940888,3.223384,3.468808,3.688814,3.889994,4.076503,4.251158,4.415976
0.9661616,2.121992,2.602368,2.94645,3.228859,3.47422,3.694178,3.89532,4.081797,4.256425,4.421221
0.9666667,2.128045,2.60814,2.952083,3.234404,3.479701,3.699611,3.900713,4.087158,4.26176,4.426531
0.9671717,2.134177,2.613987,2.957789,3.24002,3.485253,3.705113,3.906177,4.092589,4.267162,4.43191
0.9676768,2.14039,2.619912,2.963571,3.24571,3.490878,3.710688,3.911711,4.09809,4.272636,4.43736
0.9681818,2.146687,2.625916,2.96943,3.251477,3.496578,3.716338,3.91732,4.103665,4.278183,4.442882
0.9686869,2.153071,2.632002,2.975369,3.257322,3.502356,3.722064,3.923005,4.109316,4.283804,4.448479
0.9691919,2.159543,2.638173,2.98139,3.263248,3.508213,3.727869,3.928768,4.115044,4.289503,4.454152
0.969697,2.166107,2.644431,2.987496,3.269257,3.514153,3.733755,3.934612,4.120853,4.295282,4.459906
0.970202,2.172765,2.650779,2.99369,3.275352,3.520178,3.739726,3.940539,4.126745,4.301144,4.465741
0.9707071,2.179522,2.65722,2.999974,3.281537,3.526291,3.745784,3.946553,4.132722,4.30709,4.471661
0.9712121,2.186379,2.663757,3.006352,3.287813,3.532494,3.751931,3.952656,4.138788,4.313124,4.477668
0.9717172,2.193341,2.670393,3.012827,3.294184,3.538791,3.758172,3.95885,4.144945,4.319249,4.483765
0.9722222,2.200411,2.677132,3.019402,3.300654,3.545185,3.764508,3.96514,4.151196,4.325468,4.489957
0.9727273,2.207592,2.683978,3.02608,3.307225,3.55168,3.770944,3.971529,4.157546,4.331785,4.496244
0.9732323,2.214889,2.690933,3.032865,3.313902,3.558278,3.777482,3.978019,4.163996,4.338202,4.502633
0.9737374,2.222306,2.698002,3.039761,3.320687,3.564985,3.784127,3.984616,4.170552,4.344723,4.509125
0.9742424,2.229847,2.70519,3.046773,3.327586,3.571803,3.790883,3.991322,4.177217,4.351353,4.515724
0.9747475,2.237518,2.7125,3.053904,3.334603,3.578736,3.797754,3.998141,4.183995,4.358095,4.522436
0.9752525,2.245322,2.719938,3.061159,3.341741,3.585791,3.804743,4.005079,4.19089,4.364954,4.529263
0.9757576,2.253265,2.727508,3.068544,3.349006,3.59297,3.811857,4.01214,4.197907,4.371934,4.536211
0.9762626,2.261354,2.735216,3.076062,3.356403,3.600279,3.819099,4.019328,4.20505,4.37904,4.543284
0.9767677,2.269592,2.743068,3.08372,3.363937,3.607724,3.826476,4.02665,4.212326,4.386277,4.550488
0.9772727,2.277988,2.751069,3.091524,3.371614,3.61531,3.833992,4.03411,4.21974,4.393651,4.557828
0.9777778,2.286548,2.759225,3.099479,3.37944,3.623044,3.841654,4.041714,4.227297,4.401168,4.56531
0.9782828,2.295278,2.767545,3.107593,3.387422,3.63093,3.849467,4.049469,4.235003,4.408834,4.57294
0.9787879,2.304187,2.776034,3.115872,3.395566,3.638978,3.85744,4.057382,4.242867,4.416655,4.580725
0.9792929,2.313283,2.784701,3.124324,3.403881,3.647193,3.865579,4.06546,4.250893,4.424638,4.588672
0.979798,2.322575,2.793554,3.132958,3.412374,3.655584,3.873892,4.07371,4.259092,4.432793,4.596788
0.980303,2.332071,2.802603,3.141782,3.421053,3.66416,3.882388,4.082141,4.26747,4.441125,4.605081
0.9808081,2.341782,2.811856,3.150805,3.429929,3.672929,3.891075,4.090762,4.276036,4.449645,4.613562
0.9813131,2.351719,2.821324,3.160038,3.43901,3.681901,3.899963,4.099583,4.284801,4.458362,4.622238
0.9818182,2.361894,2.831019,3.169492,3.448308,3.691087,3.909063,4.108614,4.293774,4.467287,4.63112
0.9823232,2.37232,2.840952,3.179178,3.457835,3.700499,3.918386,4.117866,4.302967,4.47643,4.640219
0.9828283,2.38301,2.851137,3.189109,3.467603,3.710149,3.927945,4.127351,4.312391,4.485803,4.649548
0.9833333,2.39398,2.861589,3.1993,3.477625,3.72005,3.937752,4.137083,4.322061,4.49542,4.659119
0.9838384,2.405245,2.872322,3.209765,3.487917,3.730217,3.947823,4.147077,4.33199,4.505294,4.668947
0.9843434,2.416824,2.883354,3.220521,3.498496,3.740667,3.958174,4.157348,4.342195,4.515443,4.679046
0.9848485,2.428737,2.894704,3.231587,3.509378,3.751417,3.968821,4.167913,4.352692,4.525882,4.689435
0.9853535,2.441005,2.906392,3.242982,3.520584,3.762486,3.979785,4.178792,4.3635,4.53663,4.700132
0.9858586,2.453651,2.918441,3.254729,3.532136,3.773897,3.991087,4.190006,4.374641,4.547709,4.711158
0.9863636,2.466702,2.930875,3.266852,3.544057,3.785672,4.002749,4.201577,4.386137,4.559141,4.722534
0.9868687,2.480188,2.943724,3.279378,3.556374,3.797838,4.014799,4.213532,4.398015,4.570952,4.734288
0.9873737,2.49414,2.957018,3.292338,3.569117,3.810424,4.027264,4.2259,4.410301,4.58317,4.746446
0.9878788,2.508596,2.970791,3.305764,3.582319,3.823464,4.040178,4.238713,4.42303,4.595827,4.759041
0.9883838,2.523595,2.985082,3.319696,3.596018,3.836993,4.053577,4.252006,4.436236,4.608958,4.772108
0.9888889,2.539185,2.999937,3.334177,3.610256,3.851055,4.067502,4.265822,4.44996,4.622604,4.785687
0.9893939,2.555417,3.015404,3.349254,3.62508,3.865695,4.082,4.280205,4.464248,4.636811,4.799824
0.989899,2.572352,3.031541,3.364984,3.640546,3.880969,4.097125,4.29521,4.479153,4.651632,4.81457
0.990404,2.590059,3.048414,3.381432,3.656716,3.896938,4.112939,4.310898,4.494736,4.667125,4.829987
0.9909091,2.608616,3.066099,3.39867,3.673664,3.913675,4.129511,4.327338,4.511066,4.683362,4.846143
0.9914141,2.628119,3.084684,3.416786,3.691474,3.931262,4.146927,4.344614,4.528226,4.700423,4.863118
0.9919192,2.648675,3.104276,3.435883,3.710247,3.949801,4.165283,4.362823,4.546312,4.718404,4.881009
0.9924242,2.670415,3.124997,3.45608,3.730103,3.969407,4.184696,4.382079,4.565438,4.73742,4.899928
0.9929293,2.693496,3.146997,3.477524,3.751183,3.990222,4.205305,4.402522,4.585742,4.757606,4.920012
0.9934343,2.718107,3.170458,3.500392,3.773663,4.012419,4.227282,4.424321,4.607392,4.779129,4.941425
0.9939394,2.744484,3.195605,3.524903,3.797757,4.036208,4.250835,4.447682,4.630594,4.802194,4.964372
0.9944444,2.772921,3.222718,3.551331,3.823735,4.061857,4.276228,4.472868,4.655607,4.82706,4.98911
0.9949495,2.803795,3.252158,3.580027,3.851941,4.089706,4.303798,4.500212,4.682762,4.854055,5.015965
0.9954545,2.837597,3.284396,3.611449,3.882828,4.1202,4.333986,4.530152,4.712495,4.88361,5.045367
0.9959596,2.87499,3.320063,3.646216,3.917,4.153937,4.367383,4.563274,4.745386,4.916305,5.077891
0.9964646,2.916894,3.360042,3.685186,3.955304,4.191751,4.404816,4.600396,4.782249,4.952946,5.114339
0.9969697,2.964647,3.405611,3.729607,3.998964,4.234852,4.44748,4.642705,4.82426,4.994703,5.155876
0.9974747,3.020299,3.458732,3.781392,4.049862,4.285097,4.497214,4.692023,4.87323,5.043375,5.204288
0.9979798,3.087246,3.522657,3.843714,4.111117,4.345564,4.557063,4.751369,4.932154,5.101938,5.262537
0.9984848,3.171766,3.603398,3.922437,4.188492,4.421942,4.632659,4.826325,5.006574,5.175898,5.336096
0.9989899,3.287698,3.714217,4.030504,4.294712,4.52679,4.736427,4.929211,5.108718,5.277405,5.437049
0.9994949,3.478063,3.896371,4.208184,4.469367,4.699189,4.907044,5.098366,5.276642,5.44427,5.602989


==> PlotData/ModelTiles/ConfBands1.txt <==
0.9,3.0555203415251113,4.522395481920869
0.9055137844611529,3.064871862712156,4.526601541873772
0.9110275689223057,3.074199724341975,4.530807601826674
0.9165413533834587,3.083527585971794,4.535013661779578
0.9220551378446116,3.092855447601613,4.539219721732481
0.9275689223057644,3.1021833092314317,4.543425781685383
0.9330827067669173,3.111511170861251,4.547631841638287
0.9385964912280702,3.1208390324910704,4.55183790159119
0.944110275689223,3.1301668941208893,4.5560942689221235
0.9496240601503759,3.1394947557507082,4.560373471535565
0.9551378446115288,3.148822617380527,4.5646526741490066
0.9606516290726818,3.158150479010346,4.568931876762448
0.9661654135338346,3.167478340640165,4.573211079375889
0.9716791979949875,3.1768062022699843,4.577490281989331
0.9771929824561404,3.1860710998138426,4.581769484602772
0.9827067669172932,3.1953269721510553,4.586048687216213
0.9882205513784461,3.2045828444882685,4.590327889829655
0.993734335839599,3.2138387168254816,4.594607092443096
0.9992481203007518,3.2230945891626943,4.598886295056537
1.0047619047619047,3.232350461499908,4.603236456546116
1.0102756892230575,3.2416063338371206,4.607586690722883
1.0157894736842106,3.2508622061743337,4.61193692489965
1.0213032581453634,3.260118078511547,4.616287159076417
1.0268170426065162,3.2693739508487596,4.620637393253183
1.0323308270676692,3.2786298231859727,4.624987627429951
1.037844611528822,3.287884878053501,4.629337861606717
1.043358395989975,3.2970710713421716,4.6336880957834845
1.0488721804511278,3.3062572646308417,4.638038329960251
1.0543859649122806,3.315443457919512,4.6423885641370175
1.0598997493734337,3.3246296512081823,4.646738798313785
1.0654135338345865,3.3338158444968524,4.651089032490551
1.0709273182957393,3.3430020377855225,4.655439266667319
1.0764411027568923,3.3521882310741926,4.659809312360017
1.0819548872180451,3.3613744243628627,4.664227947990236
1.087468671679198,3.370560617651533,4.668646583620454
1.092982456140351,3.3797468109402033,4.673065219250673
1.0984962406015037,3.3889330042288734,4.677483854880891
1.1040100250626566,3.3980689264571105,4.68190249051111
1.1095238095238096,3.407187572895617,4.686321126141329
1.1150375939849624,3.4163062193341234,4.690739761771547
1.1205513784461152,3.425424865772629,4.695204950378676
1.1260651629072682,3.434526133986762,4.69969056542953
1.131578947368421,3.443578057133418,4.704176180480384
1.137092731829574,3.4526299802800744,4.7086617955312375
1.1426065162907268,3.4616819034267303,4.713147410582092
1.1481203007518797,3.4707338265733867,4.717633025632946
1.1536340852130327,3.479785749720043,4.722118640683799
1.1591478696741855,3.4888376728666985,4.726651255386096
1.1646616541353383,3.497889596013355,4.731202594083232
1.1701754385964913,3.5069415191600113,4.7357539327803675
1.1756892230576441,3.5159934423066668,4.740305271477503
1.181203007518797,3.525045365453323,4.744856610174639
1.18671679197995,3.5340972885999795,4.7494079488717755
1.1922305764411028,3.543091193005713,4.753959287568911
1.1977443609022556,3.552078424321147,4.758510626266046
1.2032581453634086,3.5610656556365816,4.763121498438077
1.2087719298245614,3.5700528869520154,4.7677371749193895
1.2142857142857142,3.579010636523991,4.772352851400702
1.2197994987468672,3.5879339550895484,4.776968527882014
1.22531328320802,3.5968572736551048,4.781584204363325
1.2308270676691728,3.605780592220661,4.786199880844637
1.2363408521303259,3.6147039107862184,4.790850048925831
1.2418546365914787,3.623627229351775,4.795528970943297
1.2473684210526317,3.6325505479173312,4.8002078929607634
1.2528822055137845,3.6414738664828885,4.8048868149782304
1.2583959899749373,3.650377962432489,4.809565736995696
1.2639097744360903,3.6592387525321977,4.814244659013163
1.2694235588972431,3.6680995426319054,4.818975031736402
1.274937343358396,3.676959325920828,4.823716227910121
1.280451127819549,3.685758141400428,4.828457424083841
1.2859649122807018,3.694556956880027,4.83319862025756
1.2914786967418546,3.703355772359627,4.8379398164312795
1.2969924812030076,3.712154587839227,4.842681012604999
1.3025062656641604,3.720953403318826,4.847422208778718
1.3080200501253132,3.729752218798426,4.8522042106611645
1.3135338345864662,3.738551034278026,4.857067498687103
1.319047619047619,3.747349849757625,4.8619307867130415
1.3245614035087718,3.756148665237225,4.86679407473898
1.3300751879699249,3.764917397621238,4.871657362764919
1.3355889724310777,3.773595438567291,4.876520650790858
1.3411027568922307,3.7822734795133455,4.881383938816796
1.3466165413533835,3.790951520459399,4.886247226842735
1.3521303258145363,3.7996295614054523,4.891110514868673
1.3576441102756893,3.808307602351506,4.895973802894612
1.3631578947368421,3.81698564329756,4.90083709092055
1.368671679197995,3.8256437413365414,4.90570037894649
1.374185463659148,3.834262490717544,4.910563666972428
1.3796992481203008,3.8428812400985466,4.915444755723997
1.3852130325814536,3.851499989479549,4.920453961769199
1.3907268170426066,3.860118738860552,4.925494015336713
1.3962406015037594,3.868737488241554,4.930534068904228
1.4017543859649122,3.8773170371605925,4.935574122471742
1.4072681704260652,3.8858190421752026,4.940614176039257
1.412781954887218,3.8943210471898126,4.945654229606771
1.4182957393483708,3.9028230522044227,4.950694283174286
1.4238095238095239,3.911325057219033,4.9557343367418
1.4293233082706767,3.919827062233643,4.960774390309315
1.4348370927318295,3.928329067248253,4.9658144438768295
1.4403508771929825,3.936831072262864,4.970870206202213
1.4458646616541353,3.945294615321428,4.975967568371069
1.4513784461152883,3.953739400760048,4.981064930539925
1.4568922305764411,3.9621841861986677,4.9861764526240915
1.462406015037594,3.9706289716372876,4.991387511274422
1.467919799498747,3.9790737570759074,4.996598569924754
1.4734335839598998,3.9874065508559724,5.001827048046997
1.4789473684210526,3.9957382611579613,5.0070945430251035
1.4844611528822056,4.004057271374381,5.01236203800321
1.4899749373433584,4.012332845218092,5.017629532981315
1.4954887218045112,4.020608419061803,5.022897027959422
1.5010025062656642,4.028883992905513,5.028164522937528
1.506516290726817,4.037159566749224,5.033432017915635
1.5120300751879698,4.045435140592935,5.038699512893741
1.5175438596491229,4.0537107144366455,5.0439670078718475
1.5230576441102757,4.061986288280357,5.049234502849953
1.5285714285714285,4.070261862124067,5.054553175084443
1.5340852130325815,4.078537435967778,5.059985732255626
1.5395989974937343,4.086813009811489,5.065418289426809
1.5451127819548873,4.094886593628063,5.070850846597992
1.5506265664160401,4.10294340644946,5.076299032037705
1.556140350877193,4.111000219270856,5.081786052737483
1.561654135338346,4.119057032092254,5.087273073437261
1.5671679197994988,4.1271138449136515,5.09276009413704
1.5726817042606516,4.135170657735047,5.098247114836818
1.5781954887218046,4.143227470556445,5.103734135536596
1.5837092731829574,4.1512842833778425,5.109221156236375
1.5892230576441102,4.159341096199239,5.114708176936153
1.5947368421052632,4.167397909020636,5.1202230234854555
1.600250626566416,4.1754547218420335,5.125870164654198
1.6057644110275688,4.18346341610782,5.131555320859092
1.6112781954887219,4.191467025170221,5.137255641888049
1.6167919799498747,4.19938075703386,5.142955962917005
1.6223057644110275,4.207172844765781,5.148656283945962
1.6278195488721805,4.214964932497702,5.154356604974919
1.6333333333333333,4.222757020229624,5.160056926003875
1.638847117794486,4.230549107961545,5.165757247032832
1.6443609022556391,4.238341195693467,5.171457568061789
1.649874686716792,4.246133283425388,5.177157889090745
1.655388471177945,4.25392537115731,5.1828582101197025
1.6609022556390978,4.2617174588892315,5.188692872134969
1.6664160401002506,4.269509546621152,5.194600717456901
1.6719298245614036,4.277301634353074,5.200508562778834
1.6774436090225564,4.285093722084995,5.2064164081007664
1.6829573934837092,4.292863412549922,5.212324253422699
1.6884711779448622,4.300543432789825,5.218232098744631
1.693984962406015,4.308079324758994,5.224139944066563
1.6994987468671678,4.315615216728164,5.230059147619844
1.7050125313283209,4.323151108697333,5.236017947028232
1.7105263157894737,4.330687000666503,5.241976746436619
1.7160401002506265,4.338222892635671,5.247935545845007
1.7215538847117795,4.345758784604841,5.25401616529277
1.7270676691729323,4.353273324420712,5.260177020540524
1.7325814536340851,4.360758847042495,5.2663378757882775
1.7380952380952381,4.3682443696642785,5.272498731036032
1.743609022556391,4.375729892286061,5.278659586283785
1.749122807017544,4.383215414907844,5.28482044153154
1.7546365914786968,4.390700937529626,5.290981296779294
1.7601503759398496,4.39808919810161,5.297142152027048
1.7656641604010026,4.405326455334484,5.303303007274802
1.7711779448621554,4.4125637125673585,5.309463862522556
1.7766917293233082,4.4198009698002325,5.3156604219935755
1.7822055137844612,4.427038227033107,5.322018389042945
1.787719298245614,4.4342754842659815,5.328376356092313
1.7932330827067668,4.4415127414988556,5.334747621723722
1.7987468671679199,4.44874999873173,5.341154529830664
1.8042606516290727,4.4559872559646045,5.347561437937606
1.8097744360902255,4.463195176389654,5.353968346044548
1.8152882205513785,4.470383798166301,5.3603752541514895
1.8208020050125313,4.477572419942948,5.366782162258431
1.8263157894736841,4.4847610417195956,5.373189070365372
1.8318295739348371,4.491793282331921,5.379625319315134
1.83734335839599,4.498740948686935,5.386224770568859
1.8428571428571427,4.505688615041947,5.392824221822583
1.8483709273182958,4.512636281396961,5.399423673076306
1.8538847117794486,4.5195839477519755,5.406023124330031
1.8593984962406016,4.52653161410699,5.412654510612549
1.8649122807017544,4.533479280462004,5.419301600866563
1.8704260651629072,4.540390955778946,5.425948691120576
1.8759398496240602,4.547291192932196,5.43259578137459
1.881453634085213,4.554191430085446,5.439242871628604
1.8869674185463658,4.561091667238696,5.4460257384898885
1.8924812030075189,4.5679919043919455,5.452861237167821
1.8979949874686717,4.574892141545195,5.459696735845753
1.9035087719298245,4.581564502112645,5.466532234523685
1.9090225563909775,4.588183995047278,5.473367733201618
1.9145363408521303,4.5948034879819115,5.48020323187955
1.9200501253132831,4.601422980916545,5.487038730557481
1.9255639097744361,4.608042473851178,5.493874229235415
1.931077694235589,4.614661966785812,5.500709727913346
1.9365914786967418,4.621281459720445,5.507713763619249
1.9421052631578948,4.627900952655079,5.514733945109134
1.9476190476190476,4.634520445589712,5.521754126599019
1.9531328320802006,4.641139938524345,5.5287838074706
1.9586466165413534,4.647759431458979,5.535849776863623
1.9641604010025062,4.654378924393612,5.5429157462566465
1.9696741854636592,4.660960500823118,5.54998171564967
1.975187969924812,4.6673164832470135,5.5570476850426935
1.9807017543859649,4.6736631432068645,5.5642165564782555
1.9862155388471179,4.680009803166715,5.571418534958575
1.9917293233082707,4.686356463126566,5.578620513438894
1.9972431077694235,4.692703123086418,5.585822491919213
2.0027568922305763,4.6990282982340865,5.593034118657317
2.0082706766917293,4.705330050555857,5.600280979920736
2.0137844611528823,4.711631802877628,5.607527841184156
2.019298245614035,4.717933555199398,5.614861444855386
2.024812030075188,4.724235307521168,5.6221976301535275
2.030325814536341,4.730537059842939,5.62953907249441
2.0358395989974936,4.7368388121647085,5.636919641318611
2.0413533834586466,4.743140564486479,5.644300210142813
2.0468671679197996,4.749325706747792,5.651699407528388
2.052380952380952,4.755361002725328,5.659168182862981
2.057894736842105,4.761354015481482,5.666636958197573
2.0634085213032582,4.767347028237634,5.6741057335321665
2.068922305764411,4.773340040993787,5.6815854595987805
2.074436090225564,4.779333053749939,5.689109875636346
2.079949874686717,4.785326066506093,5.696666010927014
2.0854636591478695,4.791319079262244,5.704228400210939
2.0909774436090225,4.797312092018398,5.711827969697816
2.0964912280701755,4.80330510477455,5.719434272185932
2.1020050125313285,4.8092981175307035,5.727077090985059
2.107518796992481,4.815291130286855,5.734719909784185
2.113032581453634,4.821284143043009,5.74239560684302
2.118546365914787,4.827277155799161,5.75009296648936
2.1240601503759398,4.833108152969552,5.757821705522809
2.129573934837093,4.838844166719744,5.765550444556258
2.135087719298246,4.844580180469936,5.773312301981332
2.1406015037593984,4.850316194220127,5.781083706136807
2.1461152882205514,4.856052207970319,5.7888842425240465
2.1516290726817044,4.861788221720511,5.796698123398372
2.157142857142857,4.867524235470702,5.8045415571163375
2.16265664160401,4.873260249220895,5.812397736998566
2.168170426065163,4.878996262971086,5.820282912413498
2.1736842105263157,4.884693595708381,5.828181212880167
2.1791979949874687,4.890387557759698,5.8360944882609695
2.1847117794486217,4.896081519811014,5.844034704085253
2.1902255639097743,4.901775481862331,5.851984126672987
2.1957393483709273,4.907360318412711,5.859966071308195
2.2012531328320804,4.912845940291399,5.867948015943403
2.206766917293233,4.918331562170087,5.8759575990443285
2.212280701754386,4.923817184048776,5.883981051376362
2.217794486215539,4.929302805927464,5.892004503708396
2.2233082706766916,4.9347884278061525,5.900027956040429
2.2288220551378446,4.94027404968484,5.908051408372463
2.2343358395989976,4.945759671563529,5.9160849639728355
2.23984962406015,4.951245293442216,5.92414946142941
2.2453634085213032,4.956713262524486,5.932213958885987
2.2508771929824563,4.962157992351743,5.940415866178542
2.256390977443609,4.967602722178999,5.9486845091596985
2.261904761904762,4.973047452006254,5.956953152140855
2.267418546365915,4.9783859862341195,5.965221795122012
2.2729323308270675,4.9836684036917145,5.973490438103168
2.2784461152882205,4.988950821149308,5.981759081084325
2.2839598997493735,4.994233238606903,5.990027724065483
2.289473684210526,4.999491974736843,5.998296367046638
2.294987468671679,5.004734148395482,6.006565010027796
2.300501253132832,5.00997632205412,6.014833653008952
2.306015037593985,5.015218495712759,6.023102295990109
2.3115288220551378,5.020460669371397,6.031370938971265
2.317042606516291,5.025702843030036,6.039653790478035
2.322556390977444,5.030945016688674,6.048035301477405
2.3280701754385964,5.036187190347313,6.056502768755995
2.3335839598997494,5.0414293640059515,6.064970236034585
2.3390977443609025,5.046560761401472,6.073437703313176
2.344611528822055,5.051644807565715,6.0819051705917655
2.350125313283208,5.0567288537299575,6.090372637870356
2.355639097744361,5.06177902185139,6.0988401051489465
2.3611528822055137,5.066823759306157,6.107307572427537
2.3666666666666667,5.071868496760924,6.1157750397061275
2.3721804511278197,5.076913234215693,6.124242506984718
2.3776942355889723,5.081957971670461,6.1327263609882205
2.3832080200501253,5.087002709125228,6.141232792967399
2.3887218045112784,5.092047446579995,6.149739224946576
2.394235588972431,5.0970921840347625,6.158265454425431
2.399749373433584,5.102136921489532,6.166926741051018
2.405263157894737,5.107181658944299,6.175588027676604
2.4107769423558896,5.112159645281039,6.184249314302191
2.4162907268170426,5.117050342474446,6.192910600927778
2.4218045112781956,5.121941039667853,6.2015718875533645
2.427318295739348,5.1268317368612575,6.210233174178951
2.4328320802005012,5.131722434054664,6.218894460804537
2.4383458646616543,5.13661313124807,6.227555747430124
2.443859649122807,5.141503828441476,6.23621703405571
2.44937343358396,5.146394525634882,6.244878320681297
2.454887218045113,5.15126146044364,6.253539607306884
2.4604010025062655,5.156114227102703,6.26220089393247
2.4659147869674185,5.160966993761766,6.270870825054171
2.4714285714285715,5.165819760420829,6.2796085940962545
2.476942355889724,5.170672527079892,6.2884207137619175
2.482456140350877,5.175525293738955,6.297232833427582
2.48796992481203,5.180283729312442,6.306044953093246
2.4934837092731827,5.185023960004306,6.314857072758909
2.4989974937343358,5.18976419069617,6.323669192424573
2.504511278195489,5.194504421388035,6.332481312090237
2.510025062656642,5.199211612040216,6.341304481245797
2.5155388471177944,5.2039146123585995,6.350153789473101
2.5210526315789474,5.208617612676983,6.359003097700405
2.5265664160401005,5.213320612995367,6.367852405927708
2.532080200501253,5.2180236133137505,6.376701714155012
2.537593984962406,5.222726613632133,6.385551022382316
2.543107769423559,5.227429613950518,6.394400330609621
2.5486215538847117,5.232132614268901,6.4032496388369236
2.5541353383458647,5.236835614587284,6.412204706531835
2.5596491228070177,5.241538614905668,6.4211640493914075
2.5651629072681703,5.246170755631011,6.430123392250978
2.5706766917293233,5.250764196798058,6.439082735110551
2.5761904761904764,5.255357637965105,6.448042077970124
2.581704260651629,5.259951079132151,6.457008251778104
2.587218045112782,5.264544032029153,6.4660038793133925
2.592731829573935,5.269101267455053,6.474999506848679
2.5982456140350876,5.27365850288095,6.4839951343839655
2.6037593984962406,5.278215738306849,6.492990761919254
2.6092731829573936,5.282772973732747,6.50198638945454
2.614786967418546,5.287330209158645,6.510982016989827
2.6203007518796992,5.291887444584543,6.519977644525115
2.6258145363408523,5.296444680010442,6.5289732720604015
2.631328320802005,5.3010019154363395,6.53796889959569
2.636842105263158,5.305559150862239,6.547029630960132
2.642355889724311,5.310116386288136,6.556132208349224
2.6478696741854635,5.314592514546618,6.5652347857383155
2.6533834586466165,5.319043160554431,6.574337363127409
2.6588972431077695,5.323493806562242,6.5834399405165005
2.664411027568922,5.327944452570055,6.592542517905592
2.669924812030075,5.332395098577866,6.6016450952946855
2.675438596491228,5.336845744585679,6.610747672683777
2.6809523809523808,5.34129639059349,6.619867850894934
2.686466165413534,5.345747036601303,6.629005555997731
2.691979949874687,5.350197682609114,6.638143261100527
2.6974937343358394,5.354648328616926,6.647280966203324
2.7030075187969924,5.359098974624738,6.65641867130612
2.7085213032581454,5.36351610204103,6.665556376408917
2.7140350877192985,5.3679319061594395,6.6746940815117135
2.719548872180451,5.3723477102778485,6.683831786614508
2.725062656641604,5.376763514396258,6.69299221873537
2.730576441102757,5.381179318514668,6.702219567519712
2.7360902255639097,5.385545994930035,6.711461076647147
2.7416040100250627,5.389892765123688,6.720702585774584
2.7471177944862157,5.39423953531734,6.72994409490202
2.7526315789473683,5.398573169380411,6.739185604029456
2.7581453634085213,5.402885626289645,6.748427113156892
2.7636591478696744,5.40719808319888,6.757668622284329
2.769172932330827,5.4115105401081145,6.766910131411764
2.77468671679198,5.41582299701735,6.776151640539201
2.780200501253133,5.420135453926585,6.785393149666637
2.7857142857142856,5.42444791083582,6.794634658794073
2.7912280701754386,5.428760367745054,6.8038761679215085
2.7967418546365916,5.433072824654289,6.813117677048945
2.802255639097744,5.4373852815635235,6.822359186176381
2.8077694235588972,5.441697738472758,6.831600695303817
2.8132832080200503,5.4460101953819935,6.840842204431254
2.818796992481203,5.450322652291228,6.850090180171032
2.824310776942356,5.4546351092004635,6.859432429710138
2.829824561403509,5.458901893245217,6.868774679249244
2.8353383458646615,5.46314735081499,6.878116928788349
2.8408521303258145,5.467392808384764,6.887459178327455
2.8463659147869675,5.471621208004414,6.896801427866561
2.85187969924812,5.475833349363738,6.906143677405666
2.857393483709273,5.480045490723061,6.915485926944771
2.862907268170426,5.484257632082385,6.924828176483877
2.8684210526315788,5.488469773441709,6.934170426022982
2.873934837092732,5.492681914801032,6.943512675562088
2.879448621553885,5.496894056160356,6.952854925101194
2.8849624060150374,5.50110619751968,6.962197174640299
2.8904761904761904,5.505318338879004,6.971539424179404
2.8959899749373434,5.509530480238327,6.98088167371851
2.901503759398496,5.51374262159765,6.9902239232576155
2.907017543859649,5.5179547629569745,6.999589718310853
2.912531328320802,5.522166904316299,7.0089646742511995
2.918045112781955,5.526379045675622,7.018339630191548
2.9235588972431077,5.530591187034945,7.027744826252623
2.9290726817042607,5.53476517824291,7.037184835923166
2.9345864661654137,5.538912362187823,7.046624845593708
2.9401002506265663,5.543059546132736,7.056064855264251
2.9456140350877194,5.547206730077649,7.065504864934793
2.9511278195488724,5.551353914022562,7.074944874605336
2.956641604010025,5.5555010979674755,7.084384884275877
2.962155388471178,5.5596276560109015,7.093824893946421
2.967669172932331,5.563742684477128,7.103264903616963
2.9731829573934836,5.567857712943354,7.112704913287505
2.9786967418546366,5.57197274140958,7.122144922958047
2.9842105263157896,5.576087769875807,7.1315849326285905
2.9897243107769422,5.580202798342032,7.141024942299132
2.9952380952380953,5.584317826808259,7.150464951969675
3.0007518796992483,5.588432855274485,7.159904961640217
3.006265664160401,5.592547883740711,7.1693449713107595
3.011779448621554,5.596662912206938,7.178784980981302
3.017293233082707,5.600777940673164,7.188224990651845
3.0228070175438595,5.6048929691393905,7.197665000322386
3.0283208020050125,5.609007997605616,7.207134707173347
3.0338345864661656,5.613123026071843,7.216616415321994
3.039348370927318,5.617190023392316,7.22611941724392
3.044862155388471,5.621242200762472,7.235622419165846
3.050375939849624,5.625294378132629,7.2451254210877725
3.0558897243107768,5.629346555502784,7.254628423009698
3.06140350877193,5.63339873287294,7.264138988893072
3.066917293233083,5.637450910243096,7.27367318473454
3.0724310776942354,5.641503087613252,7.283207380576008
3.0779448621553884,5.6455552649834075,7.292741576417476
3.0834586466165415,5.649607442353563,7.302275772258945
3.088972431077694,5.653659619723719,7.311809968100412
3.094486215538847,5.657711797093874,7.32134416394188
3.1,5.66176397446403,7.330878359783348


==> PlotData/ModelTiles/ConfBands2.txt <==
0.9,2.5855516937920333,4.9923612143279055
0.9055137844611529,2.5966017314351486,4.994914622738645
0.9110275689223057,2.6075585197176405,4.997468031149385
0.9165413533834587,2.6185153080001333,5.000021439560125
0.9220551378446116,2.6294720962826252,5.002574847970864
0.9275689223057644,2.640428884565117,5.005128256381604
0.9330827067669173,2.6513856728476095,5.007681664792344
0.9385964912280702,2.662342461130102,5.010235073203083
0.944110275689223,2.673299249412594,5.012835546700586
0.9496240601503759,2.684256037695086,5.015508863288199
0.9551378446115288,2.6952128259775785,5.018182179875811
0.9606516290726818,2.7061696142600704,5.020855496463422
0.9661654135338346,2.7171264025425628,5.023528813051034
0.9716791979949875,2.728083190825055,5.026202129638647
0.9771929824561404,2.738996486389595,5.028875446226259
0.9827067669172932,2.7498353269467333,5.031548762813871
0.9882205513784461,2.7606741675038715,5.0342220794014825
0.993734335839599,2.77151300806101,5.036895395989095
0.9992481203007518,2.7823518486181484,5.039568712576707
1.0047619047619047,2.7931906891752867,5.04224470127151
1.0102756892230575,2.804029529732425,5.045034235443072
1.0157894736842106,2.814868370289563,5.047823769614634
1.0213032581453634,2.8257072108467014,5.0506133037861956
1.0268170426065162,2.8365460514038396,5.053402837957758
1.0323308270676692,2.8473825853511627,5.05619237212932
1.037844611528822,2.8581067862827907,5.058981906300881
1.043358395989975,2.8688309872144195,5.061771440472443
1.0488721804511278,2.8795551881460475,5.064560974644005
1.0543859649122806,2.890279389077676,5.067350508815567
1.0598997493734337,2.9010035900093043,5.070160100886641
1.0654135338345865,2.9117277909409327,5.073062758157668
1.0709273182957393,2.9224519918725607,5.075965415428696
1.0764411027568923,2.9331761928041895,5.0788680726997235
1.0819548872180451,2.943900393735818,5.081770729970751
1.087468671679198,2.954624594667446,5.084673387241779
1.092982456140351,2.9653487955990747,5.087576044512806
1.0984962406015037,2.9760729965307027,5.090478701783834
1.1040100250626566,2.986692057644721,5.093381359054861
1.1095238095238096,2.997305360649777,5.096284016325889
1.1150375939849624,3.007918663654833,5.0991866735969165
1.1205513784461152,3.018531966659889,5.102089330867944
1.1260651629072682,3.029145269664945,5.1049919881389725
1.131578947368421,3.0397585726700007,5.107975428913326
1.137092731829574,3.050371875675057,5.110987405068617
1.1426065162907268,3.0608816801322036,5.1139993812239055
1.1481203007518797,3.071386203112815,5.117114269488837
1.1536340852130327,3.0818907260934267,5.120234735165987
1.1591478696741855,3.092395249074038,5.123355200843136
1.1646616541353383,3.10289977205465,5.126475666520286
1.1701754385964913,3.11339614231136,5.129596132197436
1.1756892230576441,3.123793602239525,5.132716597874586
1.181203007518797,3.134191062167691,5.135837063551735
1.18671679197995,3.144588522095857,5.138957529228885
1.1922305764411028,3.154985982024022,5.1420779949060345
1.1977443609022556,3.165383441952188,5.145198460583185
1.2032581453634086,3.175780901880354,5.148318926260334
1.2087719298245614,3.18617836180852,5.151439391937483
1.2142857142857142,3.196575821736685,5.154624444695708
1.2197994987468672,3.206973281664851,5.157849826408063
1.22531328320802,3.217370741593017,5.1611326523836585
1.2308270676691728,3.227668350327726,5.164462360412775
1.2363408521303259,3.2379616494829757,5.167792068441891
1.2418546365914787,3.2481629510751096,5.171121776471006
1.2473684210526317,3.2583526652522017,5.174451484500122
1.2528822055137845,3.268542379429294,5.177781192529238
1.2583959899749373,3.2787320936063855,5.1811109005583535
1.2639097744360903,3.2889218077834776,5.18444060858747
1.2694235588972431,3.2991115219605693,5.187770316616586
1.274937343358396,3.3093012361376615,5.191100024645701
1.280451127819549,3.3194909503147536,5.194429732674817
1.2859649122807018,3.3296806644918453,5.197946379089234
1.2914786967418546,3.339870378668937,5.201478872886504
1.2969924812030076,3.3500600928460296,5.205011366683775
1.3025062656641604,3.360114312968262,5.208543860481045
1.3080200501253132,3.3701029910566977,5.212076354278316
1.3135338345864662,3.380091669145134,5.215608848075586
1.319047619047619,3.3900803472335705,5.219141341872857
1.3245614035087718,3.4000690253220065,5.222673835670127
1.3300751879699249,3.410057703410443,5.226206329467398
1.3355889724310777,3.420046381498879,5.229738823264668
1.3411027568922307,3.4300350595873157,5.233271317061939
1.3466165413533835,3.4400237376757516,5.236803810859209
1.3521303258145363,3.4500124157641876,5.240420860437077
1.3576441102756893,3.459997530444647,5.244140521655234
1.3631578947368421,3.4698884863195083,5.247953970144947
1.368671679197995,3.4796991259975494,5.251780284543315
1.374185463659148,3.489492668361535,5.255606598941684
1.3796992481203008,3.499262228192621,5.259432913340053
1.3852130325814536,3.5089590176464354,5.263259227738421
1.3907268170426066,3.5186558071002514,5.2670855421367895
1.3962406015037594,3.5283525965540665,5.270911856535158
1.4017543859649122,3.5380493860078808,5.274738170933526
1.4072681704260652,3.547746175461697,5.278564485331895
1.412781954887218,3.557442964915512,5.282390799730264
1.4182957393483708,3.567139754369326,5.286217114128632
1.4238095238095239,3.576836543823142,5.290043428527
1.4293233082706767,3.5865292090294503,5.2941223978623775
1.4348370927318295,3.5960370799988426,5.298232726690053
1.4403508771929825,3.6055449509682354,5.3023430555177296
1.4458646616541353,3.615052821937628,5.306453384345405
1.4513784461152883,3.6245527819083314,5.310563713173081
1.4568922305764411,3.6339671537200244,5.314674042000757
1.462406015037594,3.6433815255317166,5.318784370828433
1.467919799498747,3.6527958973434096,5.322894699656109
1.4734335839598998,3.6622102691551017,5.327005028483785
1.4789473684210526,3.671624640966794,5.331115357311461
1.4844611528822056,3.681039012778487,5.335225686139136
1.4899749373433584,3.69045338459018,5.339393100763644
1.4954887218045112,3.6997222091265027,5.343704093138192
1.5010025062656642,3.708861450657033,5.348089836120871
1.506516290726817,3.7180006921875632,5.35247557910355
1.5120300751879698,3.7271399337180933,5.35686132208623
1.5175438596491229,3.7362791752486237,5.361247065068909
1.5230576441102757,3.7454184167791533,5.365684012040958
1.5285714285714285,3.7545576583096834,5.3701603117722385
1.5340852130325815,3.763696899840214,5.37463661150352
1.5395989974937343,3.772836141370744,5.379112911234801
1.5451127819548873,3.7819753829012743,5.383589210966081
1.5506265664160401,3.7911146244318044,5.388065510697361
1.556140350877193,3.800253865962334,5.392541810428642
1.561654135338346,3.809212003192501,5.39726530344367
1.5671679197994988,3.8179953832530407,5.4020087788278985
1.5726817042606516,3.8267787633135795,5.406752254212127
1.5781954887218046,3.835562143374119,5.411495729596356
1.5837092731829574,3.844345523434659,5.4162392049805845
1.5892230576441102,3.8531289034951977,5.420982680364813
1.5947368421052632,3.8619122835557373,5.425726155749041
1.600250626566416,3.870695663616277,5.430517157804833
1.6057644110275688,3.879479043676816,5.435348064599639
1.6112781954887219,3.8882624237373555,5.440178971394445
1.6167919799498747,3.896997468805851,5.445009878189252
1.6223057644110275,3.9056940612423725,5.450052875979456
1.6278195488721805,3.914390653678895,5.45514367917326
1.6333333333333333,3.9228421063704175,5.460234482367064
1.638847117794486,3.9312167359604326,5.465325285560868
1.6443609022556391,3.939568649348998,5.470416088754672
1.649874686716792,3.9479205627375626,5.475506891948476
1.655388471177945,3.956272476126128,5.480603540146096
1.6609022556390978,3.9646243895146926,5.485779550903766
1.6664160401002506,3.9729763029032577,5.490955561661437
1.6719298245614036,3.981328216291823,5.496131572419108
1.6774436090225564,3.9896801296803877,5.501362712682052
1.6829573934837092,3.9980320430689527,5.5067919694576535
1.6884711779448622,4.006383956457517,5.512221226233254
1.693984962406015,4.014735869846083,5.517650483008854
1.6994987468671678,4.022828914590498,5.523082160161081
1.7050125313283209,4.030762411517148,5.528594979572232
1.7105263157894737,4.038695908443797,5.534107798983383
1.7160401002506265,4.046629405370446,5.539620618394534
1.7215538847117795,4.054562902297096,5.545133437805685
1.7270676691729323,4.062496399223745,5.550646257216836
1.7325814536340851,4.070429896150395,5.556183927379449
1.7380952380952381,4.078363393077044,5.561988573343923
1.743609022556391,4.086296890003694,5.567830822062369
1.749122807017544,4.094230386930343,5.573673070780816
1.7546365914786968,4.102163883856993,5.579515319499263
1.7601503759398496,4.1100973807836425,5.5853575682177095
1.7656641604010026,4.117823607135953,5.591199816936156
1.7711779448621554,4.125350619474318,5.597042065654603
1.7766917293233082,4.132877631812683,5.602884314373049
1.7822055137844612,4.140404644151047,5.608726563091496
1.787719298245614,4.147931656489413,5.6147063404475706
1.7932330827067668,4.1554000370559825,5.620870662213849
1.7987468671679199,4.162846665730473,5.627034983980129
1.8042606516290727,4.170293294404963,5.633199305746408
1.8097744360902255,4.177739923079452,5.639363627512687
1.8152882205513785,4.185186551753942,5.645527949278966
1.8208020050125313,4.192633180428432,5.651746128640858
1.8263157894736841,4.200079809102922,5.657989891514464
1.8318295739348371,4.20741196751766,5.664233654388069
1.83734335839599,4.214463584699249,5.670529517177497
1.8428571428571427,4.2215152018808375,5.67700970121447
1.8483709273182958,4.228566819062427,5.68350053600345
1.8538847117794486,4.235618436244016,5.690059147393065
1.8593984962406016,4.242670053425604,5.69661775878268
1.8649122807017544,4.2497049544317775,5.7031763701722955
1.8704260651629072,4.256678671794097,5.70973498156191
1.8759398496240602,4.263652389156416,5.7162935929515255
1.881453634085213,4.270626106518735,5.722852204341141
1.8869674185463658,4.277599823881054,5.729562118043181
1.8924812030075189,4.284573541243374,5.736401885585981
1.8979949874686717,4.291537399618202,5.7432693962613115
1.9035087719298245,4.298127077476,5.750136906936643
1.9090225563909775,4.304716755333798,5.757004417611974
1.9145363408521303,4.311255482879449,5.763871928287303
1.9200501253132831,4.317768764127689,5.770739438962634
1.9255639097744361,4.324282045375929,5.777606949637965
1.931077694235589,4.33079532662417,5.784621648562577
1.9365914786967418,4.33730860787241,5.791776212531655
1.9421052631578948,4.34382188912065,5.798947090411838
1.9476190476190476,4.35033517036889,5.806117968292022
1.9531328320802006,4.356848451617131,5.813288846172206
1.9586466165413534,4.363361732865371,5.82045972405239
1.9641604010025062,4.36987501411361,5.827630601932574
1.9696741854636592,4.3760550291426625,5.834918187437683
1.975187969924812,4.382120029666817,5.84231309587784
1.9807017543859649,4.38818503019097,5.849708004317997
1.9862155388471179,4.394250030715123,5.857102912758155
1.9917293233082707,4.400315031239277,5.864497821198311
1.9972431077694235,4.40638003176343,5.8719362429154485
2.0027568922305763,4.412445032287582,5.879482565577579
2.0082706766917293,4.418510032811737,5.887098720390561
2.0137844611528823,4.4245750333358895,5.894714875203544
2.019298245614035,4.430640033860043,5.902331030016526
2.024812030075188,4.436705034384197,5.909947184829509
2.030325814536341,4.442770034908349,5.917602522322211
2.0358395989974936,4.448812068733844,5.925364367710518
2.0413533834586466,4.454473125409779,5.933164168722561
2.0468671679197996,4.46002980210886,5.940998582067101
2.052380952380952,4.465586478807941,5.948832995411639
2.057894736842105,4.471143155507022,5.956699601237479
2.0634085213032582,4.476699832206103,5.964660694535205
2.068922305764411,4.482256508905184,5.972639168962276
2.074436090225564,4.487813185604265,5.980617643389349
2.079949874686717,4.4933698623033465,5.988613640002187
2.0854636591478695,4.498926539002427,5.9967174793117906
2.0909774436090225,4.504483215701509,6.004838743732715
2.0964912280701755,4.51003989240059,6.012960008153639
2.1020050125313285,4.515596569099671,6.021112788680925
2.107518796992481,4.521131628825001,6.029320635962443
2.113032581453634,4.526617627022647,6.037583419540243
2.118546365914787,4.531797519826064,6.045860714713028
2.1240601503759398,4.536874134428492,6.054193862211977
2.129573934837093,4.541937514911172,6.0625270097109265
2.135087719298246,4.547000895393853,6.0709047585955584
2.1406015037593984,4.552064275876532,6.079307887032426
2.1461152882205514,4.557127656359213,6.08776721468341
2.1516290726817044,4.5621910368418925,6.096240053290717
2.157142857142857,4.567254417324572,6.104761173951023
2.16265664160401,4.572317797807252,6.113303412999278
2.168170426065163,4.577381178289932,6.1218797625347925
2.1736842105263157,4.582444558772612,6.130491081483207
2.1791979949874687,4.587507939255293,6.139130741150041
2.1847117794486217,4.5925713197379725,6.1478108393681055
2.1902255639097743,4.597352573575685,6.156506163540371
2.1957393483709273,4.602073198999265,6.165254727332358
2.2012531328320804,4.606793824422844,6.174003291124345
2.206766917293233,4.611514449846424,6.18275185491633
2.212280701754386,4.616235075270004,6.191521244062692
2.217794486215539,4.620955050627871,6.2004055864883565
2.2233082706766916,4.625607948445442,6.20928992891402
2.2288220551378446,4.630260846263013,6.218190981970389
2.2343358395989976,4.634913744080585,6.227142806935744
2.23984962406015,4.639566641898155,6.236094631901098
2.2453634085213032,4.644219539715726,6.2450464568664525
2.2508771929824563,4.6488724375332975,6.253998281831807
2.256390977443609,4.6532949807526105,6.2629501067971605
2.261904761904762,4.657680366538716,6.271901931762515
2.267418546365915,4.662065752324821,6.281149712342525
2.2729323308270675,4.6664511381109275,6.290434582944323
2.2784461152882205,4.670836523897033,6.299719453546123
2.2839598997493735,4.675161749715714,6.309004324147923
2.289473684210526,4.679480929693105,6.318289194749722
2.294987468671679,4.6838001096704955,6.327574065351522
2.300501253132832,4.6881192896478865,6.336858935953321
2.306015037593985,4.692438469625277,6.346143806555121
2.3115288220551378,4.696757649602668,6.35542867715692
2.317042606516291,4.7010768295800585,6.364713547758719
2.322556390977444,4.705156963812036,6.373998418360519
2.3280701754385964,4.709215026586879,6.38330179986405
2.3335839598997494,4.7132730893617225,6.392688618312297
2.3390977443609025,4.717331152136565,6.402298226797967
2.344611528822055,4.721389214911408,6.411907835283635
2.350125313283208,4.725447277686252,6.4215174437693054
2.355639097744361,4.729505340461095,6.4311270522549755
2.3611528822055137,4.733542252275974,6.440736660740644
2.3666666666666667,4.737536016314838,6.450346269226314
2.3721804511278197,4.741529780353702,6.459955877711984
2.3776942355889723,4.745523544392566,6.469565486197654
2.3832080200501253,4.749517308431431,6.479175094683324
2.3887218045112784,4.753369793303174,6.488784703168994
2.394235588972431,4.757172398351289,6.498394311654662
2.399749373433584,4.760968312623975,6.508003920140332
2.405263157894737,4.764707526968466,6.517710403288149
2.4107769423558896,4.768446741312957,6.527573218030421
2.4162907268170426,4.772185955657449,6.537436032772694
2.4218045112781956,4.7759251700019405,6.547298847514968
2.427318295739348,4.7796643843464315,6.55716166225724
2.4328320802005012,4.783403598690923,6.567024476999514
2.4383458646616543,4.787142813035415,6.576935844795601
2.443859649122807,4.790882027379906,6.586861272987086
2.44937343358396,4.794621241724398,6.596786701178575
2.454887218045113,4.798305711249788,6.606712129370061
2.4604010025062655,4.80185834245031,6.616637557561548
2.4659147869674185,4.80535220192537,6.626562985753035
2.4714285714285715,4.808842799989142,6.636488413944521
2.476942355889724,4.812333398052914,6.646413842136008
2.482456140350877,4.815823996116685,6.6564986734990415
2.48796992481203,4.819314594180457,6.666651550879521
2.4934837092731827,4.822805192244228,6.676823509803347
2.4989974937343358,4.826295790308,6.686995468727173
2.504511278195489,4.829786388371772,6.697167427650999
2.510025062656642,4.833276986435544,6.707339386574826
2.5155388471177944,4.836767584499316,6.717511345498651
2.5210526315789474,4.840258182563087,6.727683304422477
2.5265664160401005,4.843677677695877,6.737855263346303
2.532080200501253,4.8469862287976895,6.748027222270128
2.537593984962406,4.850294779899501,6.758199181193954
2.543107769423559,4.853603331001314,6.768371140117781
2.5486215538847117,4.85687850149847,6.778543099041606
2.5541353383458647,4.860126807494375,6.788715057965432
2.5596491228070177,4.86337511349028,6.799031627187508
2.5651629072681703,4.866623419486183,6.809383730997583
2.5706766917293233,4.8698717254820885,6.819775951043817
2.5761904761904764,4.873120031477992,6.830187864054307
2.581704260651629,4.876368337473897,6.840599777064796
2.587218045112782,4.879616643469801,6.8510116900752855
2.592731829573935,4.882864949465706,6.861423603085775
2.5982456140350876,4.88611325546161,6.871835516096264
2.6037593984962406,4.889217354891098,6.882247429106754
2.6092731829573936,4.892288172683451,6.892659342117244
2.614786967418546,4.895358990475804,6.903071255127733
2.6203007518796992,4.898429808268157,6.913483168138223
2.6258145363408523,4.9015006260605105,6.923895081148712
2.631328320802005,4.904571443852863,6.934306994159201
2.636842105263158,4.907642261645217,6.944755517030184
2.642355889724311,4.910713079437569,6.955342776661331
2.6478696741854635,4.913783897229922,6.965930036292477
2.6533834586466165,4.916849206285918,6.976517295923624
2.6588972431077695,4.919861906869061,6.98710455555477
2.664411027568922,4.9228746074522025,6.997691815185916
2.669924812030075,4.925887308035344,7.008279074817063
2.675438596491228,4.928900008618486,7.018866334448209
2.6809523809523808,4.931839416773275,7.029453594079355
2.686466165413534,4.934736817910652,7.040094124063742
2.691979949874687,4.937634219048029,7.050738958667072
2.6974937343358394,4.940531620185406,7.0613837932704016
2.7030075187969924,4.943429021322783,7.072028627873731
2.7085213032581454,4.94632642246016,7.082673462477061
2.7140350877192985,4.949223823597537,7.0933182970803905
2.719548872180451,4.952074169672259,7.10396313168372
2.725062656641604,4.954914623195755,7.114688047635887
2.730576441102757,4.957755076719251,7.12544655072281
2.7360902255639097,4.960595530242746,7.136205978651349
2.7416040100250627,4.963435983766242,7.147021044012659
2.7471177944862157,4.966276437289738,7.157836109373969
2.7526315789473683,4.969116890813234,7.1686511747352775
2.7581453634085213,4.9719573443367295,7.179466240096588
2.7636591478696744,4.97472790168603,7.190281305457896
2.769172932330827,4.977456106942844,7.201096370819206
2.77468671679198,4.980184312199657,7.211911436180515
2.780200501253133,4.9829125174564695,7.222726501541825
2.7857142857142856,4.985640722713282,7.233541566903133
2.7912280701754386,4.988368927970095,7.244356632264443
2.7967418546365916,4.99105069010623,7.255171697625753
2.802255639097744,4.993723339934139,7.265986762987062
2.8077694235588972,4.996395989762046,7.276801828348372
2.8132832080200503,4.999068639589954,7.28761689370968
2.818796992481203,5.001741289417861,7.298568524207428
2.824310776942356,5.00441393924577,7.30954909524821
2.829824561403509,5.007086589073677,7.320529666288992
2.8353383458646615,5.0097592389015855,7.3315102373297725
2.8408521303258145,5.012431888729493,7.342490808370554
2.8463659147869675,5.0151045385574005,7.353471379411336
2.85187969924812,5.017715241930889,7.364451950452117
2.857393483709273,5.02027874347496,7.375432521492899
2.862907268170426,5.0228422450190315,7.38641309253368
2.8684210526315788,5.025405746563102,7.397393663574461
2.873934837092732,5.027969248107174,7.408374234615243
2.879448621553885,5.030532749651245,7.419354805656025
2.8849624060150374,5.033096251195316,7.430335376696806
2.8904761904761904,5.035659752739387,7.441315947737587
2.8959899749373434,5.038223254283459,7.452296518778369
2.901503759398496,5.040786755827529,7.46327708981915
2.907017543859649,5.043328002309043,7.474257660859932
2.912531328320802,5.045837869746662,7.485238231900714
2.918045112781955,5.048347737184281,7.496324344261866
2.9235588972431077,5.0508576046219,7.507411925384312
2.9290726817042607,5.053367472059518,7.518499506506758
2.9345864661654137,5.055877339497138,7.5296019273682955
2.9401002506265663,5.058387206934756,7.540742679098451
2.9456140350877194,5.060897074372376,7.5518834308286085
2.9511278195488724,5.063301140129354,7.563024182558765
2.956641604010025,5.065705072268649,7.5741649342889215
2.962155388471178,5.068109004407945,7.585305686019079
2.967669172932331,5.070512936547241,7.596446437749235
2.9731829573934836,5.072916868686536,7.607587189479392
2.9786967418546366,5.075320800825832,7.618727941209549
2.9842105263157896,5.077724732965128,7.629868692939706
2.9897243107769422,5.080128665104423,7.641009444669862
2.9952380952380953,5.082532597243718,7.652150196400019
3.0007518796992483,5.084936529383015,7.663290948130176
3.006265664160401,5.0873404615223095,7.674431699860333
3.011779448621554,5.089744393661605,7.685572451590489
3.017293233082707,5.092148325800901,7.6967132033206465
3.0228070175438595,5.0945522579401965,7.707910746140252
3.0283208020050125,5.096956190079492,7.719155091462231
3.0338345864661656,5.099354858533491,7.730399436784211
3.039348370927318,5.101707201917662,7.7416437821061885
3.044862155388471,5.1040595453018325,7.752888127428168
3.050375939849624,5.106411888686003,7.7641324727501475
3.0558897243107768,5.108715435968807,7.775376818072126
3.06140350877193,5.111016455460108,7.786621163394105
3.066917293233083,5.11331747495141,7.797865508716084
3.0724310776942354,5.115618494442711,7.809109854038063
3.0779448621553884,5.117919513934012,7.820354199360042
3.0834586466165415,5.120220533425314,7.831613406952192
3.088972431077694,5.122521552916615,7.842908605448422
3.094486215538847,5.124822572407917,7.854203803944651
3.1,5.127123591899218,7.865499002440883


==> PlotData/ModelTiles/model1.txt <==
1.4476345,2.681338,1.5866713,2.681338
1.4421134,2.6934332,1.5776127,2.7011828
1.436574,2.70552,1.5685242,2.7210139
1.4310164,2.7175985,1.5594057,2.7408313
1.4254406,2.7296685,1.5502574,2.7606349
1.4189735,2.7436087,1.5396466,2.7835068
1.4124821,2.7575376,1.5289961,2.8063603
1.4059666,2.7714552,1.5183059,2.8291952
1.3994269,2.7853615,1.5075761,2.8520115
1.392863,2.7992564,1.4968066,2.8748091
1.386275,2.8131399,1.4859975,2.897588
1.3796628,2.8270118,1.4751487,2.920348
1.3730264,2.8408722,1.4642603,2.9430891
1.3663658,2.854721,1.4533322,2.9658111
1.359681,2.8685581,1.4423642,2.9885139
1.3529719,2.8823835,1.4313564,3.0111974
1.3462384,2.896197,1.4203087,3.0338615
1.3394805,2.9099985,1.4092208,3.056506
1.3326981,2.9237881,1.3980928,3.0791308
1.3258911,2.9375655,1.3869245,3.1017357
1.3190595,2.9513307,1.3757156,3.1243206
1.312203,2.9650836,1.3644661,3.1468852
1.3053217,2.978824,1.3531758,3.1694294
1.2984153,2.9925519,1.3418443,3.191953
1.2914837,3.006267,1.3304715,3.2144558
1.2845268,3.0199694,1.3190572,3.2369375
1.2775444,3.0336587,1.307601,3.2593979
1.2705363,3.0473349,1.2961027,3.2818367
1.2635024,3.0609979,1.284562,3.3042538
1.2564424,3.0746474,1.2729784,3.3266488
1.249356,3.0882832,1.2613518,3.3490214
1.2422432,3.1019053,1.2496816,3.3713714
1.2351036,3.1155133,1.2379675,3.3936983
1.2279369,3.1291071,1.226209,3.416002
1.220743,3.1426865,1.2144057,3.4382819
1.2135214,3.1562512,1.2025572,3.4605378
1.2062719,3.169801,1.1906628,3.4827693
1.2019017,3.1779366,1.1834925,3.4961175
1.1975212,3.1860666,1.1763053,3.5094567
1.1931304,3.1941911,1.1691012,3.5227867
1.1887291,3.20231,1.1618799,3.5361074
1.1843173,3.2104231,1.1546414,3.5494188
1.1798949,3.2185304,1.1473854,3.5627207
1.1754618,3.2266319,1.1401119,3.576013
1.1710179,3.2347275,1.1328207,3.5892956
1.1665631,3.2428171,1.1255117,3.6025683
1.1620973,3.2509006,1.1181846,3.6158311
1.1576205,3.258978,1.1108393,3.6290839
1.1531324,3.2670492,1.1034757,3.6423265
1.1486331,3.2751141,1.0960935,3.6555587
1.1441223,3.2831726,1.0886926,3.6687805
1.1396,3.2912247,1.0812728,3.6819917
1.1350661,3.2992702,1.0738339,3.6951921
1.1305204,3.307309,1.0663756,3.7083816
1.1259627,3.3153411,1.0588978,3.72156
1.1213931,3.3233664,1.0514003,3.7347272
1.1168112,3.3313847,1.0438827,3.747883
1.112217,3.3393959,1.036345,3.7610272
1.1076104,3.3474,1.0287867,3.7741597
1.1029911,3.3553968,1.0212078,3.7872802
1.098359,3.3633862,1.0136078,3.8003886
1.093714,3.3713681,1.0059866,3.8134846
1.0890558,3.3793423,0.99834392,3.8265681
1.0843844,3.3873088,0.99067935,3.8396388
1.0796994,3.3952673,0.98299265,3.8526965
1.0750008,3.4032177,0.9752835,3.865741
1.0702883,3.4111599,0.96755156,3.8787719
1.0655617,3.4190938,0.95979651,3.8917891
1.0608207,3.4270191,0.95201798,3.9047923
1.056801,3.433713,0.94542275,3.9157752
1.0527708,3.4404006,0.93881024,3.9267477
1.0487299,3.4470818,0.93218023,3.9377097
1.0446781,3.4537564,0.92553245,3.9486608
1.0406154,3.4604243,0.91886666,3.9596011
1.0365415,3.4670855,0.9121826,3.9705301
1.0324564,3.4737397,0.90547998,3.9814478
1.0283597,3.4803868,0.89875853,3.9923539
1.0242514,3.4870268,0.89201795,4.0032482
1.0201313,3.4936594,0.88525794,4.0141305
1.0159991,3.5002845,0.87847818,4.0250004
1.0118547,3.506902,0.87167835,4.0358578
1.0076978,3.5135116,0.86485811,4.0467024
1.0035283,3.5201133,0.85801709,4.057534
0.99934589,3.5267068,0.85115494,4.0683521
0.99515037,3.533292,0.84427127,4.0791565
0.9909415,3.5398687,0.83736569,4.089947
0.98671902,3.5464366,0.83043777,4.1007231
0.98248267,3.5529956,0.82348711,4.1114846
0.97823217,3.5595454,0.81651323,4.1222311
0.97396725,3.5660859,0.80951568,4.1329621
0.96968759,3.5726167,0.80249396,4.1436774
0.9653929,3.5791376,0.79544757,4.1543764
0.96108285,3.5856484,0.78837598,4.1650588
0.95675709,3.5921488,0.78127862,4.1757241
0.95241528,3.5986385,0.77415492,4.1863718
0.94805703,3.6051171,0.76700425,4.1970015
0.94368197,3.6115844,0.75982599,4.2076125
0.93928967,3.61804,0.75261947,4.2182043
0.93487972,3.6244835,0.74538396,4.2287764
0.93045165,3.6309147,0.73811874,4.239328
0.926005,3.6373329,0.73082303,4.2498586
0.92115304,3.6442899,0.72286232,4.2612731
0.91627789,3.6512307,0.71486355,4.272661
0.91137881,3.6581546,0.70682553,4.2840212
0.90645504,3.665061,0.69874701,4.2953526
0.90150578,3.6719491,0.69062665,4.3066541
0.89653016,3.6788182,0.68246305,4.3179244
0.89152726,3.6856674,0.67425468,4.3291621
0.88649608,3.692496,0.66599993,4.3403658
0.88143559,3.6993028,0.65769707,4.3515338
0.87634464,3.7060868,0.64934424,4.3626646
0.87122201,3.712847,0.64093945,4.3737562
0.86606641,3.7195821,0.63248055,4.3848065
0.86347581,3.7229398,0.62823009,4.3903156
0.86087642,3.7262907,0.62396522,4.3958134
0.85826806,3.7296346,0.61968562,4.4012999
0.85565051,3.7329713,0.61539096,4.4067745
0.85302358,3.7363007,0.61108089,4.4122371
0.85038703,3.7396224,0.60675505,4.4176871
0.84774064,3.7429363,0.60241307,4.4231243
0.84508417,3.7462421,0.59805455,4.4285482
0.84241737,3.7495397,0.59367907,4.4339585
0.83973998,3.7528286,0.58928622,4.4393547
0.83705172,3.7561086,0.58487553,4.4447363
0.8343523,3.7593794,0.58044655,4.4501029
0.83164143,3.7626408,0.57599877,4.4554539
0.82891879,3.7658924,0.57153168,4.4607888
0.82618405,3.7691337,0.56704473,4.466107
0.82343686,3.7723646,0.56253736,4.4714079
0.82067685,3.7755845,0.55800896,4.4766908
0.81790364,3.778793,0.55345889,4.4819551
0.81511682,3.7819897,0.5488865,4.4872
0.81231597,3.7851741,0.54429108,4.4924247
0.80950062,3.7883457,0.53967187,4.4976285
0.8066703,3.791504,0.53502811,4.5028103
0.8038245,3.7946483,0.53035895,4.5079692
0.80096268,3.7977781,0.52566351,4.5131043
0.79808428,3.8008926,0.52094086,4.5182143
0.79518868,3.8039911,0.51618999,4.5232981
0.79227524,3.8070728,0.51140984,4.5283544
0.78934327,3.810137,0.5065993,4.5333818
0.78639203,3.8131825,0.50175714,4.5383787
0.78342074,3.8162085,0.49688208,4.5433435
0.78042855,3.8192139,0.49197274,4.5482745
0.77741457,3.8221974,0.48702763,4.5531695
0.77437781,3.8251577,0.48204516,4.5580266
0.77131724,3.8280933,0.47702361,4.5628432
0.76823172,3.8310028,0.47196115,4.5676167
0.76512005,3.8338842,0.46685576,4.5723444
0.7619809,3.8367357,0.46170529,4.5770229
0.75881284,3.839555,0.45650739,4.5816486
0.75561433,3.8423397,0.45125952,4.5862176
0.75238367,3.8450871,0.44595891,4.5907252
0.74937522,3.8475841,0.44102289,4.5948221
0.74633631,3.850044,0.4360369,4.5988581
0.74480491,3.8512591,0.4335243,4.6008517
0.74326525,3.8524636,0.43099814,4.602828
0.74171709,3.8536572,0.42845804,4.6047864
0.74016018,3.8548394,0.42590358,4.606726
0.73859427,3.8560096,0.42333436,4.608646
0.73701909,3.8571674,0.42074993,4.6105455
0.73543436,3.858312,0.41814983,4.6124235
0.73383979,3.8594428,0.41553359,4.614279
0.73223508,3.8605593,0.41290071,4.6161107
0.73061991,3.8616605,0.41025067,4.6179175
0.72899397,3.8627458,0.40758295,4.6196982
0.7273569,3.8638142,0.40489698,4.6214511
0.72570836,3.8648648,0.40219218,4.6231749
0.72404798,3.8658966,0.39946797,4.6248678
0.72237539,3.8669085,0.39672372,4.6265281
0.72069021,3.8678993,0.39395881,4.6281537
0.71899205,3.8688677,0.39117259,4.6297424
0.71728049,3.8698121,0.38836441,4.6312921
0.71555515,3.8707312,0.3855336,4.6328
0.71381562,3.8716231,0.38267952,4.6342633
0.71206151,3.872486,0.37980151,4.6356791
0.71029243,3.8733177,0.37689896,4.6370437
0.70850804,3.874116,0.37397127,4.6383536
0.70670802,3.8748785,0.37101793,4.6396045
0.7048921,3.8756022,0.36803851,4.640792
0.70306009,3.8762842,0.3650327,4.6419109
0.70121191,3.876921,0.36200035,4.6429558
0.69934761,3.877509,0.35894156,4.6439205
0.69746744,3.878044,0.35585672,4.6447982
0.69557185,3.8785214,0.35274659,4.6455816
0.69366164,3.8789365,0.34961246,4.6462625
0.69173795,3.8792836,0.34645623,4.6468322
0.68980244,3.8795572,0.3432806,4.647281
0.68785734,3.879751,0.34008923,4.6475989
0.6859056,3.8798584,0.33688697,4.6477753
0.68395097,3.879873,0.33367998,4.6477992
0.68199817,3.8797881,0.33047597,4.6476598
0.68005288,3.8795973,0.3272843,4.6473468
0.67812181,3.879295,0.32411594,4.6468508
0.67621254,3.8788767,0.32098337,4.6461644
0.67433341,3.878339,0.31790024,4.6452823
0.6724931,3.8776806,0.31488081,4.6442021
0.67070027,3.8769022,0.31193927,4.642925
0.66896306,3.8760066,0.309089,4.6414554
0.66728863,3.8749984,0.30634172,4.6398013
0.6656828,3.8738841,0.303707,4.6379731
0.66414983,3.8726716,0.30119182,4.6359836
0.66269235,3.8713692,0.29880052,4.6338468
0.66131147,3.8699858,0.29653488,4.631577
0.66000695,3.8685302,0.29439452,4.6291887
0.65877744,3.8670106,0.29237723,4.6266955
0.65762077,3.8654348,0.29047946,4.6241102
0.65653418,3.86381,0.28869667,4.6214442
0.65551454,3.8621422,0.28702373,4.6187079
0.65455851,3.8604372,0.28545516,4.6159104
0.6536627,3.8586997,0.28398539,4.6130597
0.65282373,3.8569341,0.28260887,4.6101629
0.65203832,3.855144,0.28132023,4.6072258
0.65130332,3.8533327,0.2801143,4.6042539
0.65061575,3.8515028,0.27898618,4.6012515
0.6499728,3.8496567,0.27793128,4.5982226
0.64937184,3.8477965,0.27694528,4.5951706
0.64881043,3.845924,0.27602416,4.5920984
0.64828629,3.8440408,0.27516419,4.5890085
0.6477973,3.8421481,0.2743619,4.5859031
0.64734151,3.8402471,0.27361407,4.5827841
0.6469171,3.8383389,0.27291773,4.5796532
0.64652239,3.8364243,0.27227012,4.5765119
0.64615582,3.8345041,0.27166868,4.5733614
0.64581594,3.832579,0.27111103,4.5702029
0.64550141,3.8306496,0.27059498,4.5670373
0.64521099,3.8287164,0.27011848,4.5638655
0.64494351,3.82678,0.26967963,4.5606883
0.64469791,3.8248406,0.26927666,4.5575063
0.64447317,3.8228987,0.26890792,4.5543202
0.64426836,3.8209546,0.26857189,4.5511305
0.6440826,3.8190086,0.26826712,4.5479376
0.64391509,3.8170609,0.26799227,4.544742
0.64376504,3.8151118,0.26774609,4.5415441
0.64363175,3.8131615,0.2675274,4.5383442
0.64351455,3.8112101,0.2673351,4.5351425
0.6434128,3.8092579,0.26716815,4.5319395
0.6433259,3.807305,0.26702558,4.5287353
0.64325331,3.8053514,0.26690648,4.5255301
0.64319449,3.8033975,0.26680997,4.5223241
0.64314894,3.8014431,0.26673524,4.5191176
0.6431162,3.7994885,0.26668152,4.5159107
0.64309583,3.7975337,0.2666481,4.5127034
0.6430874,3.7955789,0.26663426,4.5094961
0.64309052,3.793624,0.26663938,4.5062887
0.6431048,3.7916692,0.26666282,4.5030814
0.6431299,3.7897145,0.266704,4.4998742
0.64316548,3.7877599,0.26676237,4.4966674
0.6432112,3.7858056,0.26683739,4.4934608
0.64326677,3.7838515,0.26692857,4.4902547
0.64333189,3.7818977,0.26703541,4.4870491
0.64340629,3.7799443,0.26715747,4.483844
0.64348969,3.7779912,0.26729431,4.4806396
0.64358185,3.7760385,0.26744552,4.4774357
0.64368252,3.7740862,0.26761069,4.4742326
0.64390848,3.770183,0.26798143,4.4678285
0.64416584,3.7662818,0.26840369,4.4614276
0.64445302,3.7623826,0.26887487,4.4550302
0.64476854,3.7584856,0.26939255,4.4486363
0.64511107,3.7545909,0.26995455,4.4422462
0.64547936,3.7506985,0.2705588,4.4358599
0.64587225,3.7468086,0.27120342,4.4294776
0.64628867,3.7429211,0.27188666,4.4230993
0.64672764,3.739036,0.27260688,4.416725
0.64718822,3.7351535,0.27336257,4.4103549
0.64766956,3.7312735,0.2741523,4.4039889
0.64817083,3.727396,0.27497476,4.3976271
0.64872954,3.7232418,0.27589145,4.3908111
0.64930944,3.7190904,0.27684289,4.3839999
0.6499097,3.714942,0.27782776,4.3771934
0.65052956,3.7107964,0.27884478,4.3703917
0.65116831,3.7066537,0.27989279,4.3635947
0.65182528,3.7025138,0.28097068,4.3568023
0.65249982,3.6983768,0.28207741,4.3500146
0.65319134,3.6942426,0.28321201,4.3432315
0.65389929,3.6901111,0.28437356,4.3364529
0.65462312,3.6859825,0.28556117,4.3296789
0.65536235,3.6818565,0.28677403,4.3229094
0.65611648,3.6777332,0.28801135,4.3161442
0.65688507,3.6736126,0.28927239,4.3093835
0.6576677,3.6694947,0.29055646,4.3026271
0.65846395,3.6653793,0.29186289,4.295875
0.65927344,3.6612666,0.29319104,4.2891271
0.6600958,3.6571564,0.29454031,4.2823834
0.66093069,3.6530487,0.29591012,4.2756438
0.66177776,3.6489435,0.29729993,4.2689084
0.6626367,3.6448408,0.29870921,4.262177
0.66350721,3.6407405,0.30013747,4.2554496
0.66438899,3.6366427,0.30158422,4.2487261
0.66528176,3.6325472,0.30304902,4.2420066
0.66618527,3.6284541,0.30453142,4.2352909
0.66709925,3.6243633,0.30603101,4.228579
0.66802346,3.6202748,0.30754738,4.2218709
0.66895767,3.6161885,0.30908016,4.2151666
0.66990165,3.6121045,0.31062896,4.2084659
0.67085518,3.6080228,0.31219344,4.2017689
0.67181807,3.6039432,0.31377326,4.1950754
0.67279009,3.5998658,0.31536809,4.1883856
0.67377108,3.5957906,0.31697761,4.1816992
0.67476083,3.5917174,0.31860152,4.1750163
0.67575918,3.5876464,0.32023953,4.1683369
0.67676594,3.5835774,0.32189135,4.1616609
0.67778096,3.5795105,0.32355671,4.1549882
0.67983513,3.5713827,0.32692703,4.1416528
0.68192047,3.5632629,0.3303485,4.1283305
0.68403585,3.5551509,0.33381924,4.1150209
0.68618021,3.5470465,0.33733754,4.1017237
0.68835256,3.5389495,0.34090175,4.0884389
0.69055196,3.5308598,0.34451036,4.075166
0.69277755,3.5227773,0.34816192,4.0619049
0.6950285,3.5147018,0.3518551,4.0486552
0.69730403,3.5066332,0.35558861,4.0354169
0.69960341,3.4985714,0.35936126,4.0221898
0.70192596,3.4905162,0.3631719,4.0089735
0.70427101,3.4824676,0.36701948,3.9957679
0.70663795,3.4744253,0.37090298,3.9825728
0.7090262,3.4663894,0.37482142,3.969388
0.71181912,3.4570867,0.37940383,3.9541249
0.71463908,3.4477922,0.38403058,3.9388752
0.71748529,3.4385056,0.38870042,3.9236386
0.72035702,3.429227,0.39341214,3.9084149
0.72325359,3.419956,0.3981646,3.8932039
0.72617435,3.4106927,0.40295674,3.8780053
0.72911866,3.4014368,0.40778753,3.862819
0.73208594,3.3921882,0.41265602,3.8476447
0.73507564,3.3829469,0.41756128,3.8324822
0.73808722,3.3737127,0.42250244,3.8173314
0.74112018,3.3644855,0.42747868,3.8021921
0.74417403,3.3552651,0.4324892,3.7870642
0.74724832,3.3460516,0.43753325,3.7719473
0.75034261,3.3368447,0.44261011,3.7568415
0.75345649,3.3276445,0.44771911,3.7417464
0.75658954,3.3184508,0.45285957,3.7266621
0.75974139,3.3092635,0.45803089,3.7115883
0.76291168,3.3000826,0.46323245,3.696525
0.76610006,3.2909079,0.46846368,3.6814719
0.76930619,3.2817394,0.47372404,3.6664289
0.77252975,3.272577,0.479013,3.651396
0.77577043,3.2634207,0.48433006,3.636373
0.77902794,3.2542703,0.48967472,3.6213599
0.782302,3.2451258,0.49504654,3.6063564
0.78559233,3.2359872,0.50044505,3.5913624
0.78889867,3.2268544,0.50586983,3.576378
0.79222077,3.2177273,0.51132048,3.561403
0.79555839,3.2086058,0.51679658,3.5464372
0.7989113,3.19949,0.52229777,3.5314807
0.80227928,3.1903797,0.52782367,3.5165332
0.80566209,3.1812749,0.53337393,3.5015948
0.80905956,3.1721756,0.53894821,3.4866654
0.81209094,3.1640937,0.54392187,3.4734053
0.8151336,3.1560161,0.54891402,3.4601521
0.81818739,3.1479427,0.55392444,3.4469059
0.8212522,3.1398734,0.55895293,3.4336665
0.82432789,3.1318083,0.56399929,3.4204339
0.82741435,3.1237473,0.56906331,3.407208
0.83051147,3.1156904,0.57414481,3.3939889
0.83361913,3.1076375,0.57924361,3.3807764
0.83673722,3.0995887,0.58435953,3.3675706
0.83986564,3.0915439,0.5894924,3.3543713
0.84300429,3.0835031,0.59464204,3.3411785
0.84615307,3.0754662,0.59980831,3.3279923
0.84931188,3.0674333,0.60499103,3.3148125
0.85248063,3.0594043,0.61019007,3.3016391
0.85565923,3.0513791,0.61540527,3.2884722
0.8588476,3.0433579,0.62063649,3.2753115
0.86204565,3.0353405,0.62588359,3.2621572
0.86525329,3.027327,0.63114644,3.2490092
0.86847045,3.0193172,0.6364249,3.2358675
0.87169705,3.0113113,0.64171885,3.222732
0.87493302,3.0033091,0.64702817,3.2096027
0.87817828,2.9953108,0.65235274,3.1964796
0.88143277,2.9873161,0.65769244,3.1833626
0.88469641,2.9793252,0.66304717,3.1702517
0.88796914,2.971338,0.6684168,3.157147
0.89125089,2.9633545,0.67380124,3.1440483
0.89454161,2.9553747,0.67920039,3.1309557
0.89784123,2.9473986,0.68461415,3.1178691
0.90114969,2.9394262,0.69004241,3.1047886
0.90446695,2.9314573,0.69548509,3.091714
0.90779293,2.9234922,0.70094211,3.0786454
0.91112759,2.9155307,0.70641336,3.0655827
0.9169968,2.9015763,0.71604308,3.0426875
0.92289228,2.887633,0.72571592,3.0198105
0.92881379,2.8737008,0.73543146,2.9969516
0.93476108,2.8597795,0.7451893,2.9741107
0.94073393,2.8458692,0.75498909,2.9512877
0.94673215,2.8319698,0.76483048,2.9284827
0.95275552,2.8180813,0.77471315,2.9056955
0.95880386,2.8042037,0.7846368,2.8829262
0.96487701,2.7903368,0.79460114,2.8601746
0.9709748,2.7764808,0.8046059,2.8374408
0.97709708,2.7626356,0.81465085,2.8147247
0.98324371,2.7488012,0.82473575,2.7920263
0.98941456,2.7349776,0.8348604,2.7693456
0.99560952,2.7211648,0.8450246,2.7466826
1.0018285,2.7073628,0.85522817,2.7240373
1.0080713,2.6935715,0.86547096,2.7014098
1.0149049,2.6785477,0.87668286,2.6767598
1.0217666,2.6635367,0.88794104,2.652131
1.0286564,2.6485386,0.89924536,2.6275233
1.0355743,2.6335534,0.91059568,2.6029368
1.0425202,2.6185812,0.92199191,2.5783715
1.049494,2.6036219,0.93343398,2.5538276
1.0564957,2.5886757,0.94492182,2.529305
1.0635253,2.5737426,0.95645539,2.504804
1.0705827,2.5588226,0.96803469,2.4803245
1.077668,2.5439159,0.9796597,2.4558666
1.0847812,2.5290224,0.99133046,2.4314306
1.0919223,2.5141423,1.003047,2.4070165
1.0990914,2.4992756,1.0148094,2.3826245
1.1062884,2.4844225,1.0266178,2.3582546
1.1135136,2.469583,1.0384722,2.3339072
1.1207668,2.4547572,1.0503728,2.3095822
1.1244257,2.4473055,1.056376,2.2973561
1.1280917,2.4398573,1.0623909,2.2851357
1.1317649,2.4324127,1.0684176,2.2729211
1.1354453,2.4249716,1.074456,2.2607123
1.1391329,2.4175341,1.0805063,2.2485094
1.1428277,2.4101001,1.0865684,2.2363123
1.1465297,2.4026697,1.0926425,2.2241212
1.150239,2.395243,1.0987284,2.211936
1.1539556,2.3878199,1.1048262,2.1997568
1.1576794,2.3804005,1.110936,2.1875836
1.1614106,2.3729847,1.1170579,2.1754164
1.1651491,2.3655727,1.1231917,2.1632553
1.168895,2.3581643,1.1293377,2.1511002
1.1726483,2.3507597,1.1354957,2.1389514
1.1764089,2.3433589,1.1416659,2.1268086
1.1801771,2.3359618,1.1478484,2.1146721
1.1839526,2.3285686,1.1540431,2.1025419
1.1877357,2.3211791,1.16025,2.0904179
1.1915263,2.3137936,1.1664694,2.0783003
1.1953245,2.3064119,1.1727011,2.066189
1.2029436,2.2916603,1.1789452,2.0540841
1.2067646,2.2842904,1.1852019,2.0419857
1.2105933,2.2769246,1.1914711,2.0298938
1.218274,2.2622049,1.197753,2.0178085
1.2259858,2.2475016,1.2103548,1.9936576
1.2298536,2.2401561,1.2230078,1.9695336
1.2337293,2.2328148,1.2293537,1.9574817
1.2376129,2.2254778,1.2357126,1.9454368
1.2415046,2.218145,1.2484697,1.9213676
1.2458167,2.2100426,1.2555447,1.9080739
1.2501388,2.2019455,1.262636,1.8947888
1.2544708,2.1938538,1.2697437,1.8815126
1.2588129,2.1857675,1.2768679,1.8682451
1.2631652,2.1776866,1.2840088,1.8549867
1.2675277,2.1696112,1.2911664,1.8417373
1.2719005,2.1615414,1.2983409,1.828497
1.2762837,2.1534773,1.3055325,1.815266
1.2806773,2.1454188,1.3127412,1.8020443
1.2850815,2.1373661,1.3199673,1.7888321
1.2894963,2.1293192,1.3272108,1.7756294
1.2939219,2.1212783,1.3344719,1.7624364
1.2983583,2.1132433,1.3417508,1.7492532
1.3028056,2.1052143,1.3490476,1.73608
1.307264,2.0971915,1.3563625,1.7229167
1.3117335,2.0891749,1.3636957,1.7097637
1.3162142,2.0811645,1.3710474,1.6966209
1.3207064,2.0731605,1.3784177,1.6834887
1.32521,2.065163,1.3858069,1.670367
1.3297252,2.0571721,1.3932151,1.657256
1.3342521,2.0491877,1.4006425,1.6441559
1.3387909,2.0412101,1.4080895,1.6310669
1.3433418,2.0332394,1.4155561,1.6179892
1.3479047,2.0252756,1.4230426,1.6049228
1.3524799,2.0173188,1.4305493,1.591868
1.3570676,2.0093692,1.4380764,1.5788249
1.3616679,2.0014269,1.4456241,1.5657938
1.3662809,1.993492,1.4531928,1.5527748
1.3709068,1.9855646,1.4607826,1.5397681
1.3755458,1.9776448,1.468394,1.5267741
1.3801981,1.9697329,1.4760271,1.5137928
1.3848639,1.9618289,1.4836823,1.5008245
1.3893159,1.9543159,1.4909869,1.4884978
1.3937805,1.9468104,1.498312,1.4761833
1.3982578,1.9393124,1.5056579,1.4638812
1.4027479,1.9318222,1.513025,1.4515919
1.4072512,1.9243398,1.5204137,1.4393154
1.4117678,1.9168654,1.5278241,1.427052
1.4162979,1.9093993,1.5352567,1.4148021
1.4208416,1.9019414,1.5427117,1.4025659
1.4253994,1.8944921,1.5501897,1.3903436
1.4299713,1.8870515,1.5576909,1.3781356
1.4345576,1.8796197,1.5652158,1.3659422
1.4391586,1.872197,1.5727648,1.3537637
1.4437746,1.8647837,1.5803383,1.3416004
1.4484058,1.8573798,1.5879367,1.3294527
1.4530524,1.8499856,1.5955606,1.3173209
1.4577149,1.8426014,1.6032104,1.3052054
1.4623935,1.8352273,1.6108867,1.2931067
1.4670885,1.8278638,1.6185899,1.2810252
1.4718003,1.8205109,1.6263206,1.2689612
1.4765292,1.8131691,1.6340795,1.2569153
1.4812757,1.8058386,1.6418671,1.244888
1.48604,1.7985197,1.6496841,1.2328797
1.4908227,1.7912127,1.6575311,1.220891
1.4956241,1.7839181,1.6654088,1.2089225
1.5004447,1.7766361,1.6733181,1.1969748
1.5052849,1.7693672,1.6812596,1.1850486
1.5101454,1.7621117,1.6892342,1.1731444
1.5150265,1.7548702,1.6972428,1.1612631
1.5199289,1.747643,1.7052862,1.1494053
1.5248531,1.7404307,1.7133655,1.1375719
1.5297998,1.7332338,1.7214816,1.1257638
1.5347696,1.7260528,1.7296356,1.1139818
1.5399622,1.7186038,1.7381554,1.10176
1.5451815,1.7111734,1.7467187,1.0895688
1.5504282,1.7037623,1.7553271,1.0774093
1.5557033,1.6963714,1.763982,1.0652829
1.5610078,1.6890016,1.7726852,1.0531911
1.5663427,1.6816538,1.7814384,1.0411355
1.5717093,1.6743291,1.7902434,1.0291176
1.5771088,1.6670286,1.7991024,1.0171395
1.5798212,1.6633878,1.8035528,1.011166
1.5825424,1.6597535,1.8080175,1.0052031
1.5852725,1.6561258,1.8124968,0.9992512
1.5880117,1.6525051,1.8169911,0.99331057
1.5907602,1.6488914,1.8215006,0.9873815
1.5935181,1.645285,1.8260257,0.98146433
1.5962859,1.641686,1.8305667,0.97555938
1.5990635,1.6380946,1.835124,0.96966702
1.6018513,1.6345112,1.839698,0.9637876
1.6046495,1.6309359,1.8442892,0.95792152
1.6074585,1.627369,1.8488978,0.95206918
1.6102783,1.6238107,1.8535244,0.94623103
1.6131094,1.6202613,1.8581694,0.94040751
1.6159519,1.6167212,1.8628332,0.9345991
1.6188063,1.6131905,1.8675165,0.92880631
1.6216729,1.6096697,1.8722197,0.92302968
1.6245519,1.6061591,1.8769433,0.91726976
1.6274437,1.6026591,1.881688,0.91152717
1.6303487,1.59917,1.8864543,0.90580254
1.6332673,1.5956923,1.8912429,0.90009655
1.6361999,1.5922263,1.8960545,0.89440992
1.639147,1.5887727,1.9008898,0.88874341
1.6421089,1.5853318,1.9057495,0.88309786
1.6450863,1.5819042,1.9106345,0.87747413
1.6480795,1.5784904,1.9155456,0.87187317
1.6510892,1.5750912,1.9204836,0.86629598
1.6541159,1.5717071,1.9254496,0.86074365
1.6571602,1.5683389,1.9304445,0.85521734
1.6602228,1.5649873,1.9354694,0.8497183
1.6633045,1.5616532,1.9405255,0.84424791
1.6664058,1.5583374,1.945614,0.83880763
1.6695277,1.5550409,1.9507361,0.83339906
1.672671,1.5517649,1.9558934,0.82802395
1.6758366,1.5485103,1.9610872,0.82268419
1.6790255,1.5452786,1.9663193,0.81738188
1.6822387,1.5420711,1.9715913,0.81211928
1.6854774,1.5388894,1.9769052,0.80689893
1.6887429,1.5357351,1.9822629,0.80172359
1.6920364,1.5326101,1.9876666,0.79659636
1.6953595,1.5295165,1.9931188,0.79152067
1.6987136,1.5264567,1.998622,0.78650036
1.7021006,1.5234333,2.0041791,0.78153973
1.7055222,1.5204492,2.0097931,0.77664364
1.7089807,1.5175077,2.0154674,0.7718176
1.7107244,1.5160542,2.0183283,0.76943277
1.7124781,1.5146128,2.0212057,0.76706787
1.7142422,1.5131842,2.0241002,0.76472384
1.7160171,1.5117688,2.0270122,0.76240166
1.717803,1.5103675,2.0299423,0.7601024
1.7196003,1.5089808,2.0328912,0.75782723
1.7214094,1.5076095,2.0358594,0.75557739
1.7232307,1.5062545,2.0388477,0.75335423
1.7263258,1.5040125,2.0439259,0.74967573
1.7294588,1.5018239,2.0490663,0.74608483
1.7310403,1.5007513,2.0516611,0.74432498
1.7326322,1.4996942,2.0542729,0.74259052
1.7342348,1.4986533,2.0569023,0.74088278
1.7358483,1.4976297,2.0595498,0.73920324
1.7374733,1.4966242,2.0622159,0.73755347
1.73911,1.4956378,2.0649012,0.73593521
1.7407588,1.4946719,2.0676064,0.73435031
1.74242,1.4937275,2.070332,0.73280081
1.744094,1.492806,2.0730786,0.73128892
1.7457813,1.4919089,2.0758469,0.72981706
1.7474821,1.4910378,2.0786375,0.72838788
1.7491969,1.4901945,2.0814509,0.72700428
1.7509259,1.489381,2.0842878,0.72566944
1.7526696,1.4885993,2.0871487,0.72438686
1.7544282,1.4878517,2.0900341,0.72316037
1.756202,1.487141,2.0929444,0.72199421
1.7579911,1.4864698,2.0958799,0.72089304
1.7597957,1.4858414,2.0988407,0.71986199
1.7616157,1.4852592,2.1018268,0.71890671
1.7634509,1.4847269,2.1048379,0.71803341
1.765301,1.4842488,2.1078733,0.71724891
1.7671652,1.4838293,2.110932,0.71656065
1.7690426,1.4834734,2.1140122,0.71597674
1.7709317,1.4831864,2.1171118,0.71550588
1.7728307,1.482974,2.1202274,0.71515742
1.7747369,1.4828422,2.123355,0.71494116
1.7766471,1.4827972,2.1264891,0.71486723
1.7785572,1.482845,2.1296231,0.71494581
1.7804623,1.4829919,2.1327487,0.71518678
1.7823563,1.4832433,2.1358563,0.71559925
1.7842326,1.483604,2.1389348,0.71619102
1.7860836,1.4840775,2.1419718,0.71696798
1.7879013,1.484666,2.1449541,0.71793355
1.7896776,1.4853698,2.1478685,0.71908823
1.7914045,1.4861872,2.1507018,0.72042936
1.7930748,1.4871147,2.1534424,0.72195118
1.7946824,1.4881472,2.1560801,0.72364509
1.7962226,1.4892778,2.158607,0.72550023
1.7976919,1.4904992,2.1610177,0.72750415
1.7990884,1.4918031,2.1633091,0.72964355
1.8004118,1.4931814,2.1654803,0.73190487
1.8016624,1.4946259,2.1675323,0.73427491
1.802842,1.4961291,2.1694677,0.73674118
1.8039528,1.4976838,2.1712901,0.73929212
1.8049974,1.4992838,2.173004,0.74191727
1.8059787,1.5009234,2.1746141,0.74460728
1.8069001,1.5025974,2.1761258,0.74735389
1.8077646,1.5043015,2.1775442,0.75014985
1.8085753,1.5060318,2.1788744,0.75298882
1.8093354,1.507785,2.1801215,0.7558653
1.8100477,1.5095581,2.1812902,0.75877452
1.8107151,1.5113487,2.1823851,0.76171233
1.81134,1.5131545,2.1834105,0.76467514
1.811925,1.5149736,2.1843703,0.76765983
1.8124723,1.5168045,2.1852683,0.77066371
1.8129841,1.5186455,2.1861079,0.77368442
1.8134623,1.5204956,2.1868925,0.77671992
1.8139087,1.5223537,2.187625,0.77976841
1.8143251,1.5242186,2.1883081,0.78282832
1.814713,1.5260898,2.1889446,0.7858983
1.8150739,1.5279663,2.1895367,0.78897714
1.8154091,1.5298475,2.1900868,0.79206377
1.81572,1.531733,2.1905968,0.79515727
1.8160076,1.5336221,2.1910688,0.79825681
1.8162732,1.5355145,2.1915044,0.80136166
1.8165176,1.5374097,2.1919055,0.80447117
1.8167419,1.5393074,2.1922735,0.80758477
1.816947,1.5412073,2.19261,0.81070194
1.8171336,1.5431091,2.1929162,0.81382222
1.8173026,1.5450125,2.1931934,0.81694521
1.8174547,1.5469173,2.1934429,0.82007055
1.8175905,1.5488234,2.1936658,0.82319789
1.8177107,1.5507306,2.1938631,0.82632695
1.817816,1.5526386,2.1940358,0.82945747
1.8179068,1.5545473,2.1941848,0.83258921
1.8179838,1.5564567,2.1943111,0.83572194
1.8180473,1.5583665,2.1944154,0.83885549
1.818098,1.5602768,2.1944985,0.84198966
1.8181362,1.5621873,2.1945612,0.84512432
1.8181624,1.5640981,2.1946041,0.8482593
1.818177,1.5660089,2.194628,0.85139449
1.8181803,1.5679198,2.1946335,0.85452977
1.8181727,1.5698307,2.1946211,0.85766502
1.8181546,1.5717416,2.1945914,0.86080016
1.8181263,1.5736523,2.1945449,0.8639351
1.8180881,1.5755628,2.1944822,0.86706976
1.8180403,1.5774731,2.1944038,0.87020406
1.8179832,1.5793832,2.1943101,0.87333794
1.817917,1.581293,2.1942015,0.87647134
1.817842,1.5832024,2.1940785,0.87960421
1.8177585,1.5851115,2.1939415,0.8827365
1.8176667,1.5870202,2.1937908,0.88586816
1.817459,1.5908364,2.19345,0.89212944
1.8172206,1.5946508,2.1930589,0.89838778
1.816953,1.5984632,2.1926199,0.90464296
1.8166577,1.6022736,2.1921354,0.91089477
1.816336,1.6060819,2.1916076,0.91714307
1.8159891,1.609888,2.1910384,0.92338775
1.8156181,1.6136917,2.1904297,0.92962869
1.815224,1.6174932,2.1897831,0.93586583
1.8148079,1.6212923,2.1891003,0.94209911
1.8143706,1.6250891,2.1883828,0.94832848
1.8139129,1.6288834,2.1876319,0.95455392
1.8134357,1.6326753,2.1868489,0.96077541
1.8129397,1.6364648,2.1860351,0.96699294
1.8124255,1.6402519,2.1851915,0.9732065
1.8118939,1.6440366,2.1843193,0.97941611
1.8113454,1.6478189,2.1834194,0.98562176
1.8106538,1.6524333,2.1822846,0.99319283
1.8099388,1.6570443,2.1811115,1.0007581
1.8092015,1.6616517,2.1799018,1.0083175
1.8084427,1.6662556,2.1786568,1.0158713
1.8076632,1.670856,2.1773778,1.0234193
1.8068637,1.6754531,2.176066,1.0309618
1.8060449,1.6800467,2.1747227,1.0384986
1.8052076,1.684637,2.1733489,1.04603
1.8043523,1.689224,2.1719456,1.053556
1.8034796,1.6938077,2.1705138,1.0610765
1.8025902,1.6983881,2.1690544,1.0685918
1.8016844,1.7029654,2.1675683,1.0761018
1.8007629,1.7075395,2.1660564,1.0836067
1.799826,1.7121105,2.1645193,1.0911064
1.7988743,1.7166785,2.1629578,1.0986011
1.7979082,1.7212434,2.1613726,1.1060909
1.796928,1.7258053,2.1597644,1.1135757
1.7959342,1.7303643,2.1581338,1.1210557
1.7949271,1.7349203,2.1564815,1.1285309
1.7939071,1.7394735,2.1548079,1.1360014
1.7928744,1.7440238,2.1531136,1.1434672
1.7918295,1.7485714,2.1513993,1.1509285
1.7907727,1.7531161,2.1496652,1.1583852
1.7897041,1.7576582,2.1479121,1.1658374
1.7886242,1.7621975,2.1461402,1.1732851
1.7875331,1.7667342,2.14435,1.1807286
1.7864312,1.7712682,2.142542,1.1881677
1.7853186,1.7757997,2.1407166,1.1956025
1.7841956,1.7803285,2.1388741,1.2030331
1.7830625,1.7848549,2.137015,1.2104596
1.7819194,1.7893787,2.1351395,1.217882
1.7807666,1.7939001,2.133248,1.2253003
1.7796042,1.798419,2.1313409,1.2327146
1.7784325,1.8029356,2.1294184,1.2401249
1.7772516,1.8074497,2.1274809,1.2475314
1.7760617,1.8119615,2.1255287,1.2549339
1.7748631,1.8164709,2.123562,1.2623326
1.7736558,1.820978,2.1215812,1.2697276
1.77244,1.8254829,2.1195864,1.2771188
1.7712159,1.8299855,2.117578,1.2845063
1.7687433,1.838984,2.1135212,1.2992704
1.7662392,1.8479739,2.1094127,1.3140202
1.7637046,1.8569551,2.1052542,1.328756
1.7611406,1.865928,2.1010473,1.343478
1.7585481,1.8748928,2.0967937,1.3581866
1.7559279,1.8838494,2.0924947,1.372882
1.753281,1.8927982,2.0881518,1.3875645
1.750608,1.9017393,2.0837662,1.4022343
1.7479098,1.9106728,2.0793392,1.4168916
1.745187,1.9195988,2.0748719,1.4315367
1.7424403,1.9285175,2.0703654,1.4461698
1.7396704,1.937429,2.0658207,1.4607911
1.7370459,1.9457996,2.0615146,1.474525
1.7344019,1.9541641,2.0571765,1.4882487
1.7317387,1.9625225,2.052807,1.5019625
1.7290569,1.9708749,2.0484069,1.5156665
1.7263568,1.9792215,2.0439768,1.5293609
1.7236389,1.9875622,2.0395174,1.5430457
1.7209034,1.9958972,2.0350293,1.5567211
1.7181508,2.0042266,2.0305131,1.5703873
1.7153814,2.0125504,2.0259693,1.5840443
1.7125956,2.0208687,2.0213985,1.5976924
1.7097936,2.0291816,2.0168011,1.6113315
1.7069757,2.0374891,2.0121778,1.6249618
1.7041423,2.0457913,2.0075289,1.6385834
1.7012936,2.0540883,2.002855,1.6521965
1.6984298,2.0623802,1.9981564,1.665801
1.6955513,2.0706669,1.9934336,1.6793972
1.6926583,2.0789485,1.988687,1.6929851
1.6897511,2.0872252,1.983917,1.7065648
1.6868297,2.0954969,1.9791239,1.7201363
1.6838946,2.1037637,1.9743081,1.7336999
1.6809458,2.1120257,1.96947,1.7472554
1.6779837,2.1202828,1.96461,1.7608031
1.6750083,2.1285352,1.9597282,1.7743431
1.6720199,2.136783,1.9548251,1.7878753
1.6690186,2.145026,1.9499009,1.8013998
1.6660048,2.1532644,1.9449559,1.8149168
1.6629784,2.1614983,1.9399905,1.8284262
1.6599397,2.1697276,1.9350048,1.8419282
1.6568888,2.1779524,1.9299992,1.8554228
1.653826,2.1861728,1.9249739,1.8689101
1.6507513,2.1943887,1.9199292,1.8823902
1.6476648,2.2026002,1.9148652,1.895863
1.6426961,2.2157466,1.9067129,1.9174326
1.6376981,2.228882,1.8985127,1.9389841
1.6326716,2.2420065,1.8902655,1.9605177
1.6276169,2.2551201,1.8819722,1.9820335
1.6225346,2.2682231,1.8736336,2.0035318
1.6174251,2.2813154,1.8652502,2.0250127
1.6122887,2.2943973,1.8568229,2.0464764
1.607126,2.3074688,1.8483524,2.0679231
1.6019373,2.32053,1.8398392,2.0893528
1.596723,2.333581,1.8312839,2.1107659
1.5914834,2.3466218,1.8226872,2.1321623
1.5862188,2.3596526,1.8140495,2.1535422
1.5809296,2.3726735,1.8053714,2.1749057
1.5756161,2.3856844,1.7966534,2.196253
1.5702786,2.3986855,1.787896,2.2175841
1.5649172,2.4116767,1.7790995,2.2388992
1.5595324,2.4246583,1.7702645,2.2601983
1.5541242,2.4376302,1.7613913,2.2814815
1.5486931,2.4505924,1.7524802,2.3027489
1.5432391,2.4635451,1.7435318,2.3240006
1.5377625,2.4764882,1.7345462,2.3452367
1.5322635,2.4894218,1.7255239,2.3664571
1.5267423,2.502346,1.7164652,2.3876621
1.5211991,2.5152607,1.7073702,2.4088515
1.5156339,2.528166,1.6982394,2.4300255
1.5100471,2.5410619,1.689073,2.4511841
1.5044387,2.5539485,1.6798711,2.4723273
1.4988089,2.5668257,1.6706342,2.4934552
1.4931577,2.5796935,1.6613623,2.5145678
1.4874855,2.5925521,1.6520556,2.5356651
1.4817921,2.6054014,1.6427144,2.5567472
1.4760778,2.6182413,1.6333389,2.5778139
1.4725498,2.6261407,1.6275505,2.5907747
1.469014,2.6340366,1.6217491,2.6037297
1.4654703,2.641929,1.6159349,2.6166788
1.4619187,2.6498179,1.6101078,2.6296222
1.4583594,2.6577032,1.6042678,2.6425599
1.4547922,2.665585,1.5984151,2.6554917
1.4512172,2.6734633,1.5925496,2.6684178
1.4476345,2.681338,1.5866713,2.681338


==> PlotData/ModelTiles/model10.txt <==
1.2013649,0.12215893,1.2583098,0.12215893
1.2018599,0.1248238,1.2593258,0.12692631
1.2023495,0.12748965,1.2603286,0.13169649
1.2028338,0.13015647,1.261318,0.13646946
1.2033128,0.13282425,1.262294,0.14124519
1.2037864,0.13549299,1.2632565,0.14602365
1.2042546,0.13816268,1.2642055,0.15080482
1.2047175,0.1408333,1.2651409,0.15558868
1.205175,0.14350486,1.2660626,0.16037519
1.205697,0.1465938,1.2671107,0.16591074
1.2062117,0.14968397,1.2681403,0.17144977
1.2067191,0.15277534,1.2691513,0.17699222
1.2072192,0.1558679,1.2701435,0.18253806
1.207712,0.15896164,1.2711169,0.18808724
1.2081974,0.16205655,1.2720714,0.19363971
1.2086754,0.16515261,1.2730068,0.19919542
1.209146,0.16824981,1.2739229,0.20475433
1.2096091,0.17134813,1.2748198,0.2103164
1.2100647,0.17444756,1.2756972,0.21588156
1.2105128,0.17754809,1.2765551,0.22144976
1.2109533,0.1806497,1.2773933,0.22702096
1.2113863,0.18375237,1.2782117,0.23259511
1.2118117,0.1868561,1.2790102,0.23817214
1.2122294,0.18996087,1.2797887,0.243752
1.2126395,0.19306665,1.2805471,0.24933463
1.2130418,0.19617345,1.2812851,0.25491998
1.2134364,0.19928123,1.2820028,0.26050799
1.2138233,0.20238999,1.2827,0.2660986
1.2142024,0.20549972,1.2833765,0.27169173
1.2145736,0.20861038,1.2840322,0.27728734
1.214937,0.21172198,1.2846671,0.28288536
1.2152925,0.21483448,1.285281,0.28848572
1.21564,0.21794788,1.2858737,0.29408836
1.2159796,0.22106216,1.2864452,0.2996932
1.2163113,0.2241773,1.2869954,0.30530018
1.2166348,0.22729329,1.287524,0.31090923
1.2169503,0.2304101,1.288031,0.31652028
1.2172578,0.23352772,1.2885163,0.32213325
1.217557,0.23664613,1.2889797,0.32774806
1.2178482,0.23976531,1.2894211,0.33336465
1.2181311,0.24288525,1.2898404,0.33898293
1.2184057,0.24600593,1.2902374,0.34460282
1.2186721,0.24912732,1.2906121,0.35022425
1.2189302,0.25224941,1.2909643,0.35584714
1.2191799,0.25537219,1.291294,0.36147139
1.2194213,0.25849562,1.2916009,0.36709693
1.2196542,0.26161969,1.2918849,0.37272367
1.2198786,0.26474438,1.292146,0.37835152
1.2200946,0.26786966,1.292384,0.3839804
1.2203019,0.27099553,1.2925988,0.3896102
1.2205008,0.27412196,1.2927902,0.39524085
1.220691,0.27724892,1.2929582,0.40087225
1.2208725,0.2803764,1.2931027,0.4065043
1.2210453,0.28350436,1.2932235,0.41213691
1.2212094,0.2866328,1.2933204,0.41776998
1.2213647,0.28976169,1.2933935,0.42340341
1.2215112,0.29289101,1.2934426,0.4290371
1.2216488,0.29602072,1.2934675,0.43467095
1.2217774,0.29915082,1.2934681,0.44030485
1.2218972,0.30228127,1.2934444,0.44593871
1.2220079,0.30541205,1.2933962,0.45157241
1.2221096,0.30854314,1.2933234,0.45720584
1.2222022,0.31167451,1.2932259,0.4628389
1.2222857,0.31480614,1.2931037,0.46847147
1.22236,0.317938,1.2929565,0.47410346
1.2224251,0.32107006,1.2927843,0.47973473
1.222481,0.3242023,1.2925869,0.48536517
1.2225275,0.3273347,1.2923644,0.49099468
1.2225646,0.33046722,1.2921166,0.49662313
1.2225924,0.33359984,1.2918433,0.5022504
1.2226107,0.33673252,1.2915445,0.50787637
1.2226195,0.33986525,1.2912201,0.51350093
1.2226187,0.34299799,1.29087,0.51912394
1.2226051,0.34676326,1.290415,0.52588012
1.2225776,0.35052845,1.2899226,0.53263368
1.222536,0.35429351,1.2893927,0.53938438
1.2224802,0.35805839,1.288825,0.54613202
1.2224103,0.36182303,1.2882194,0.55287637
1.222326,0.36558738,1.2875758,0.55961719
1.2222273,0.36935138,1.286894,0.56635427
1.2221142,0.37311497,1.286174,0.57308735
1.2219864,0.37687809,1.2854155,0.57981622
1.2218439,0.38064068,1.2846185,0.58654063
1.2216867,0.38440269,1.2837828,0.59326034
1.2215146,0.38816405,1.2829084,0.59997512
1.2213275,0.39192468,1.281995,0.60668472
1.2211252,0.39568454,1.2810426,0.61338889
1.2209078,0.39944355,1.2800512,0.62008739
1.2206751,0.40320164,1.2790205,0.62677998
1.220427,0.40695875,1.2784905,0.63012397
1.2201634,0.4107148,1.2779506,0.63346639
1.2198841,0.41446972,1.2774009,0.63680721
1.2195891,0.41822344,1.2768413,0.64014639
1.2192782,0.42197587,1.2762718,0.6434839
1.2189514,0.42572695,1.2756925,0.64681971
1.2186084,0.42947659,1.2751033,0.65015379
1.2182493,0.43322471,1.2745042,0.65348611
1.2178737,0.43697123,1.2738953,0.65681664
1.2174817,0.44071606,1.2732764,0.66014533
1.2172795,0.44258782,1.2726475,0.66347217
1.2170731,0.44445912,1.2720088,0.66679711
1.2168626,0.44632995,1.2713601,0.67012014
1.2166478,0.44820031,1.2707015,0.6734412
1.2164288,0.45007017,1.270033,0.67676028
1.2162056,0.45193954,1.2693545,0.68007734
1.2159781,0.45380839,1.268666,0.68339235
1.2157464,0.45567672,1.2679676,0.68670527
1.2155104,0.45754451,1.2672592,0.69001608
1.21527,0.45941175,1.2665408,0.69332473
1.2150253,0.46127844,1.2650741,0.69993546
1.2147763,0.46314454,1.2635675,0.7065372
1.2143453,0.46629874,1.2627992,0.70983462
1.2139018,0.46945119,1.2620209,0.71312969
1.2134455,0.47260183,1.2612326,0.71642239
1.2129766,0.47575061,1.2604343,0.71971267
1.2124947,0.47889744,1.2588077,0.72628588
1.2119999,0.48204226,1.257141,0.73284905
1.2114921,0.48518499,1.2557007,0.7383901
1.2109711,0.48832557,1.2542317,0.74392363
1.2104368,0.49146393,1.2527341,0.74944949
1.2098891,0.49459997,1.2512078,0.75496751
1.209328,0.49773363,1.249653,0.76047753
1.2087532,0.50086481,1.2480695,0.7659794
1.2081647,0.50399345,1.2464574,0.77147296
1.2075623,0.50711945,1.2448168,0.77695804
1.206946,0.51024272,1.2431476,0.78243451
1.2063155,0.51336317,1.2414498,0.78790218
1.2056708,0.51648072,1.2397235,0.79336091
1.2050117,0.51959525,1.2379687,0.79881055
1.2043381,0.52270667,1.2361853,0.80425092
1.2036499,0.52581489,1.2343735,0.80968188
1.2029468,0.52891978,1.2325333,0.81510326
1.2022287,0.53202124,1.2306646,0.82051492
1.2014955,0.53511916,1.2287676,0.82591669
1.200747,0.53821342,1.2268422,0.83130842
1.199983,0.54130389,1.2248885,0.83668995
1.1992033,0.54439045,1.2229064,0.84206112
1.1984079,0.54747297,1.2208962,0.84742178
1.1975963,0.5505513,1.2188577,0.85277178
1.1967686,0.55362531,1.216791,0.85811095
1.1959244,0.55669485,1.2146961,0.86343914
1.1954961,0.5582279,1.2125732,0.86875619
1.1950636,0.55975976,1.2104222,0.87406195
1.1946269,0.56129043,1.2082432,0.87935626
1.1941859,0.56281988,1.2060361,0.88463896
1.193702,0.56447989,1.2038011,0.8899099
1.1932131,0.5661384,1.2015383,0.89516891
1.192719,0.5677954,1.1992475,0.90041585
1.1922197,0.56945085,1.1969289,0.90565054
1.1917153,0.57110472,1.1943788,0.91132284
1.1912056,0.57275698,1.1917959,0.91698029
1.1906906,0.5744076,1.1891803,0.9226227
1.1901703,0.57605654,1.1865321,0.92824987
1.1896446,0.57770378,1.1838512,0.93386156
1.1891134,0.57934927,1.1811378,0.93945759
1.1885768,0.58099299,1.1783919,0.94503772
1.1880347,0.58263489,1.1756135,0.95060175
1.187487,0.58427494,1.1728026,0.95614946
1.1869337,0.5859131,1.1699593,0.96168061
1.1863746,0.58754934,1.1670836,0.96719499
1.1858099,0.5891836,1.1641755,0.97269236
1.1852394,0.59081585,1.161235,0.97817249
1.184663,0.59244604,1.1582622,0.98363514
1.1840807,0.59407414,1.155257,0.98908005
1.1834924,0.59570008,1.1522195,0.99450699
1.1828981,0.59732383,1.1491497,0.99991569
1.1822978,0.59894534,1.1460474,1.0053059
1.1816912,0.60056456,1.1429128,1.0106773
1.1810784,0.60218142,1.1397458,1.0160297
1.1804594,0.60379589,1.1365462,1.0213627
1.1798339,0.6054079,1.1333141,1.026676
1.179202,0.60701739,1.1300495,1.0319694
1.1785636,0.6086243,1.1267521,1.0372425
1.1779186,0.61022857,1.123422,1.042495
1.1772669,0.61183014,1.120059,1.0477265
1.1766084,0.61342894,1.1166631,1.0529366
1.175943,0.61502489,1.113234,1.058125
1.1752707,0.61661793,1.1097716,1.0632912
1.1745914,0.61820797,1.1062757,1.0684349
1.1739049,0.61979495,1.1027462,1.0735555
1.1732112,0.62137877,1.0991828,1.0786525
1.1725101,0.62295935,1.0958674,1.0833303
1.1718015,0.6245366,1.0925228,1.0879872
1.1710854,0.62611043,1.0891487,1.0926228
1.1703616,0.62768074,1.0857449,1.0972367
1.16963,0.62924742,1.0823111,1.1018282
1.1688905,0.63081038,1.078847,1.106397
1.1681429,0.63236949,1.0753523,1.1109423
1.1673871,0.63392464,1.0718265,1.1154636
1.1666229,0.63547572,1.0682693,1.1199602
1.1658503,0.63702258,1.0646802,1.1244314
1.165069,0.63856509,1.0610587,1.1288764
1.1642789,0.64010311,1.0574044,1.1332944
1.1634798,0.64163648,1.0537165,1.1376846
1.1626716,0.64316506,1.0499946,1.1420458
1.1618541,0.64468866,1.0462378,1.146377
1.161027,0.64620712,1.0424454,1.1506772
1.1601903,0.64772025,1.0386166,1.1549449
1.1593436,0.64922784,1.0347504,1.1591788
1.1584867,0.65072969,1.0308459,1.1633773
1.1576195,0.65222556,1.0269019,1.1675388
1.1567416,0.65371524,1.0249147,1.1696051
1.1558529,0.65519845,1.0229172,1.1716613
1.1549531,0.65667494,1.0209091,1.1737073
1.1540418,0.65814441,1.0188903,1.1757427
1.1531188,0.65960656,1.0168607,1.1777672
1.1521839,0.66106105,1.0148199,1.1797806
1.1512365,0.66250754,1.0127678,1.1817824
1.1502765,0.66394564,1.0107042,1.1837723
1.1493799,0.66526366,1.0086288,1.1857499
1.148472,0.66657386,1.0065413,1.1877148
1.1475523,0.66787587,1.0044415,1.1896666
1.1466206,0.6691693,1.0023292,1.1916047
1.1456765,0.67045372,1.000204,1.1935287
1.1447197,0.67172867,0.99806551,1.195438
1.1437497,0.67299365,0.99591353,1.197332
1.1427662,0.67424813,0.99374765,1.1992101
1.1417687,0.67549152,0.9915675,1.2010716
1.1407567,0.67672319,0.98937267,1.2029158
1.1397299,0.67794244,0.98716275,1.2047419
1.1386876,0.67914854,0.98493726,1.206549
1.1376293,0.68034065,0.98269574,1.2083361
1.1365546,0.68151788,0.98043767,1.2101023
1.1360108,0.68210061,0.9781625,1.2118464
1.1354627,0.68267925,0.97586965,1.2135672
1.1349101,0.68325364,0.97339113,1.2153846
1.134353,0.68382365,0.97089075,1.2171719
1.1337913,0.68438913,0.96836764,1.2189269
1.1332249,0.68494991,0.96582087,1.2206473
1.1326538,0.68550583,0.96324943,1.2223307
1.1320778,0.6860567,0.96065227,1.2239741
1.1314968,0.68660234,0.95802823,1.2255743
1.1309108,0.68714256,0.95537614,1.2271275
1.1303196,0.68767714,0.95269473,1.2286295
1.1297232,0.68820586,0.9499827,1.2300754
1.1291214,0.6887285,0.94723871,1.2314597
1.1285142,0.68924481,0.94446142,1.232776
1.1279015,0.68975453,0.94164958,1.2340166
1.1272831,0.6902574,0.93880202,1.2351728
1.126659,0.69075312,0.93591787,1.2362344
1.1260291,0.6912414,0.9329967,1.2371893
1.1253932,0.69172191,0.93003879,1.2380233
1.1247512,0.69219431,0.92704558,1.2387198
1.1241031,0.69265825,0.92553664,1.2390105
1.1234488,0.69311335,0.92402023,1.2392593
1.1227882,0.6935592,0.92249716,1.2394634
1.1221211,0.6939954,0.92096845,1.2396196
1.1214475,0.69442148,0.91943539,1.2397247
1.1207674,0.69483698,0.91789957,1.2397755
1.1200806,0.69524141,0.91636295,1.2397684
1.1193871,0.69563424,0.91482784,1.2397
1.1186868,0.69601491,0.913297,1.2395668
1.1179798,0.69638285,0.91177362,1.2393657
1.117266,0.69673744,0.9102613,1.2390936
1.1165454,0.69707805,0.90876408,1.2387481
1.1158181,0.69740401,0.9072863,1.2383271
1.1150841,0.69771462,0.90583254,1.2378295
1.1143435,0.69800916,0.90440749,1.2372549
1.1135965,0.69828688,0.90301574,1.2366037
1.1128431,0.698547,0.90166164,1.2358775
1.1120836,0.69878873,0.90034911,1.2350786
1.1113183,0.69901126,0.8990815,1.2342102
1.1105474,0.69921376,0.89786147,1.2332761
1.1097714,0.69939543,0.89669094,1.2322806
1.1089906,0.69955543,0.89557111,1.2312284
1.1082056,0.69969297,0.89450246,1.2301243
1.1074168,0.69980727,0.89348485,1.2289729
1.1066249,0.69989757,0.89251759,1.2277789
1.1058306,0.69996319,0.89159958,1.2265466
1.1050347,0.70000348,0.89072936,1.2252801
1.1042378,0.70001789,0.88990527,1.2239831
1.1034409,0.70000593,0.88912545,1.222659
1.1026448,0.69996724,0.88838798,1.2213109
1.1018506,0.69990152,0.88769087,1.2199414
1.101059,0.69980864,0.88703217,1.2185531
1.1002711,0.69968856,0.88640993,1.217148
1.0994878,0.69954137,0.88582229,1.2157281
1.0987101,0.69936727,0.88526744,1.214295
1.0979387,0.69916662,0.88474364,1.2128504
1.0971747,0.69893984,0.88424928,1.2113953
1.0964187,0.69868751,0.88378279,1.2099311
1.0956715,0.69841026,0.88334271,1.2084588
1.0949337,0.69810882,0.88292768,1.2069792
1.0942059,0.69778399,0.8825364,1.2054931
1.0934885,0.69743662,0.88216766,1.2040013
1.0927821,0.69706759,0.88182033,1.2025043
1.0920869,0.69667783,0.88149333,1.2010028
1.0914032,0.69626826,0.88118569,1.1994971
1.0907311,0.69583981,0.88089645,1.1979879
1.0900709,0.69539342,0.88062475,1.1964754
1.0894224,0.69492998,0.88036977,1.1949599
1.0887859,0.6944504,0.88013073,1.1934419
1.0881611,0.69395553,0.87990691,1.1919216
1.0875481,0.69344621,0.87969764,1.1903991
1.0869466,0.69292323,0.87950227,1.1888749
1.0863566,0.69238736,0.8793202,1.187349
1.0857779,0.69183933,0.87915088,1.1858216
1.0852103,0.69127982,0.87899376,1.1842929
1.0846535,0.69070949,0.87884834,1.1827631
1.0841074,0.69012896,0.87871416,1.1812322
1.0835718,0.68953879,0.87859075,1.1797004
1.0830463,0.68893954,0.87847771,1.1781679
1.0825307,0.68833173,0.87837462,1.1766346
1.0820248,0.68771582,0.87819682,1.1735663
1.0815284,0.68709229,0.87805454,1.1704961
1.0810411,0.68646154,0.87794527,1.1674246
1.0805628,0.68582397,0.87786671,1.1643521
1.0800933,0.68517996,0.87781679,1.1612791
1.0796321,0.68452986,0.87779363,1.1582057
1.0791793,0.68387399,0.8777955,1.1551322
1.0787344,0.68321265,0.87782085,1.1520588
1.0782974,0.68254614,0.87786822,1.1489857
1.0778679,0.68187472,0.8779363,1.145913
1.0774458,0.68119864,0.87802386,1.1428408
1.0770308,0.68051815,0.87812978,1.1397692
1.0766228,0.67983345,0.87825303,1.1366982
1.0762216,0.67914477,0.87839263,1.1336279
1.075827,0.67845228,0.87854768,1.1305583
1.0754388,0.67775619,0.87871736,1.1274895
1.0750568,0.67705665,0.87893123,1.123935
1.0746809,0.67635384,0.87916255,1.1203816
1.0743109,0.67564791,0.87941031,1.1168293
1.0739466,0.67493899,0.87967353,1.1132781
1.0735623,0.6741758,0.87995132,1.1097281
1.0731842,0.67340949,0.88024284,1.1061791
1.0728122,0.67264022,0.88054731,1.1026312
1.0724461,0.67186812,0.88086401,1.0990844
1.0720857,0.67109332,0.88119225,1.0955386
1.0717309,0.67031595,0.8815314,1.0919939
1.0713815,0.66953613,0.88188085,1.0884502
1.0710375,0.66875395,0.88224005,1.0849074
1.0706986,0.66796953,0.88260846,1.0813656
1.0703647,0.66718297,0.88298558,1.0778247
1.0700357,0.66639434,0.88337094,1.0742847
1.0697114,0.66560375,0.88376408,1.0707455
1.0693918,0.66481127,0.88457208,1.0636697
1.0690767,0.66401699,0.88540645,1.0565969
1.068766,0.66322096,0.88626437,1.0495269
1.0684596,0.66242328,0.88714329,1.0424595
1.0678593,0.66082317,0.8880409,1.0353944
1.067275,0.65921715,0.88895508,1.0283315
1.066706,0.65760567,0.88988389,1.0212705
1.0661515,0.65598913,0.89082558,1.0142112
1.0656108,0.65436788,0.89177851,1.0071534
1.0650835,0.65274227,0.89274117,1.0000969
1.0645689,0.65111259,0.89371217,0.99304154
1.0640664,0.64947912,0.89469023,0.98598717
1.0635756,0.64784211,0.89567415,0.97893361
1.063096,0.64620179,0.89666282,0.97188072
1.0626271,0.64455836,0.89765518,0.96482835
1.0621685,0.64291203,0.89865028,0.95777637
1.0617198,0.64126297,0.8996472,0.95072464
1.0612807,0.63961135,0.90064509,0.94367305
1.0608507,0.63795731,0.90164315,0.93662148
1.0604295,0.63630101,0.90264063,0.92956983
1.0600169,0.63464256,0.9036368,0.92251799
1.0596125,0.63298209,0.90463101,0.91546588
1.059216,0.63131972,0.90562262,0.90841341
1.0588271,0.62965554,0.90661104,0.90136048
1.0584456,0.62798966,0.90835818,0.88882352
1.0580712,0.62632216,0.90922637,0.88255429
1.0577037,0.62465313,0.9100905,0.8762845
1.0573429,0.62298265,0.91095024,0.87001411
1.0569885,0.62131079,0.91180529,0.86374307
1.0566403,0.61963762,0.9135001,0.85119893
1.0562982,0.6179632,0.91517268,0.83865181
1.0559619,0.61628761,0.91599997,0.83237705
1.0556313,0.61461088,0.91682094,0.82610146
1.0553062,0.61293308,0.91763535,0.81982502
1.0549864,0.61125426,0.91844297,0.8135477
1.0546718,0.60957446,0.92003703,0.80099036
1.0543621,0.60789373,0.92082305,0.7947103
1.0540574,0.60621211,0.92160147,0.7884293
1.0537573,0.60452965,0.92237212,0.78214733
1.0534619,0.60284637,0.92313481,0.7758644
1.0531709,0.60116231,0.92388937,0.76958048
1.0528842,0.59947752,0.92463564,0.76329557
1.0526018,0.59779201,0.92610268,0.75072276
1.0523234,0.59610583,0.92753474,0.73814591
1.0517785,0.59273152,0.9282373,0.73185597
1.0512487,0.58935482,0.9289307,0.72556501
1.0507331,0.58597591,0.92961483,0.71927304
1.050231,0.58259497,0.93028955,0.71298005
1.0497418,0.57921215,0.93161033,0.70039103
1.0492647,0.57582758,0.9327365,0.68934828
1.0487992,0.57244141,0.93383217,0.67830247
1.0483447,0.56905375,0.93489681,0.66725362
1.0478311,0.56512708,0.93592995,0.65620178
1.0473308,0.5611987,0.93693112,0.645147
1.046843,0.55726875,0.93789992,0.63408933
1.046367,0.55333735,0.93883595,0.62302884
1.0459022,0.54940461,0.93973885,0.6119656
1.0454479,0.54547064,0.94060828,0.60089968
1.0450036,0.54153553,0.94144393,0.58983116
1.0445688,0.53759936,0.94224553,0.57876012
1.044143,0.53366221,0.9430128,0.56768664
1.0437256,0.52972416,0.94374552,0.55661083
1.0433163,0.52578526,0.94444345,0.54553277
1.0429146,0.52184558,0.94510641,0.53445256
1.04252,0.51790517,0.94573421,0.52337031
1.0421323,0.51396408,0.94606159,0.51732817
1.041751,0.51002236,0.94637845,0.51128546
1.0413759,0.50608006,0.94668477,0.50524222
1.0410065,0.50213722,0.94698054,0.49919845
1.0406426,0.49819386,0.94726573,0.49315417
1.0402838,0.49425003,0.94754032,0.4871094
1.03993,0.49030576,0.94780431,0.48106415
1.0392359,0.48241601,0.94805768,0.47501846
1.0385583,0.47452483,0.94830042,0.46897232
1.0378953,0.4666324,0.94853251,0.46292577
1.0372452,0.4587389,0.94875395,0.45687882
1.0366066,0.45084446,0.94896472,0.45083149
1.035978,0.44294922,0.94916483,0.44478379
1.0354268,0.43593228,0.94935427,0.43873576
1.0348815,0.42891488,0.94953302,0.43268739
1.0343415,0.42189706,0.9497011,0.42663872
1.033806,0.4148789,0.9498585,0.42058977
1.0332743,0.40786045,0.95000522,0.41454054
1.0327458,0.40084176,0.95014125,0.40849107
1.0322198,0.39382288,0.95026661,0.40244136
1.0316959,0.38680384,0.9503813,0.39639144
1.0311735,0.3797847,0.95048532,0.39034133
1.0306521,0.37276548,0.95057867,0.38429105
1.0296105,0.35872694,0.95066138,0.37824061
1.0285678,0.34468849,0.95073343,0.37219004
1.027521,0.33065034,0.95079485,0.36613934
1.0265978,0.31834055,0.95084564,0.36008855
1.025668,0.30603125,0.95088583,0.35403768
1.0247302,0.29372256,0.95091541,0.34798675
1.0237833,0.28141456,0.9509344,0.34193577
1.0228263,0.26910735,0.95094282,0.33588478
1.0218582,0.256801,0.95094069,0.32983377
1.0208782,0.24449559,0.95092792,0.32374682
1.0198857,0.23219119,0.9509045,0.3176599
1.0187887,0.2187773,0.95087046,0.31157303
1.0176756,0.20536474,0.95082582,0.30548622
1.0171128,0.19865898,0.95077059,0.29939951
1.0165459,0.19195356,0.95070481,0.29331289
1.0159747,0.18524851,0.9506285,0.28722641
1.0153993,0.17854382,0.95054168,0.28114006
1.0148196,0.1718395,0.95044437,0.27505387
1.0142356,0.16513555,0.95033662,0.26896786
1.0136474,0.15843197,0.95021843,0.26288204
1.0130548,0.15172877,0.95008985,0.25679643
1.0124581,0.14502595,0.94995091,0.25071105
1.011857,0.13832351,0.94980162,0.24462591
1.0112518,0.13162145,0.94964204,0.23854103
1.0106423,0.12491977,0.94947218,0.23245644
1.0094037,0.11143788,0.9492921,0.22637214
1.0081487,0.097957512,0.94910181,0.22028814
1.006878,0.084478615,0.94890135,0.21420448
1.0055923,0.071001146,0.94869077,0.20812115
1.0042923,0.057525041,0.9484701,0.20203819
1.0029791,0.044050217,0.94823939,0.1959556
1.0016538,0.030576576,0.94799866,0.18987339
1.0003178,0.017103999,0.94774796,0.18379159
0.99957509,0.0096565772,0.94721683,0.17162925
0.99882986,0.0022094107,0.94664635,0.15946869
0.99808236,-0.0052375291,0.94603687,0.14731003
0.99733293,-0.012684274,0.94538877,0.13515336
0.99658189,-0.020130857,0.94501407,0.12843388
0.99582961,-0.027577315,0.94462775,0.12171506
0.99507649,-0.035023688,0.94422988,0.11499691
0.99432294,-0.042470017,0.94382055,0.10827945
0.99356941,-0.049916348,0.94339982,0.10156269
0.99281637,-0.05736273,0.94296777,0.094846655
0.99206435,-0.064809214,0.94252448,0.08813135
0.99131389,-0.072255856,0.94207001,0.081416792
0.99056558,-0.079702714,0.94160446,0.074702993
0.98982007,-0.087149852,0.94112789,0.067989968
0.98907803,-0.094597337,0.9406404,0.061277726
0.98834019,-0.10204524,0.94014207,0.054566281
0.9876428,-0.10913219,0.93963299,0.047855643
0.98695069,-0.11621966,0.93911324,0.041145823
0.98626465,-0.12330771,0.93858291,0.03443683
0.98558555,-0.13039644,0.93804209,0.027728675
0.98491433,-0.13748592,0.93749087,0.021021366
0.98425201,-0.14457623,0.93692936,0.014314911
0.9835997,-0.15166747,0.93635765,0.0076093185
0.98295862,-0.15875974,0.93577583,0.00090459498
0.98233011,-0.16585312,0.935184,-0.0057992529
0.98171561,-0.17294774,0.93458228,-0.012502219
0.98111676,-0.1800437,0.93397076,-0.019204299
0.98053534,-0.1871411,0.93334955,-0.025905488
0.98025178,-0.19069038,0.93271876,-0.032605781
0.97997335,-0.19424007,0.9320785,-0.039305177
0.97970032,-0.19779017,0.93142888,-0.046003671
0.97943301,-0.20134071,0.93077002,-0.052701263
0.97917172,-0.20489171,0.93010204,-0.059397952
0.97891682,-0.20844316,0.92942506,-0.066093736
0.97866865,-0.21199509,0.9287392,-0.072788617
0.97842761,-0.21554751,0.92804459,-0.079482596
0.97818498,-0.21924174,0.92737568,-0.085850912
0.977951,-0.22293652,0.92669908,-0.092218415
0.97772621,-0.22663188,0.9260149,-0.098585109
0.97751118,-0.23032782,0.92532327,-0.104951
0.97730653,-0.23402434,0.9246243,-0.11131608
0.97711294,-0.23772146,0.92391812,-0.11768037
0.97693113,-0.24141918,0.92320485,-0.12404388
0.97676189,-0.2451175,0.92248463,-0.13040659
0.97660609,-0.24881641,0.9217576,-0.13676854
0.97646468,-0.25251589,0.92102387,-0.14312971
0.97633868,-0.25621593,0.92028361,-0.14949013
0.97622923,-0.2599165,0.91953695,-0.1558498
0.97618111,-0.26176696,0.91878403,-0.16220873
0.9761376,-0.26361755,0.91802502,-0.16856693
0.97609889,-0.26546823,0.91726005,-0.17492443
0.97606517,-0.26731902,0.91648931,-0.18128122
0.97603664,-0.26916989,0.91571294,-0.18763733
0.9760135,-0.27102084,0.91493112,-0.19399278
0.97599598,-0.27287185,0.91414403,-0.20034757
0.97598432,-0.27472291,0.91335184,-0.20670172
0.97597877,-0.27657399,0.91255473,-0.21305527
0.97597959,-0.27842509,0.9117529,-0.21940822
0.97598707,-0.28027616,0.91094655,-0.22576059
0.9760015,-0.2821272,0.91013587,-0.23211242
0.97602322,-0.28397817,0.90932109,-0.23846372
0.97605257,-0.28582903,0.90850241,-0.24481452
0.97608992,-0.28767974,0.90768006,-0.25116485
0.97613566,-0.28953027,0.90685428,-0.25751473
0.97619023,-0.29138056,0.90602531,-0.26386419
0.97625408,-0.29323055,0.9051934,-0.27021327
0.97632771,-0.29508017,0.90435881,-0.276562
0.97641167,-0.29692936,0.90352181,-0.28291041
0.97650652,-0.29877802,0.90264928,-0.28951099
0.97661292,-0.30062605,0.90177479,-0.29611131
0.97673155,-0.30247333,0.90089868,-0.30271141
0.97686317,-0.30431974,0.90002132,-0.30931135
0.9770086,-0.30616511,0.89914309,-0.31591117
0.97716878,-0.30800925,0.89826438,-0.32251093
0.9772547,-0.3089308,0.89738563,-0.32911068
0.97734469,-0.30985196,0.89650726,-0.33571049
0.9774389,-0.3107727,0.89562974,-0.34231041
0.97753747,-0.31169298,0.89475357,-0.3489105
0.97764056,-0.31261277,0.89387926,-0.35551084
0.97774835,-0.31353202,0.89300736,-0.36211151
0.977861,-0.31445068,0.89213846,-0.36871256
0.97797872,-0.31536871,0.89127317,-0.37531409
0.9781017,-0.31628605,0.89041214,-0.38191618
0.97823014,-0.31720264,0.88955609,-0.38851892
0.97836429,-0.31811841,0.88870576,-0.39512239
0.97850437,-0.3190333,0.88786195,-0.40172671
0.97865064,-0.31994721,0.88702553,-0.40833196
0.97880339,-0.32086006,0.88619742,-0.41493825
0.97896288,-0.32177176,0.88537862,-0.42154571
0.97912945,-0.32268219,0.88457022,-0.42815445
0.97930342,-0.32359124,0.88377337,-0.43476459
0.97948515,-0.32449877,0.88298937,-0.44137627
0.97967503,-0.32540463,0.88221961,-0.44798962
0.97987347,-0.32630865,0.8814656,-0.45460478
0.98008091,-0.32721064,0.88072902,-0.46122191
0.98029785,-0.3281104,0.88001172,-0.46784115
0.98052479,-0.32900769,0.87931575,-0.47446267
0.98076231,-0.32990223,0.87864339,-0.48108663
0.98101102,-0.33079373,0.87799718,-0.48771319
0.98127157,-0.33168184,0.87738,-0.49434252
0.9815447,-0.33256616,0.87688533,-0.49992526
0.9818312,-0.33344624,0.8764157,-0.50551016
0.98208335,-0.33418342,0.87597354,-0.5110973
0.98234614,-0.33491687,0.8755616,-0.51668675
0.98262015,-0.33564619,0.87518299,-0.52227855
0.98290605,-0.33637095,0.87484126,-0.52787273
0.98320451,-0.33709061,0.87468548,-0.5306707
0.9835163,-0.33780461,0.8745405,-0.53346926
0.98384221,-0.33851227,0.87440692,-0.53626838
0.98418311,-0.33921282,0.87428541,-0.53906805
0.98453993,-0.3399054,0.87417669,-0.54186824
0.98491365,-0.34058901,0.87408151,-0.54466893
0.98530533,-0.34126248,0.87400074,-0.54747007
0.98571607,-0.3419245,0.87393529,-0.55027161
0.98614701,-0.34257354,0.87388616,-0.55307349
0.98659934,-0.34320785,0.87385447,-0.55587561
0.98707426,-0.34382543,0.87384143,-0.55867788
0.9875729,-0.344424,0.87384838,-0.56148018
0.98809637,-0.34500098,0.87387683,-0.56428233
0.98864559,-0.34555349,0.87392842,-0.56708416
0.98922128,-0.34607834,0.87400504,-0.56988541
0.98982383,-0.3465721,0.87410875,-0.57268578
0.99045321,-0.34703115,0.87417151,-0.57408553
0.99110885,-0.34745182,0.87424194,-0.57548491
0.99178958,-0.34783052,0.87432041,-0.57688386
0.99249356,-0.34816399,0.87440729,-0.57828232
0.99321832,-0.34844951,0.87460785,-0.58107742
0.99396081,-0.34868507,0.87484717,-0.58386947
0.99471761,-0.34886955,0.87498262,-0.58526406
0.9954851,-0.34900279,0.87512933,-0.5866575
0.99625967,-0.34908552,0.87528793,-0.58804965
0.99703793,-0.34911933,0.87545909,-0.5894403
0.99781683,-0.3491064,0.87564353,-0.59082926
0.99859375,-0.3490494,0.87584205,-0.59221627
0.99936657,-0.34895125,0.87605551,-0.59360106
1.0001336,-0.34881497,0.87628486,-0.59498331
1.0008936,-0.34864358,0.87653113,-0.59636264
1.0016455,-0.34843997,0.87679547,-0.59773863
1.0023889,-0.34820687,0.87707913,-0.59911075
1.0031233,-0.34794684,0.87738349,-0.60047844
1.0038485,-0.34766219,0.8777101,-0.60184098
1.0045645,-0.34735504,0.87806064,-0.60319755
1.0052713,-0.34702731,0.87843702,-0.60454719
1.0059691,-0.34668072,0.87884133,-0.60588871
1.006658,-0.34631684,0.87927593,-0.60722073
1.0073382,-0.34593705,0.87974343,-0.60854154
1.0080101,-0.34554261,0.88024676,-0.60984912
1.0086739,-0.34513465,0.88078916,-0.61114097
1.0093298,-0.34471418,0.88137422,-0.61241405
1.0099781,-0.3442821,0.88200592,-0.61366463
1.0106191,-0.34383926,0.88268853,-0.61488814
1.011253,-0.34338639,0.88342664,-0.61607895
1.0118802,-0.34292416,0.88422497,-0.61723022
1.0125009,-0.34245319,0.88508815,-0.61833364
1.0131152,-0.34197403,0.88602033,-0.61937936
1.0137235,-0.34148718,0.88702463,-0.62035593
1.0143259,-0.34099312,0.8881024,-0.62125067
1.0149227,-0.34049227,0.88925242,-0.62205029
1.015514,-0.339985,0.89047028,-0.62274213
1.0161001,-0.33947168,0.89174813,-0.62331556
1.0166812,-0.33895264,0.89307517,-0.62376355
1.0172573,-0.33842817,0.89443876,-0.62408358
1.0183956,-0.33736404,0.89582592,-0.62427779
1.0195162,-0.3362813,0.89722469,-0.62435227
1.0206202,-0.33518165,0.89862504,-0.62431577
1.0217086,-0.33406658,0.90001917,-0.62417849
1.0227823,-0.33293737,0.9014015,-0.62395091
1.0238422,-0.33179517,0.90276826,-0.62364316
1.0248891,-0.33064097,0.90411713,-0.62326452
1.0259235,-0.32947565,0.90544688,-0.62282329
1.0269462,-0.3283,0.90675702,-0.62232678
1.0279577,-0.32711472,0.90804756,-0.62178132
1.0289586,-0.32592044,0.90931886,-0.62119238
1.0299493,-0.32471773,0.91057149,-0.62056468
1.0309304,-0.3235071,0.91180614,-0.6199023
1.0319021,-0.32228902,0.91302357,-0.61920874
1.032865,-0.3210639,0.91422453,-0.61848705
1.0338194,-0.31983213,0.91540981,-0.61773988
1.0347655,-0.31859406,0.91658017,-0.61696952
1.0357039,-0.31735001,0.91773632,-0.61617801
1.0366346,-0.31610028,0.91887896,-0.61536711
1.037558,-0.31484515,0.92000874,-0.61453838
1.0384744,-0.31358486,0.92112628,-0.61369321
1.0393839,-0.31231965,0.92223215,-0.61283284
1.0402869,-0.31104973,0.92332691,-0.61195835
1.0411835,-0.30977531,0.92441105,-0.61107074
1.042074,-0.30849656,0.92548505,-0.6101709
1.0429584,-0.30721367,0.92654937,-0.6092596
1.0438371,-0.3059268,0.92865056,-0.6074055
1.0447101,-0.3046361,0.93071764,-0.60551344
1.0455776,-0.30334171,0.93196386,-0.60434159
1.0464398,-0.30204377,0.93319892,-0.60315798
1.0472969,-0.3007424,0.93442332,-0.60196334
1.0481489,-0.29943772,0.93563753,-0.60075835
1.0489959,-0.29812984,0.93803708,-0.59831966
1.0498382,-0.29681886,0.94040074,-0.59584616
1.0508602,-0.29521426,0.94273125,-0.59334138
1.0518754,-0.29360536,0.94503101,-0.59080835
1.052884,-0.29199232,0.94730214,-0.58824961
1.0538862,-0.2903753,0.94954654,-0.58566739
1.0548821,-0.28875442,0.95176587,-0.58306359
1.055872,-0.28712983,0.95396164,-0.58043988
1.056856,-0.28550163,0.95613518,-0.57779773
1.0578342,-0.28386996,0.95828771,-0.57513844
1.0588067,-0.28223491,0.96042032,-0.57246314
1.0597737,-0.2805966,0.96253402,-0.56977287
1.0607353,-0.27895512,0.9646297,-0.56706855
1.0616917,-0.27731055,0.9667082,-0.56435099
1.0626429,-0.27566299,0.96877027,-0.56162095
1.063589,-0.27401253,0.97081661,-0.5588791
1.0645302,-0.27235923,0.97284786,-0.55612605
1.0654665,-0.27070318,0.97486462,-0.55336236
1.066398,-0.26904445,0.97686742,-0.55058854
1.0673249,-0.26738309,0.97885678,-0.54780507
1.0682472,-0.26571918,0.98083318,-0.54501237
1.069165,-0.26405279,0.98279704,-0.54221085
1.0700783,-0.26238396,0.98474877,-0.53940087
1.0709873,-0.26071275,0.98668876,-0.53658276
1.071892,-0.25903922,0.98861737,-0.53375685
1.0727925,-0.25736341,0.99053492,-0.53092343
1.0745811,-0.25400518,0.99244173,-0.52808277
1.0763536,-0.25063842,0.9943381,-0.52523513
1.0781104,-0.24726347,0.9962243,-0.52238074
1.079852,-0.24388065,0.99810059,-0.51951982
1.0815788,-0.24049023,1.0018244,-0.51377925
1.0832912,-0.23709249,1.0055114,-0.50801493
1.0849894,-0.23368767,1.0091631,-0.50222821
1.0866738,-0.23027601,1.012781,-0.49642029
1.0883447,-0.22685771,1.0163663,-0.49059224
1.0900025,-0.22343299,1.0199204,-0.48474502
1.0916472,-0.22000202,1.0234441,-0.47887952
1.0932793,-0.21656498,1.0269386,-0.4729965
1.0948988,-0.21312204,1.0304046,-0.46709668
1.0965061,-0.20967335,1.033843,-0.46118072
1.0981012,-0.20621905,1.0372545,-0.4552492
1.0996845,-0.20275929,1.0406397,-0.44930267
1.1012561,-0.1992942,1.0439993,-0.44334163
1.1028162,-0.19582389,1.0473339,-0.43736653
1.1043648,-0.19234848,1.0506439,-0.4313778
1.1059022,-0.18886807,1.0539299,-0.42537582
1.1073373,-0.18559194,1.0569972,-0.41972204
1.1087626,-0.18231157,1.060044,-0.41405715
1.1101784,-0.17902704,1.0630705,-0.40838142
1.1115846,-0.17573843,1.0660771,-0.40269509
1.1129814,-0.1724458,1.0690639,-0.39699839
1.1143689,-0.16914923,1.0720313,-0.39129153
1.1157471,-0.16584879,1.0749795,-0.38557472
1.1171162,-0.16254452,1.0779087,-0.37984814
1.1184762,-0.1592365,1.0808191,-0.37411197
1.1198271,-0.15592479,1.0837108,-0.36836638
1.121169,-0.15260942,1.086584,-0.36261152
1.1225021,-0.14929047,1.0894389,-0.35684755
1.1238263,-0.14596797,1.0922755,-0.3510746
1.1251417,-0.14264198,1.0950942,-0.3452928
1.1264483,-0.13931255,1.0978948,-0.33950229
1.1277463,-0.13597971,1.1006777,-0.33370318
1.1290356,-0.13264352,1.1034427,-0.32789559
1.1303163,-0.12930402,1.1061901,-0.32207962
1.1315884,-0.12596124,1.10892,-0.31625538
1.132852,-0.12261522,1.1116323,-0.31042295
1.1341071,-0.11926601,1.1143271,-0.30458245
1.1353537,-0.11591364,1.1170046,-0.29873394
1.1365919,-0.11255815,1.1196647,-0.29287753
1.1378217,-0.10919956,1.1223075,-0.28701328
1.1390432,-0.10583792,1.124933,-0.28114128
1.1402562,-0.10247325,1.1275413,-0.27526159
1.1414609,-0.099105596,1.1301323,-0.26937429
1.1426573,-0.095734975,1.1327062,-0.26347945
1.1438455,-0.092361422,1.1352628,-0.25757713
1.1450253,-0.088984965,1.1378022,-0.25166739
1.1461969,-0.085605632,1.1403245,-0.2457503
1.1473602,-0.082223452,1.1428295,-0.2398259
1.1482861,-0.079512157,1.1448238,-0.235075
1.1492068,-0.076799066,1.146807,-0.23031948
1.1501222,-0.074084191,1.1487791,-0.22555936
1.1510323,-0.071367545,1.1507402,-0.22079467
1.1519371,-0.068649141,1.1526902,-0.21602544
1.1528367,-0.065928991,1.1546291,-0.21125169
1.153731,-0.063207107,1.1565569,-0.20647345
1.1546201,-0.060483502,1.1584735,-0.20169073
1.1555039,-0.057758187,1.1603791,-0.19690356
1.1563825,-0.055031174,1.1622735,-0.19211197
1.1572558,-0.052302474,1.1641567,-0.18731597
1.1581238,-0.049572099,1.1660286,-0.18251558
1.1589866,-0.04684006,1.1678894,-0.17771084
1.1598442,-0.044106367,1.1697389,-0.17290175
1.1606965,-0.041371032,1.1715771,-0.16808833
1.1615435,-0.038634064,1.1734041,-0.16327061
1.1623853,-0.035895475,1.1752196,-0.15844861
1.1632218,-0.033155274,1.1770238,-0.15362235
1.164053,-0.030413473,1.1788167,-0.14879183
1.164879,-0.027670081,1.180598,-0.14395709
1.1656998,-0.024925108,1.1823679,-0.13911814
1.1665152,-0.022178563,1.1841263,-0.13427499
1.1673254,-0.019430458,1.1858732,-0.12942767
1.1681303,-0.016680801,1.1876085,-0.12457619
1.1689299,-0.013929601,1.1893321,-0.11972057
1.1697242,-0.011176869,1.1910441,-0.11486083
1.1705132,-0.0084226139,1.1927444,-0.10999699
1.1712969,-0.0056668446,1.194433,-0.10512905
1.1720753,-0.0029095706,1.1961098,-0.10025704
1.1728484,-0.00015080094,1.1977747,-0.095380977
1.1736162,0.0026094552,1.1994278,-0.090500873
1.1743786,0.0053711889,1.2010689,-0.085616746
1.1751357,0.0081343912,1.2026981,-0.080728613
1.1758874,0.010899053,1.2043152,-0.075836491
1.1766338,0.013665166,1.2059203,-0.070940394
1.1773748,0.01643272,1.2075133,-0.066040341
1.1781104,0.019201708,1.2090941,-0.061136348
1.1788407,0.021972121,1.2106626,-0.056228431
1.1795656,0.024743949,1.2122189,-0.051316606
1.180285,0.027517185,1.2137628,-0.046400891
1.1809991,0.030291819,1.2152944,-0.041481301
1.1817077,0.033067843,1.2168135,-0.036557855
1.1824109,0.035845249,1.2183201,-0.031630569
1.1831087,0.038624027,1.2198142,-0.026699459
1.1838009,0.04140417,1.2212956,-0.021764544
1.1844878,0.044185668,1.2227644,-0.01682584
1.1851691,0.046968514,1.2242204,-0.011883365
1.185845,0.049752699,1.2256636,-0.0069371373
1.1865153,0.052538214,1.2270939,-0.0019871738
1.1871802,0.05532505,1.2285113,0.002966507
1.1878395,0.0581132,1.2299158,0.0079238867
1.1884932,0.060902655,1.2313071,0.012884947
1.1891414,0.063693406,1.2326854,0.017849669
1.1897841,0.066485445,1.2340505,0.022818033
1.1904211,0.069278764,1.2354023,0.027790021
1.1910526,0.072073352,1.2367407,0.032765612
1.1916784,0.074869203,1.2380658,0.037744787
1.1922986,0.077666308,1.2393774,0.042727526
1.1929132,0.080464657,1.2406755,0.047713807
1.1935221,0.083264243,1.24196,0.052703611
1.1941254,0.086065056,1.2432308,0.057696916
1.194723,0.088867088,1.2444878,0.0626937
1.1953148,0.09167033,1.2457311,0.067693941
1.195901,0.094474774,1.2469604,0.072697617
1.1966147,0.097929142,1.2484547,0.07886265
1.1973197,0.1013853,1.2499277,0.085032811
1.198016,0.10484324,1.2513792,0.091208058
1.1987035,0.10830293,1.2528091,0.097388343
1.1993822,0.11176436,1.2542173,0.10357362
1.200052,0.11522752,1.2556036,0.10976385
1.2007129,0.11869238,1.2569678,0.11595897
1.2013649,0.12215893,1.2583098,0.12215893


==> PlotData/ModelTiles/model12.txt <==
-0.19132655,1.3545522,-0.14326751,1.3545522
-0.19394071,1.3559173,-0.14787637,1.3571235
-0.19655864,1.3572751,-0.15249422,1.3596786
-0.19918033,1.3586257,-0.15712108,1.3622174
-0.20180577,1.359969,-0.16175699,1.3647395
-0.20332473,1.3607419,-0.16444023,1.3661895
-0.20484494,1.3615123,-0.1671265,1.3676338
-0.2063664,1.3622803,-0.16981582,1.3690725
-0.20788911,1.3630458,-0.17250819,1.3705054
-0.20941307,1.3638089,-0.17520361,1.3719326
-0.21093827,1.3645694,-0.17790209,1.373354
-0.21246473,1.3653274,-0.18060363,1.3747696
-0.21399243,1.3660829,-0.18330824,1.3761792
-0.21552137,1.3668359,-0.18601594,1.377583
-0.21705156,1.3675863,-0.18872671,1.3789808
-0.218583,1.3683342,-0.19144058,1.3803726
-0.22011568,1.3690795,-0.19415753,1.3817583
-0.22164961,1.3698223,-0.19687759,1.383138
-0.22318478,1.3705625,-0.19960076,1.3845115
-0.22472119,1.3713001,-0.20232704,1.3858788
-0.22625885,1.3720352,-0.20505644,1.3872399
-0.22779774,1.3727676,-0.20778896,1.3885947
-0.22933789,1.3734974,-0.21052461,1.3899431
-0.23087927,1.3742246,-0.2132634,1.3912852
-0.2324219,1.3749491,-0.21600534,1.3926208
-0.23396576,1.375671,-0.21875042,1.39395
-0.23551087,1.3763902,-0.22149865,1.3952726
-0.23705723,1.3771067,-0.22425005,1.3965887
-0.23860482,1.3778206,-0.22700461,1.3978981
-0.24015365,1.3785318,-0.22976234,1.3992008
-0.24170373,1.3792402,-0.23252325,1.4004968
-0.24325505,1.379946,-0.23528734,1.4017859
-0.24480761,1.380649,-0.23805462,1.4030682
-0.24636141,1.3813492,-0.24082509,1.4043436
-0.24791645,1.3820467,-0.24359876,1.405612
-0.24947273,1.3827414,-0.24637564,1.4068734
-0.25103026,1.3834333,-0.24915572,1.4081277
-0.25258902,1.3841225,-0.25193902,1.4093749
-0.25414903,1.3848088,-0.25472554,1.4106148
-0.25571028,1.3854922,-0.25751529,1.4118475
-0.25727277,1.3861729,-0.26030826,1.4130728
-0.25883651,1.3868507,-0.26310447,1.4142908
-0.26040148,1.3875256,-0.26590392,1.4155012
-0.2619677,1.3881976,-0.26870661,1.4167042
-0.26353516,1.3888667,-0.27151254,1.4178995
-0.26510387,1.3895329,-0.27432173,1.4190872
-0.26667381,1.3901961,-0.27713418,1.4202672
-0.268245,1.3908565,-0.27994988,1.4214393
-0.26981743,1.3915138,-0.28276885,1.4226036
-0.27139111,1.3921682,-0.28559108,1.42376
-0.27296602,1.3928195,-0.28841658,1.4249083
-0.27454218,1.3934679,-0.29124536,1.4260486
-0.27611959,1.3941132,-0.29407741,1.4271806
-0.27769824,1.3947555,-0.29691274,1.4283045
-0.27927813,1.3953947,-0.29975135,1.42942
-0.28085926,1.3960308,-0.30259324,1.4305272
-0.28244164,1.3966638,-0.30543842,1.4316259
-0.28402527,1.3972938,-0.30828688,1.432716
-0.28561014,1.3979205,-0.31113863,1.4337975
-0.28719625,1.3985441,-0.31399366,1.4348703
-0.2887836,1.3991646,-0.31685199,1.4359344
-0.29037221,1.3997818,-0.31971361,1.4369895
-0.29196205,1.4003958,-0.32257851,1.4380356
-0.29355314,1.4010066,-0.3254467,1.4390728
-0.29514548,1.4016142,-0.32831818,1.4401007
-0.29673906,1.4022185,-0.33119295,1.4411195
-0.29833388,1.4028195,-0.334071,1.4421289
-0.29992995,1.4034171,-0.33695234,1.4431289
-0.30152726,1.4040115,-0.33983696,1.4441195
-0.30344875,1.4047214,-0.34330837,1.4452973
-0.30537203,1.4054264,-0.3467845,1.446461
-0.30729711,1.4061265,-0.35026536,1.4476106
-0.30922399,1.4068216,-0.35375094,1.4487458
-0.31115266,1.4075117,-0.35724122,1.4498665
-0.31308313,1.4081968,-0.36073619,1.4509724
-0.31501539,1.4088768,-0.36423585,1.4520634
-0.31694945,1.4095517,-0.36774018,1.4531393
-0.31888531,1.4102214,-0.37124917,1.4541999
-0.32082296,1.4108859,-0.3747628,1.455245
-0.3227624,1.4115452,-0.37828105,1.4562745
-0.32470363,1.4121992,-0.38180391,1.4572881
-0.32664666,1.4128478,-0.38533135,1.4582856
-0.32859147,1.413491,-0.38886336,1.4592668
-0.33053807,1.4141289,-0.39239991,1.4602316
-0.33248646,1.4147612,-0.39594096,1.4611796
-0.33443663,1.415388,-0.39948651,1.4621108
-0.33638859,1.4160092,-0.40303651,1.4630247
-0.33834233,1.4166248,-0.40659093,1.4639214
-0.34029785,1.4172347,-0.41014975,1.4648004
-0.34225515,1.4178389,-0.41371291,1.4656617
-0.34421422,1.4184373,-0.4172804,1.4665048
-0.34617507,1.4190299,-0.42085216,1.4673297
-0.34813769,1.4196166,-0.42442814,1.4681361
-0.35010207,1.4201973,-0.42800831,1.4689236
-0.35206822,1.420772,-0.43159262,1.4696922
-0.35403613,1.4213407,-0.43518101,1.4704414
-0.35600581,1.4219032,-0.43877342,1.4711711
-0.35797723,1.4224596,-0.44057112,1.4715285
-0.35995041,1.4230097,-0.4423698,1.471881
-0.36192533,1.4235535,-0.44416946,1.4722284
-0.363902,1.424091,-0.44597009,1.4725708
-0.3655746,1.4245404,-0.44777168,1.4729081
-0.36724844,1.4249851,-0.44957422,1.4732402
-0.36892352,1.4254252,-0.4513777,1.4735672
-0.37059983,1.4258605,-0.45318212,1.473889
-0.37227737,1.4262911,-0.45623544,1.4744213
-0.37395614,1.4267169,-0.45929136,1.4749384
-0.37563613,1.4271378,-0.46234983,1.4754402
-0.37731734,1.4275539,-0.4654108,1.4759265
-0.37899976,1.4279649,-0.46847421,1.4763972
-0.3806834,1.4283711,-0.47154002,1.4768521
-0.38236824,1.4287721,-0.47460816,1.4772909
-0.38405428,1.4291681,-0.47767858,1.4777135
-0.38574152,1.429559,-0.48075121,1.4781197
-0.38742995,1.4299447,-0.48382599,1.4785093
-0.38911957,1.4303251,-0.48690284,1.4788821
-0.39081036,1.4307003,-0.48998171,1.479238
-0.39250234,1.4310701,-0.49306252,1.4795766
-0.39419548,1.4314346,-0.49614519,1.4798979
-0.39588978,1.4317936,-0.49922964,1.4802015
-0.39758524,1.4321471,-0.50231579,1.4804874
-0.39928185,1.432495,-0.50540356,1.4807552
-0.4009796,1.4328374,-0.50849286,1.4810049
-0.40267848,1.433174,-0.51158358,1.481236
-0.40437849,1.4335049,-0.51467565,1.4814486
-0.40607962,1.4338301,-0.51776896,1.4816422
-0.40778186,1.4341493,-0.5208634,1.4818168
-0.4094852,1.4344627,-0.52395887,1.481972
-0.41118963,1.43477,-0.52705526,1.4821077
-0.41289514,1.4350713,-0.53015246,1.4822236
-0.41460172,1.4353665,-0.53325034,1.4823194
-0.41630937,1.4356554,-0.5347995,1.4823598
-0.41801806,1.4359381,-0.53634878,1.4823951
-0.41987536,1.436238,-0.53789817,1.4824252
-0.42173386,1.4365303,-0.53944765,1.4824502
-0.42266356,1.4366736,-0.54099721,1.48247
-0.42359356,1.4368149,-0.54254682,1.4824846
-0.42452385,1.4369543,-0.54409647,1.4824939
-0.42545443,1.4370917,-0.54564615,1.482498
-0.4263853,1.4372272,-0.54719583,1.4824968
-0.42731646,1.4373607,-0.5487455,1.4824902
-0.42824791,1.4374921,-0.55029514,1.4824783
-0.42917964,1.4376216,-0.55184473,1.4824609
-0.43104393,1.4378743,-0.55352793,1.4824359
-0.43290931,1.4381189,-0.55521103,1.4824045
-0.43384241,1.438238,-0.55689399,1.4823666
-0.43477578,1.4383551,-0.55857679,1.4823221
-0.43570941,1.43847,-0.56025941,1.4822711
-0.4366433,1.4385828,-0.56194181,1.4822134
-0.43757745,1.4386934,-0.56362397,1.4821491
-0.43851185,1.4388019,-0.56530586,1.4820781
-0.4394465,1.4389082,-0.56698746,1.4820004
-0.4403814,1.4390122,-0.56866872,1.4819159
-0.44131654,1.4391141,-0.57034963,1.4818245
-0.44225193,1.4392137,-0.57203016,1.4817263
-0.44318755,1.4393111,-0.57371026,1.4816212
-0.44412341,1.4394062,-0.57538991,1.4815091
-0.44505949,1.439499,-0.57706909,1.48139
-0.4459958,1.4395895,-0.57874774,1.4812639
-0.44693234,1.4396777,-0.58042586,1.4811307
-0.44786909,1.4397635,-0.58210338,1.4809903
-0.44880606,1.439847,-0.5837803,1.4808428
-0.44974323,1.439928,-0.58545656,1.4806881
-0.45068061,1.4400067,-0.58713214,1.4805261
-0.45161819,1.4400829,-0.58880699,1.4803568
-0.45255597,1.4401567,-0.59048108,1.4801801
-0.45349394,1.4402281,-0.59215437,1.479996
-0.45443209,1.4402969,-0.59382683,1.4798045
-0.45537043,1.4403632,-0.59549842,1.4796054
-0.45630894,1.440427,-0.59716908,1.4793989
-0.45724762,1.4404882,-0.59883879,1.4791847
-0.45818646,1.4405468,-0.60050751,1.4789629
-0.45912547,1.4406029,-0.60217518,1.4787334
-0.46006463,1.4406563,-0.60384177,1.4784962
-0.46100393,1.440707,-0.60550723,1.4782512
-0.46194338,1.4407551,-0.60717153,1.4779983
-0.46288296,1.4408004,-0.6088346,1.4777376
-0.46382267,1.440843,-0.61049642,1.477469
-0.4647625,1.4408829,-0.61215692,1.4771923
-0.46570245,1.4409199,-0.61381607,1.4769077
-0.4666425,1.4409541,-0.61547381,1.4766149
-0.46758265,1.4409855,-0.61713009,1.476314
-0.4685229,1.441014,-0.61878486,1.476005
-0.46946322,1.4410396,-0.62043808,1.4756877
-0.47040363,1.4410623,-0.62208968,1.4753621
-0.4713441,1.441082,-0.62373962,1.4750282
-0.47228462,1.4410987,-0.62538784,1.4746858
-0.4732252,1.4411123,-0.62703427,1.4743351
-0.47416582,1.4411229,-0.62867888,1.4739758
-0.47510646,1.4411303,-0.63032159,1.473608
-0.47604713,1.4411346,-0.63196235,1.4732315
-0.4769878,1.4411357,-0.6336011,1.4728464
-0.47792847,1.4411337,-0.63523777,1.4724526
-0.47879568,1.4411288,-0.6368723,1.47205
-0.47966287,1.4411212,-0.63850463,1.4716385
-0.48053002,1.4411108,-0.6401347,1.4712182
-0.48139714,1.4410974,-0.64176242,1.4707889
-0.48226421,1.4410812,-0.64338774,1.4703505
-0.48313121,1.4410621,-0.64501058,1.4699031
-0.48399815,1.4410399,-0.64663088,1.4694466
-0.48486501,1.4410148,-0.64824855,1.4689808
-0.48573177,1.4409866,-0.64986353,1.4685058
-0.48659842,1.4409553,-0.65147573,1.4680214
-0.48746496,1.4409209,-0.65308508,1.4675277
-0.48833137,1.4408834,-0.65469149,1.4670245
-0.48919763,1.4408426,-0.65629488,1.4665117
-0.49006373,1.4407986,-0.65789517,1.4659893
-0.49092965,1.4407512,-0.65936767,1.4654992
-0.49179539,1.4407006,-0.66083739,1.4650007
-0.49266092,1.4406465,-0.66230425,1.464494
-0.49352624,1.440589,-0.66376819,1.4639788
-0.49439131,1.440528,-0.66522912,1.4634552
-0.49525612,1.4404635,-0.66668696,1.462923
-0.49612066,1.4403954,-0.66814165,1.4623823
-0.49698491,1.4403236,-0.66959309,1.4618329
-0.49784883,1.4402481,-0.6710412,1.4612748
-0.49871242,1.4401689,-0.6724859,1.4607079
-0.49957565,1.4400858,-0.67392709,1.4601322
-0.5004385,1.4399988,-0.67536468,1.4595475
-0.50130094,1.4399078,-0.67679858,1.4589539
-0.50216294,1.4398129,-0.67822869,1.4583511
-0.50302448,1.4397138,-0.67965491,1.4577392
-0.50388553,1.4396105,-0.68107713,1.4571181
-0.50474606,1.439503,-0.68249525,1.4564877
-0.50560604,1.4393912,-0.68390915,1.4558479
-0.50646543,1.439275,-0.68531872,1.4551985
-0.5073242,1.4391542,-0.68672384,1.4545396
-0.50818231,1.4390289,-0.68812438,1.4538711
-0.50903973,1.4388988,-0.68952021,1.4531927
-0.50989641,1.438764,-0.6909112,1.4525045
-0.5107523,1.4386243,-0.69229721,1.4518063
-0.51160736,1.4384797,-0.69367809,1.451098
-0.51246155,1.4383299,-0.69505369,1.4503795
-0.5133148,1.4381749,-0.69642385,1.4496507
-0.51416707,1.4380145,-0.6977884,1.4489115
-0.51501828,1.4378487,-0.69914718,1.4481617
-0.51586839,1.4376773,-0.70049998,1.4474011
-0.51671732,1.4375001,-0.70184664,1.4466298
-0.51756499,1.437317,-0.70318693,1.4458474
-0.51841134,1.4371279,-0.70452066,1.4450539
-0.51925627,1.4369326,-0.70584758,1.444249
-0.5200997,1.4367308,-0.70716748,1.4434327
-0.52094153,1.4365225,-0.70848009,1.4426047
-0.52178165,1.4363075,-0.70978516,1.4417649
-0.52261996,1.4360854,-0.71108239,1.4409131
-0.52345633,1.4358562,-0.7123715,1.4400489
-0.52429063,1.4356195,-0.71365215,1.4391723
-0.52512272,1.4353752,-0.71492402,1.438283
-0.52595244,1.4351229,-0.71618673,1.4373808
-0.52636636,1.4349938,-0.71743989,1.4364653
-0.52677962,1.4348625,-0.71868308,1.4355364
-0.5271922,1.4347291,-0.71991586,1.4345936
-0.52760407,1.4345935,-0.72113773,1.4336368
-0.52801521,1.4344557,-0.72234817,1.4326656
-0.52842559,1.4343157,-0.7235466,1.4316796
-0.52883518,1.4341734,-0.7247324,1.4306784
-0.52924396,1.4340288,-0.7259049,1.4296617
-0.52965188,1.4338818,-0.72706336,1.428629
-0.53005893,1.4337323,-0.72820696,1.4275799
-0.53046505,1.4335804,-0.72933482,1.4265138
-0.53087022,1.433426,-0.73044594,1.4254304
-0.53127439,1.4332689,-0.73153925,1.424329
-0.53167753,1.4331093,-0.73261354,1.423209
-0.5320796,1.4329469,-0.73366747,1.4220698
-0.53248054,1.4327818,-0.73469953,1.4209108
-0.53290909,1.4326016,-0.73520684,1.4203237
-0.53333623,1.4324182,-0.73570805,1.4197313
-0.53376189,1.4322313,-0.7362029,1.4191336
-0.53418601,1.4320409,-0.73669113,1.4185305
-0.53460851,1.431847,-0.73717248,1.4179219
-0.53502931,1.4316495,-0.73764666,1.4173076
-0.53544832,1.4314481,-0.73811334,1.4166877
-0.53586545,1.4312429,-0.7385722,1.4160619
-0.5362806,1.4310337,-0.73902289,1.4154303
-0.53669367,1.4308205,-0.73946503,1.4147926
-0.53710455,1.430603,-0.73989821,1.4141488
-0.53751312,1.4303812,-0.74032201,1.4134988
-0.53791924,1.430155,-0.74076542,1.4127949
-0.53832279,1.4299243,-0.7411969,1.4120836
-0.5387236,1.4296888,-0.7416158,1.4113649
-0.53912152,1.4294484,-0.74202143,1.4106386
-0.53951638,1.4292031,-0.74241301,1.4099046
-0.53990799,1.4289526,-0.74278975,1.4091629
-0.54029615,1.4286968,-0.74315076,1.4084134
-0.54068064,1.4284355,-0.74349511,1.4076561
-0.54106122,1.4281685,-0.7438218,1.406891
-0.54143764,1.4278957,-0.74412975,1.4061182
-0.54180962,1.4276169,-0.74441782,1.4053378
-0.54217686,1.4273319,-0.7446848,1.4045499
-0.54253903,1.4270405,-0.7449294,1.4037548
-0.54289579,1.4267424,-0.74515026,1.4029527
-0.54324674,1.4264376,-0.74534599,1.4021442
-0.54359146,1.4261257,-0.74551511,1.4013297
-0.54392952,1.4258066,-0.74565615,1.4005099
-0.5442604,1.4254801,-0.74576759,1.3996855
-0.54458358,1.4251459,-0.74584796,1.3988575
-0.54489849,1.424804,-0.74589579,1.398027
-0.5452045,1.4244541,-0.74590973,1.3971953
-0.54550093,1.424096,-0.74588855,1.3963637
-0.54578708,1.4237296,-0.74583117,1.3955338
-0.54606218,1.4233549,-0.74573674,1.3947074
-0.5463254,1.4229718,-0.74560468,1.3938861
-0.54657591,1.4225802,-0.74543467,1.3930718
-0.54681278,1.4221802,-0.74522674,1.3922663
-0.54703512,1.421772,-0.74498122,1.3914715
-0.54724196,1.4213557,-0.74469877,1.3906891
-0.54743237,1.4209316,-0.74438036,1.3899206
-0.5476054,1.4205002,-0.74402723,1.3891675
-0.54776018,1.4200619,-0.74364084,1.3884308
-0.54789586,1.4196173,-0.74322282,1.3877116
-0.54801169,1.4191671,-0.74277495,1.3870106
-0.54810705,1.4187122,-0.74229905,1.3863283
-0.54818142,1.4182533,-0.741797,1.385665
-0.54823447,1.4177915,-0.74127064,1.3850208
-0.54826601,1.4173277,-0.74072179,1.3843957
-0.54827604,1.416863,-0.74015218,1.3837894
-0.54826473,1.4163983,-0.73956346,1.3832017
-0.54823241,1.4159346,-0.73895718,1.3826321
-0.54817957,1.4154728,-0.7383348,1.3820801
-0.54810683,1.4150137,-0.73769766,1.3815452
-0.5480149,1.414558,-0.73704698,1.3810268
-0.54790458,1.4141064,-0.73638391,1.3805244
-0.54777674,1.4136595,-0.73570949,1.3800374
-0.54763226,1.4132177,-0.73502466,1.3795651
-0.54747206,1.4127813,-0.73433028,1.3791069
-0.54729703,1.4123507,-0.73362714,1.3786623
-0.54710806,1.411926,-0.73291596,1.3782307
-0.54690602,1.4115073,-0.73219737,1.3778116
-0.54669174,1.4110948,-0.73147197,1.3774043
-0.54646598,1.4106884,-0.7307403,1.3770084
-0.54622951,1.4102882,-0.73000284,1.3766234
-0.54598301,1.4098941,-0.72926003,1.3762488
-0.54572714,1.409506,-0.72851228,1.3758842
-0.54546251,1.4091238,-0.72775996,1.3755291
-0.54518969,1.4087474,-0.72700339,1.3751831
-0.5449092,1.4083767,-0.72624288,1.3748459
-0.54462153,1.4080115,-0.72547872,1.374517
-0.54432714,1.4076517,-0.72471116,1.3741962
-0.54402644,1.4072972,-0.72394043,1.3738831
-0.54371982,1.4069478,-0.72316675,1.3735773
-0.54340764,1.4066033,-0.72239031,1.3732786
-0.54309023,1.4062637,-0.7216113,1.3729866
-0.5427679,1.4059287,-0.72082988,1.3727012
-0.54244093,1.4055983,-0.7200462,1.372422
-0.54210959,1.4052722,-0.71926042,1.3721488
-0.54177412,1.4049504,-0.71847265,1.3718814
-0.54143474,1.4046327,-0.71768303,1.3716195
-0.54109167,1.404319,-0.71689165,1.371363
-0.5407451,1.4040092,-0.71609864,1.3711115
-0.54039521,1.4037031,-0.71450805,1.3706233
-0.54004219,1.4034006,-0.71291195,1.3701534
-0.53968617,1.4031017,-0.71131095,1.3697005
-0.53932732,1.4028062,-0.70970555,1.3692634
-0.53896576,1.402514,-0.70809623,1.368841
-0.53860163,1.402225,-0.70648337,1.3684323
-0.53823505,1.4019391,-0.70486732,1.3680364
-0.53786613,1.4016562,-0.70324839,1.3676524
-0.53749498,1.4013763,-0.70162686,1.3672796
-0.5371217,1.4010992,-0.70000296,1.3669173
-0.53674637,1.4008249,-0.69837692,1.3665646
-0.5363691,1.4005533,-0.69674891,1.3662212
-0.53598995,1.4002843,-0.69511913,1.3658863
-0.53560902,1.4000179,-0.69348771,1.3655594
-0.53522637,1.3997539,-0.6918548,1.3652401
-0.53484207,1.3994923,-0.69022052,1.3649278
-0.53445618,1.3992331,-0.68858499,1.3646222
-0.53406878,1.3989761,-0.68694831,1.3643228
-0.53367992,1.3987214,-0.68531057,1.3640293
-0.53328965,1.3984688,-0.68367185,1.3637412
-0.53250511,1.3979699,-0.6803918,1.3631803
-0.53171554,1.3974789,-0.67710869,1.3626375
-0.5309213,1.3969956,-0.67382298,1.3621107
-0.5301227,1.3965195,-0.67053504,1.3615979
-0.52932004,1.3960503,-0.66672329,1.3610191
-0.52851357,1.3955876,-0.66290944,1.3604543
-0.52770355,1.3951312,-0.65909383,1.3599015
-0.52689018,1.3946808,-0.65527678,1.3593587
-0.52607366,1.3942362,-0.65145856,1.3588243
-0.52525419,1.393797,-0.6476394,1.3582966
-0.52443193,1.393363,-0.6438195,1.3577742
-0.52360703,1.3929341,-0.63999904,1.3572561
-0.52264821,1.3924431,-0.63617817,1.3567409
-0.52168625,1.3919583,-0.63235703,1.3562276
-0.52072135,1.3914795,-0.62853576,1.3557155
-0.51975367,1.3910062,-0.62471446,1.3552035
-0.51878339,1.3905383,-0.62089324,1.3546909
-0.51781064,1.3900755,-0.6170722,1.354177
-0.51683557,1.3896177,-0.61325142,1.3536611
-0.51585829,1.3891646,-0.60943098,1.3531427
-0.51487893,1.388716,-0.60561097,1.3526212
-0.5138976,1.3882718,-0.60179145,1.3520961
-0.51291439,1.3878317,-0.59797249,1.351567
-0.51192941,1.3873956,-0.59415415,1.3510333
-0.51094273,1.3869633,-0.5903365,1.3504948
-0.50995444,1.3865348,-0.5865196,1.349951
-0.50896462,1.3861098,-0.58270349,1.3494017
-0.50797334,1.3856882,-0.57888824,1.3488464
-0.50698067,1.3852699,-0.57507389,1.348285
-0.50598667,1.3848547,-0.57126049,1.3477171
-0.5049914,1.3844426,-0.56744809,1.3471426
-0.50399492,1.3840335,-0.56363674,1.3465612
-0.50299728,1.3836272,-0.55982648,1.3459727
-0.50199853,1.3832236,-0.55601735,1.3453768
-0.50099872,1.3828227,-0.5522094,1.3447736
-0.49999789,1.3824243,-0.54840266,1.3441627
-0.49899608,1.3820283,-0.54502073,1.3436132
-0.49799335,1.3816348,-0.54163983,1.3430576
-0.49698971,1.3812435,-0.53825996,1.3424956
-0.49598522,1.3808544,-0.53488117,1.3419272
-0.49397378,1.3800827,-0.53150348,1.3413523
-0.4919593,1.3793189,-0.52812691,1.3407709
-0.489942,1.3785626,-0.52475148,1.3401829
-0.48792209,1.3778133,-0.52137722,1.3395882
-0.48589976,1.3770705,-0.51800416,1.3389868
-0.4838752,1.3763339,-0.5146323,1.3383786
-0.48184856,1.3756029,-0.51126169,1.3377635
-0.47981998,1.3748774,-0.50789234,1.3371416
-0.47778962,1.3741569,-0.50452427,1.3365128
-0.47575758,1.3734411,-0.50115749,1.3358771
-0.473724,1.3727298,-0.49779204,1.3352344
-0.47168897,1.3720225,-0.49442794,1.3345848
-0.46965259,1.3713192,-0.49106519,1.3339281
-0.46761497,1.3706195,-0.48770382,1.3332644
-0.46557618,1.3699232,-0.48434385,1.3325936
-0.46353631,1.36923,-0.4809853,1.3319158
-0.46149544,1.3685399,-0.47762819,1.3312309
-0.45945363,1.3678525,-0.47427253,1.330539
-0.45582248,1.366637,-0.47091834,1.3298399
-0.45218892,1.3654287,-0.46756563,1.3291337
-0.44855327,1.3642268,-0.46421443,1.3284205
-0.44491579,1.3630304,-0.46086475,1.3277001
-0.44127674,1.3618388,-0.4575166,1.3269727
-0.43763634,1.3606513,-0.45417,1.3262381
-0.43399481,1.3594673,-0.45082497,1.3254965
-0.43035232,1.3582862,-0.44748151,1.3247477
-0.42670905,1.3571076,-0.44413965,1.3239919
-0.42306517,1.3559308,-0.4407994,1.323229
-0.4194208,1.3547556,-0.43787163,1.3225543
-0.41577609,1.3535814,-0.43494512,1.321874
-0.41213116,1.3524079,-0.43201987,1.3211884
-0.40848612,1.3512347,-0.42909589,1.3204974
-0.40484108,1.3500615,-0.42617319,1.3198009
-0.40119613,1.3488881,-0.42325178,1.3190991
-0.398,1.3478586,-0.42033167,1.3183919
-0.39480406,1.3468285,-0.41741286,1.3176794
-0.39160838,1.3457976,-0.41449536,1.3169615
-0.38841301,1.3447657,-0.41157919,1.3162382
-0.38521798,1.3437328,-0.40866433,1.3155097
-0.38202336,1.3426986,-0.40575082,1.3147758
-0.37882917,1.3416631,-0.40283864,1.3140366
-0.37563547,1.3406261,-0.3999278,1.3132922
-0.37244228,1.3395875,-0.39701832,1.3125424
-0.36924964,1.3385472,-0.3941102,1.3117874
-0.36605759,1.3375051,-0.39120344,1.3110272
-0.36286615,1.3364611,-0.38829806,1.3102618
-0.35967536,1.3354152,-0.38539405,1.3094911
-0.35648525,1.3343672,-0.38249142,1.3087153
-0.35329583,1.3333171,-0.37959018,1.3079343
-0.35010714,1.3322648,-0.37669034,1.3071481
-0.34663147,1.3311149,-0.37379189,1.3063568
-0.34315671,1.3299622,-0.37089484,1.3055603
-0.3396829,1.3288067,-0.36799921,1.3047588
-0.33621006,1.3276482,-0.36510498,1.3039522
-0.33273821,1.3264868,-0.36221217,1.3031405
-0.32926738,1.3253224,-0.35932079,1.3023238
-0.32579758,1.3241549,-0.35643082,1.301502
-0.32232884,1.3229842,-0.35354229,1.3006752
-0.31886116,1.3218104,-0.35065519,1.2998435
-0.31539458,1.3206334,-0.34776953,1.2990067
-0.31192909,1.3194531,-0.34462502,1.2980888
-0.30846472,1.3182696,-0.34148223,1.2971651
-0.30500148,1.3170828,-0.33834116,1.2962355
-0.30153938,1.3158927,-0.33520182,1.2953001
-0.29807842,1.3146992,-0.3320642,1.2943589
-0.29461862,1.3135024,-0.32892832,1.2934119
-0.29113943,1.3122951,-0.32579417,1.2924593
-0.28766143,1.3110843,-0.32266177,1.2915009
-0.28418462,1.3098702,-0.3195311,1.2905368
-0.280709,1.3086526,-0.31640218,1.2895671
-0.27723458,1.3074316,-0.31327501,1.2885918
-0.27376136,1.3062073,-0.31014959,1.2876108
-0.27028934,1.3049795,-0.30702593,1.2866243
-0.26681853,1.3037483,-0.30390402,1.2856323
-0.26334892,1.3025137,-0.30078386,1.2846348
-0.2598805,1.3012758,-0.29766547,1.2836317
-0.25641329,1.3000345,-0.29454884,1.2826232
-0.25294727,1.2987899,-0.29143397,1.2816093
-0.24948243,1.297542,-0.28832086,1.28059
-0.24601878,1.2962908,-0.28520952,1.2795652
-0.24255631,1.2950363,-0.28209995,1.2785352
-0.239095,1.2937786,-0.27899214,1.2774998
-0.23718204,1.293082,-0.27588611,1.2764591
-0.23526943,1.2923844,-0.27278184,1.2754132
-0.23335717,1.2916859,-0.26967934,1.274362
-0.23144526,1.2909864,-0.26657862,1.2733056
-0.2295337,1.2902859,-0.26347966,1.272244
-0.22762248,1.2895845,-0.26038248,1.2711773
-0.2257116,1.2888822,-0.25728706,1.2701054
-0.22380107,1.288179,-0.25419342,1.2690285
-0.22189087,1.2874748,-0.25110154,1.2679465
-0.219981,1.2867697,-0.24801144,1.2668594
-0.21807147,1.2860638,-0.24179985,1.2646572
-0.21616227,1.2853569,-0.23559542,1.2624349
-0.2142534,1.2846491,-0.23249589,1.2613163
-0.21234485,1.2839405,-0.22939814,1.2601927
-0.21043661,1.2832311,-0.22630217,1.2590643
-0.2085287,1.2825207,-0.22320799,1.257931
-0.2066211,1.2818095,-0.21702495,1.2556498
-0.20471381,1.2810975,-0.21084903,1.2533495
-0.20280683,1.2803847,-0.20468019,1.2510302
-0.20090014,1.2796711,-0.19851841,1.2486923
-0.19899376,1.2789567,-0.19236369,1.2463358
-0.19708767,1.2782414,-0.18621598,1.2439611
-0.19518187,1.2775255,-0.18007528,1.2415683
-0.19327636,1.2768087,-0.17394154,1.2391578
-0.19137113,1.2760912,-0.16781474,1.2367296
-0.18946617,1.275373,-0.16169484,1.2342841
-0.18756149,1.274654,-0.15558182,1.2318215
-0.18565707,1.2739344,-0.15252787,1.2305838
-0.18375291,1.2732141,-0.14947563,1.229342
-0.18184901,1.272493,-0.14610297,1.2279641
-0.17994536,1.2717714,-0.14273237,1.2265811
-0.17804195,1.2710491,-0.13936384,1.2251932
-0.17442051,1.2696728,-0.13599737,1.2238002
-0.17079989,1.2682944,-0.13263294,1.2224023
-0.16718004,1.266914,-0.12927056,1.2209995
-0.16356091,1.2655317,-0.1259102,1.2195919
-0.15994245,1.2641476,-0.12255188,1.2181794
-0.15632459,1.262762,-0.11919557,1.2167622
-0.15270729,1.2613749,-0.11584127,1.2153402
-0.15089883,1.2606809,-0.11248896,1.2139134
-0.14909048,1.2599865,-0.10913865,1.2124821
-0.14547408,1.2585971,-0.10579032,1.2110461
-0.14185803,1.2572067,-0.10244396,1.2096055
-0.13824225,1.2558157,-0.099099556,1.2081603
-0.13462664,1.2544242,-0.095757107,1.2067107
-0.13101113,1.2530325,-0.092416599,1.2052566
-0.12739561,1.2516407,-0.089078021,1.203798
-0.12377999,1.2502493,-0.085741362,1.2023351
-0.12016414,1.2488584,-0.082406611,1.2008678
-0.11828419,1.2481357,-0.079073755,1.1993962
-0.11640413,1.2474132,-0.075742784,1.1979204
-0.11452395,1.246691,-0.072413685,1.1964404
-0.11264361,1.2459693,-0.069086445,1.1949561
-0.11076311,1.245248,-0.065761052,1.1934678
-0.10888241,1.2445271,-0.062437491,1.1919753
-0.10700151,1.2438069,-0.05911575,1.1904789
-0.10512037,1.2430872,-0.055795815,1.1889784
-0.10323897,1.2423682,-0.05247767,1.1874739
-0.10135729,1.24165,-0.049161302,1.1859656
-0.099475295,1.2409326,-0.045846694,1.1844533
-0.097592964,1.2402161,-0.042533831,1.1829373
-0.095710266,1.2395005,-0.03938333,1.1814913
-0.093827171,1.238786,-0.036234381,1.180042
-0.091943646,1.2380726,-0.033086967,1.1785893
-0.090059659,1.2373604,-0.029941073,1.1771333
-0.088175173,1.2366496,-0.026796685,1.1756741
-0.086290153,1.2359401,-0.023653786,1.1742117
-0.084404558,1.2352322,-0.020512358,1.1727461
-0.082518348,1.234526,-0.017372386,1.1712774
-0.080631479,1.2338215,-0.014233851,1.1698056
-0.078743906,1.2331189,-0.011096735,1.1683308
-0.076855578,1.2324183,-0.00796102,1.166853
-0.074966445,1.2317199,-0.0048266856,1.1653723
-0.073076452,1.2310238,-0.0016937122,1.1638888
-0.071185541,1.2303302,0.001437921,1.1624024
-0.069293649,1.2296394,0.0045682352,1.1609132
-0.067400711,1.2289513,0.0076972527,1.1594213
-0.065506656,1.2282664,0.010824996,1.1579267
-0.063611408,1.2275848,0.01395149,1.1564296
-0.061714886,1.2269067,0.017076758,1.1549298
-0.059817005,1.2262324,0.020200825,1.1534276
-0.05821827,1.225668,0.023323719,1.1519229
-0.056618445,1.2251067,0.026445466,1.1504159
-0.055017467,1.2245486,0.029566095,1.1489065
-0.053415268,1.2239941,0.032685635,1.1473949
-0.051811775,1.2234434,0.035804118,1.1458811
-0.050206909,1.2228966,0.038921575,1.1443652
-0.048600588,1.2223542,0.042038039,1.1428472
-0.046992721,1.2218163,0.045153544,1.1413273
-0.045383209,1.2212834,0.048268128,1.1398055
-0.04377195,1.2207558,0.051381828,1.1382819
-0.042158827,1.220234,0.054494683,1.1367566
-0.040543718,1.2197183,0.057606734,1.1352296
-0.038926487,1.2192093,0.060841739,1.1336403
-0.037306988,1.2187075,0.064075972,1.1320494
-0.036496338,1.2184596,0.067309488,1.130457
-0.03568506,1.2182137,0.070542341,1.1288633
-0.034873131,1.21797,0.07377459,1.1272683
-0.034060527,1.2177285,0.077006299,1.1256723
-0.033247223,1.2174894,0.080237533,1.1240753
-0.032433193,1.2172528,0.08346836,1.1224775
-0.031618411,1.2170188,0.086698855,1.120879
-0.030802847,1.2167875,0.089929095,1.11928
-0.02998647,1.2165592,0.093159163,1.1176807
-0.02916925,1.2163338,0.096389145,1.1160811
-0.028351153,1.2161117,0.099619136,1.1144816
-0.027532143,1.2158929,0.10284923,1.1128824
-0.026712183,1.2156778,0.10607955,1.1112835
-0.025891234,1.2154664,0.10931019,1.1096853
-0.025069255,1.2152591,0.11254128,1.108088
-0.024246203,1.2150561,0.11577295,1.1064919
-0.023422033,1.2148577,0.11900534,1.1048973
-0.022596696,1.2146641,0.1222386,1.1033044
-0.021770143,1.2144759,0.1254729,1.1017136
-0.020942323,1.2142933,0.12870842,1.1001253
-0.020113182,1.2141168,0.13194534,1.0985399
-0.019282664,1.2139469,0.13518389,1.0969578
-0.018450715,1.2137841,0.13842429,1.0953795
-0.017617279,1.2136292,0.1416668,1.0938055
-0.017199986,1.2135549,0.14491169,1.0922364
-0.016782302,1.2134828,0.14815928,1.090673
-0.016364219,1.213413,0.1514099,1.0891158
-0.015945734,1.2133458,0.15466395,1.0875659
-0.01552684,1.2132811,0.15792186,1.086024
-0.015107534,1.2132191,0.16118411,1.0844914
-0.014687813,1.21316,0.16393399,1.0832093
-0.014267675,1.213104,0.16668771,1.0819354
-0.013847119,1.2130512,0.16944569,1.0806708
-0.013426149,1.2130018,0.17220839,1.0794166
-0.013004768,1.212956,0.17497636,1.078174
-0.012582985,1.2129141,0.1777502,1.0769446
-0.012160812,1.2128763,0.18053064,1.0757301
-0.011738267,1.212843,0.18331849,1.0745328
-0.011315375,1.2128144,0.18471549,1.0739414
-0.01089217,1.2127909,0.18611472,1.0733553
-0.010468694,1.2127729,0.18751634,1.0727748
-0.010045009,1.2127609,0.1889205,1.0722006
-0.0096211895,1.2127553,0.19032739,1.0716331
-0.0091973371,1.2127568,0.19173721,1.0710729
-0.0087735834,1.212766,0.19315017,1.0705207
-0.0083501006,1.2127837,0.19456653,1.0699772
-0.0079271151,1.2128108,0.19598655,1.0694434
-0.007504925,1.2128482,0.19741055,1.0689203
-0.0069911429,1.2129098,0.19883886,1.0684091
-0.0064801413,1.2129912,0.20027188,1.0679113
-0.0059733541,1.2130957,0.20171005,1.0674285
-0.0054728652,1.2132269,0.20315386,1.0669629
-0.0049817284,1.2133896,0.20387806,1.0667373
-0.0045044334,1.2135892,0.20460389,1.066517
-0.0040475223,1.2138316,0.20533143,1.0663025
-0.0036202289,1.214123,0.20606078,1.0660941
-0.0032346789,1.2144675,0.20679202,1.0658925
-0.0029047348,1.2148655,0.20752525,1.0656983
-0.0026427669,1.2153111,0.20826059,1.0655122
-0.002455501,1.2157929,0.20899812,1.0653351
-0.0023420149,1.2162974,0.20973797,1.0651678
-0.0022953633,1.2168125,0.21048023,1.0650116
-0.0023059137,1.2173296,0.211225,1.0648679
-0.0023639907,1.2178437,0.21197235,1.0647383
-0.0024611414,1.2183519,0.21272231,1.0646248
-0.0025904457,1.2188529,0.21347485,1.0645299
-0.0027463931,1.2193462,0.21422981,1.0644568
-0.0029246318,1.219832,0.21498682,1.0644095
-0.0031217191,1.2203105,0.2157451,1.0643933
-0.0033349125,1.220782,0.21650321,1.0644152
-0.0035620071,1.2212469,0.21725839,1.0644847
-0.0038012121,1.2217058,0.21800544,1.0646145
-0.0040510578,1.222159,0.21873446,1.0648223
-0.0043103262,1.2226068,0.2194268,1.0651302
-0.0045779983,1.2230497,0.22004996,1.0655602
-0.0048532138,1.2234879,0.22055853,1.0661204
-0.0051352403,1.2239218,0.22091415,1.0667883
-0.0054234497,1.2243516,0.22111126,1.0675193
-0.0057172995,1.2247775,0.2211736,1.0682745
-0.0060163177,1.2251999,0.22113232,1.0690315
-0.0063200916,1.2256188,0.22101351,1.0697804
-0.0066282578,1.2260345,0.22083616,1.0705177
-0.0069404953,1.2264472,0.22061368,1.0712428
-0.0072565183,1.226857,0.22035559,1.071956
-0.0075760719,1.227264,0.22006873,1.0726581
-0.0078989276,1.2276684,0.21975819,1.0733501
-0.0082248795,1.2280704,0.21942782,1.0740329
-0.0085537417,1.2284699,0.21908058,1.0747072
-0.0088853458,1.2288672,0.21871881,1.0753739
-0.0092195382,1.2292623,0.21834437,1.0760336
-0.0095561793,1.2296553,0.2179588,1.0766868
-0.0098951409,1.2300463,0.21756333,1.077334
-0.010579566,1.2308227,0.21674674,1.0786125
-0.01127198,1.2315919,0.21590118,1.079872
-0.011971674,1.2323545,0.21503146,1.081115
-0.012678035,1.233111,0.21414123,1.0823433
-0.013390533,1.2338617,0.21323332,1.0835587
-0.014108704,1.2346069,0.21230999,1.0847624
-0.014832141,1.235347,0.21137305,1.0859555
-0.015560482,1.2360823,0.21042397,1.087139
-0.016293409,1.2368131,0.209464,1.0883136
-0.017030633,1.2375395,0.20849418,1.0894802
-0.017771899,1.2382618,0.20751538,1.0906392
-0.018516975,1.2389801,0.20652837,1.0917913
-0.019265652,1.2396947,0.2055338,1.0929368
-0.020017739,1.2404057,0.20453224,1.0940762
-0.020773064,1.2411133,0.2033007,1.0954596
-0.021531469,1.2418175,0.20206028,1.096835
-0.022292808,1.2425186,0.20081166,1.098203
-0.023056948,1.2432167,0.19955544,1.099564
-0.023823768,1.2439118,0.19829215,1.1009184
-0.024593153,1.244604,0.19702226,1.1022667
-0.025364999,1.2452935,0.19574617,1.1036091
-0.026139209,1.2459804,0.19446426,1.1049459
-0.026915692,1.2466646,0.19188423,1.1076039
-0.027694364,1.2473464,0.18928445,1.1102426
-0.028475147,1.2480258,0.18666679,1.1128636
-0.029257967,1.2487028,0.1840328,1.1154681
-0.030042756,1.2493775,0.1813838,1.1180574
-0.03082945,1.2500501,0.17872089,1.1206324
-0.031617987,1.2507204,0.17604505,1.1231939
-0.032408311,1.2513887,0.1733571,1.1257428
-0.03399411,1.252719,0.17065777,1.1282796
-0.035586453,1.2540416,0.16794771,1.1308049
-0.037184989,1.2553566,0.16522746,1.1333192
-0.038789404,1.2566645,0.16249755,1.135823
-0.040399414,1.2579654,0.1597584,1.1383168
-0.042014762,1.2592598,0.15701042,1.1408008
-0.043537897,1.2604707,0.15425398,1.1432754
-0.045065366,1.2616761,0.15148939,1.1457409
-0.046597009,1.2628761,0.14871695,1.1481975
-0.048132674,1.2640711,0.14593694,1.1506456
-0.049672225,1.265261,0.14314959,1.1530854
-0.051215535,1.2664461,0.14035513,1.155517
-0.052762484,1.2676264,0.13755376,1.1579406
-0.054312965,1.268802,0.13474568,1.1603564
-0.055866873,1.2699732,0.13193105,1.1627647
-0.057424115,1.2711398,0.12911004,1.1651654
-0.058984602,1.2723022,0.12628279,1.1675588
-0.06054825,1.2734603,0.12344944,1.1699449
-0.062114982,1.2746142,0.12061011,1.172324
-0.063684725,1.275764,0.11776493,1.174696
-0.065257411,1.2769098,0.11508514,1.1769195
-0.066832975,1.2780516,0.11240035,1.179137
-0.068411356,1.2791895,0.10971065,1.1813485
-0.069992498,1.2803236,0.10701612,1.1835541
-0.071576346,1.2814539,0.10431681,1.1857538
-0.07316285,1.2825805,0.1016128,1.1879478
-0.074751961,1.2837034,0.09890415,1.1901361
-0.076343635,1.2848226,0.096190916,1.1923186
-0.077937827,1.2859383,0.093473154,1.1944955
-0.079534497,1.2870504,0.090750913,1.1966669
-0.081133607,1.288159,0.088024244,1.1988326
-0.082735118,1.2892642,0.08529319,1.2009928
-0.084338997,1.2903659,0.082557796,1.2031475
-0.08594521,1.2914641,0.079818101,1.2052968
-0.087553726,1.2925591,0.077074144,1.2074406
-0.089164513,1.2936506,0.07432596,1.209579
-0.090777544,1.2947389,0.071573584,1.211712
-0.092392791,1.2958238,0.068817047,1.2138396
-0.093688247,1.2966906,0.06605638,1.2159618
-0.094985096,1.2975552,0.063291611,1.2180787
-0.096283324,1.2984178,0.060522768,1.2201903
-0.09758292,1.2992783,0.057749875,1.2222965
-0.10018617,1.3009932,0.054972956,1.2243975
-0.10279476,1.3027,0.052192035,1.2264931
-0.10410103,1.3035503,0.049407131,1.2285834
-0.10540861,1.3043987,0.046618267,1.2306685
-0.10671748,1.305245,0.043825459,1.2327483
-0.10802763,1.3060894,0.041028727,1.2348227
-0.10933907,1.3069317,0.038228086,1.236892
-0.11065177,1.3077721,0.035423553,1.2389559
-0.11196573,1.3086105,0.032615141,1.2410145
-0.11328095,1.309447,0.029802866,1.2430679
-0.11459741,1.3102815,0.025289361,1.2463465
-0.11591512,1.311114,0.02076602,1.2496116
-0.11723405,1.3119446,0.016232887,1.252863
-0.1185542,1.3127732,0.011689999,1.2561008
-0.11987558,1.3135999,0.0071373929,1.2593249
-0.12119816,1.3144246,0.0025750969,1.2625353
-0.12252195,1.3152474,-0.0019968624,1.265732
-0.12384694,1.3160683,-0.0065784627,1.2689147
-0.12650049,1.3177043,-0.011169685,1.2720836
-0.12915877,1.3193326,-0.015770514,1.2752386
-0.13182174,1.3209532,-0.020380937,1.2783794
-0.13448935,1.3225661,-0.025000945,1.2815062
-0.13716158,1.3241714,-0.02963053,1.2846188
-0.13983838,1.3257691,-0.03426969,1.2877171
-0.14251973,1.3273591,-0.038918422,1.290801
-0.14520559,1.3289415,-0.043576727,1.2938704
-0.14789594,1.3305162,-0.048244609,1.2969252
-0.15059075,1.3320833,-0.052922072,1.2999654
-0.15329,1.3336427,-0.057609125,1.3029907
-0.15599366,1.3351945,-0.062305776,1.3060012
-0.15870171,1.3367386,-0.067012036,1.3089965
-0.16141413,1.338275,-0.071727918,1.3119767
-0.16277197,1.3390403,-0.076453438,1.3149416
-0.1641309,1.3398037,-0.081188611,1.3178911
-0.16549091,1.3405651,-0.085933455,1.320825
-0.166852,1.3413246,-0.090687989,1.3237431
-0.16957743,1.3428378,-0.095452235,1.3266454
-0.17230715,1.3443433,-0.10022621,1.3295316
-0.17367362,1.3450931,-0.10500995,1.3324016
-0.17504116,1.3458409,-0.10980346,1.3352553
-0.17640977,1.3465868,-0.11460679,1.3380924
-0.17777945,1.3473307,-0.11941994,1.3409128
-0.17946721,1.3482439,-0.12238774,1.3426406
-0.18115658,1.3491541,-0.12535928,1.344362
-0.18284757,1.3500614,-0.12833456,1.3460768
-0.18454016,1.3509656,-0.13131361,1.3477852
-0.18623435,1.3518668,-0.13429642,1.3494869
-0.18793015,1.352765,-0.137283,1.3511821
-0.18962755,1.3536601,-0.14027336,1.3528705
-0.19132655,1.3545522,-0.14326751,1.3545522


==> PlotData/ModelTiles/model6.txt <==
0.36993085,0.98631593,0.46163833,0.98631593
0.36757645,0.98909559,0.45695401,0.99235814
0.36521164,0.9918664,0.45222875,0.99836839
0.36283644,0.99462831,0.44746263,1.0043463
0.36045088,0.99738128,0.44265574,1.0102914
0.358055,1.0001253,0.43780818,1.0162035
0.35564882,1.0028602,0.43292008,1.0220821
0.35323237,1.0055861,0.42799155,1.0279268
0.35080569,1.0083029,0.42302274,1.0337373
0.3479882,1.0114316,0.41722977,1.04041
0.34515714,1.0145479,0.41138344,1.0470361
0.34231253,1.017652,0.40548402,1.0536149
0.33945445,1.0207436,0.3995318,1.060146
0.33658293,1.0238228,0.39352709,1.0666288
0.33369804,1.0268894,0.38747023,1.073063
0.33079983,1.0299434,0.38136157,1.079448
0.32788835,1.0329848,0.37520147,1.0857834
0.32496366,1.0360135,0.36899034,1.0920687
0.32202582,1.0390295,0.36272857,1.0983036
0.31907488,1.0420326,0.35641659,1.1044877
0.31611091,1.0450229,0.35005484,1.1106206
0.31313396,1.0480002,0.34364379,1.1167019
0.3101441,1.0509646,0.3371839,1.1227313
0.30714138,1.0539159,0.33067567,1.1287085
0.30412587,1.0568542,0.3241196,1.1346332
0.30109763,1.0597794,0.31751621,1.1405051
0.29805673,1.0626914,0.31086604,1.1463239
0.29500323,1.0655902,0.30416962,1.1520895
0.2919372,1.0684757,0.29742752,1.1578016
0.2888587,1.0713479,0.2906403,1.16346
0.2857678,1.0742068,0.28380855,1.1690646
0.28266458,1.0770523,0.27693285,1.1746152
0.27954909,1.0798843,0.2700138,1.1801116
0.2764214,1.0827029,0.263052,1.1855538
0.2732816,1.085508,0.25604808,1.1909416
0.27012975,1.0882995,0.24900264,1.1962751
0.26696591,1.0910775,0.24191632,1.2015541
0.26379017,1.0938418,0.23478975,1.2067787
0.2606026,1.0965925,0.22762356,1.2119487
0.25740326,1.0993294,0.22041839,1.2170643
0.25419224,1.1020527,0.21317489,1.2221255
0.25096961,1.1047622,0.20589369,1.2271323
0.24773544,1.1074579,0.19857545,1.2320849
0.2444898,1.1101398,0.19122081,1.2369832
0.24123279,1.1128079,0.18383043,1.2418274
0.23796446,1.1154621,0.17640494,1.2466176
0.2346849,1.1181025,0.16894499,1.2513539
0.23139419,1.1207289,0.16145123,1.2560366
0.22809241,1.1233413,0.15392429,1.2606658
0.22477962,1.1259399,0.14636483,1.2652417
0.22145592,1.1285244,0.13877347,1.2697644
0.21812137,1.1310949,0.13115085,1.2742343
0.21477607,1.1336514,0.12349759,1.2786515
0.21142009,1.1361939,0.11581433,1.2830163
0.2080535,1.1387223,0.10810167,1.2873289
0.20467639,1.1412367,0.10036022,1.2915897
0.20128885,1.1437369,0.092590609,1.2957989
0.19789094,1.1462231,0.084793422,1.2999568
0.19448275,1.1486952,0.076969256,1.3040636
0.19106437,1.1511531,0.069118698,1.3081199
0.18763586,1.1535969,0.06124233,1.3121257
0.18419733,1.1560266,0.053340723,1.3160816
0.18074883,1.1584421,0.045414442,1.3199877
0.17729047,1.1608435,0.037464046,1.3238446
0.17382231,1.1632307,0.029490082,1.3276525
0.17034445,1.1656037,0.021493092,1.3314118
0.16685695,1.1679625,0.013473609,1.3351228
0.16335991,1.1703072,0.0054321573,1.3387861
0.1598534,1.1726377,-0.0026307482,1.3424018
0.15633751,1.174954,-0.0107146,1.3459705
0.15281232,1.1772562,-0.0188189,1.3494925
0.1492779,1.1795441,-0.026943159,1.3529682
0.14573435,1.1818179,-0.035086896,1.356398
0.14146331,1.184532,-0.039990115,1.3584373
0.13717933,1.1872256,-0.044900098,1.3604602
0.13288254,1.1898988,-0.049816744,1.3624669
0.12857309,1.1925515,-0.054739955,1.3644575
0.12425111,1.1951837,-0.059669633,1.3664319
0.11991674,1.1977955,-0.064605683,1.3683904
0.11557013,1.2003869,-0.069548009,1.370333
0.11121141,1.2029578,-0.074496518,1.3722598
0.10684071,1.2055084,-0.079451116,1.3741708
0.10245818,1.2080385,-0.084411712,1.3760663
0.098063951,1.2105483,-0.089378215,1.3779462
0.093658157,1.2130377,-0.094350536,1.3798106
0.089240934,1.2155068,-0.099328588,1.3816597
0.084812416,1.2179556,-0.10431228,1.3834936
0.080372736,1.220384,-0.10930153,1.3853123
0.075922027,1.2227922,-0.11429626,1.3871159
0.07146042,1.2251802,-0.11929637,1.3889045
0.066988046,1.2275479,-0.12430178,1.3906782
0.062505035,1.2298954,-0.12931242,1.3924371
0.058011516,1.2322227,-0.13432821,1.3941812
0.053507616,1.2345299,-0.13934906,1.3959108
0.048993463,1.236817,-0.14437489,1.3976258
0.044469182,1.2390839,-0.14940563,1.3993263
0.039934897,1.2413308,-0.15444121,1.4010125
0.035390734,1.2435576,-0.15948154,1.4026844
0.030836814,1.2457644,-0.16452656,1.4043421
0.026273258,1.2479513,-0.16957618,1.4059858
0.021700188,1.2501181,-0.17463034,1.4076154
0.017117722,1.252265,-0.17968897,1.4092311
0.012525979,1.254392,-0.184752,1.4108329
0.0079250752,1.2564991,-0.18981935,1.4124211
0.0033151263,1.2585864,-0.19489097,1.4139955
-0.00058949877,1.2603356,-0.20504671,1.4171038
-0.0045004394,1.2620707,-0.21521869,1.4201586
-0.0084176278,1.2637917,-0.22540641,1.4231604
-0.012340997,1.2654985,-0.23560938,1.42611
-0.01627048,1.2671911,-0.2458271,1.4290081
-0.020206011,1.2688697,-0.25605911,1.4318553
-0.024147525,1.2705342,-0.26630496,1.4346524
-0.028094958,1.2721846,-0.27656421,1.4373998
-0.032048245,1.2738209,-0.28683644,1.4400983
-0.036007324,1.2754431,-0.29712123,1.4427486
-0.039972131,1.2770513,-0.30741817,1.4453512
-0.043942606,1.2786455,-0.31772689,1.4479068
-0.047918687,1.2802256,-0.328047,1.450416
-0.051900314,1.2817917,-0.33837814,1.4528794
-0.055887427,1.2833438,-0.34871995,1.4552976
-0.059879967,1.2848819,-0.35907209,1.4576712
-0.063877875,1.2864059,-0.36783251,1.4596437
-0.067881095,1.287916,-0.37659989,1.461585
-0.071889569,1.289412,-0.38537402,1.4634955
-0.075903241,1.290894,-0.39415473,1.4653756
-0.079922056,1.2923621,-0.40294184,1.4672255
-0.083945959,1.2938161,-0.41173517,1.4690456
-0.087974896,1.2952561,-0.42053455,1.4708363
-0.092008814,1.2966821,-0.42933982,1.4725978
-0.096047661,1.2980941,-0.43815081,1.4743304
-0.10009138,1.2994921,-0.44696737,1.4760345
-0.10413993,1.300876,-0.45578934,1.4777103
-0.10819326,1.3022459,-0.46461658,1.4793581
-0.11225131,1.3036017,-0.47344893,1.4809783
-0.11631403,1.3049435,-0.48228626,1.4825712
-0.12038139,1.3062711,-0.49112844,1.4841369
-0.12445333,1.3075846,-0.49997532,1.4856758
-0.12888173,1.3089955,-0.50882678,1.4871882
-0.13331542,1.3103896,-0.51768269,1.4886742
-0.13775435,1.3117669,-0.52654292,1.4901343
-0.14219846,1.3131274,-0.53540737,1.4915686
-0.1466477,1.3144711,-0.54427591,1.4929773
-0.151102,1.3157979,-0.55314842,1.4943608
-0.15556131,1.3171078,-0.56202481,1.4957193
-0.16002559,1.3184006,-0.57090495,1.4970529
-0.16449479,1.3196763,-0.57978875,1.498362
-0.16896884,1.3209349,-0.58867611,1.4996467
-0.17344771,1.3221762,-0.59756692,1.5009072
-0.17793134,1.3234002,-0.60646109,1.5021439
-0.18241968,1.3246069,-0.61535853,1.5033568
-0.1869127,1.3257959,-0.62425914,1.5045462
-0.19141035,1.3269674,-0.63316283,1.5057123
-0.19591258,1.3281211,-0.64206953,1.5068553
-0.20041935,1.329257,-0.651748,1.5080708
-0.20493062,1.3303749,-0.6614298,1.5092595
-0.20944635,1.3314746,-0.67111484,1.5104216
-0.2139665,1.332556,-0.68080301,1.5115573
-0.21849103,1.3336189,-0.69049422,1.5126667
-0.2230199,1.3346632,-0.70018838,1.51375
-0.22755308,1.3356886,-0.70988539,1.5148076
-0.23209053,1.3366949,-0.71958516,1.5158394
-0.23663221,1.337682,-0.72928762,1.5168458
-0.2411781,1.3386495,-0.73899267,1.5178267
-0.24572816,1.3395972,-0.74870024,1.5187825
-0.25028236,1.3405248,-0.75841024,1.5197132
-0.25484067,1.341432,-0.76812261,1.5206189
-0.25940305,1.3423184,-0.77783726,1.5214998
-0.26396948,1.3431838,-0.78755412,1.522356
-0.26853992,1.3440277,-0.79727312,1.5231875
-0.27275701,1.3447863,-0.80699419,1.5239944
-0.27697745,1.345526,-0.81671727,1.5247768
-0.28120125,1.3462463,-0.82644228,1.5255347
-0.28542836,1.3469469,-0.83616917,1.5262683
-0.28965877,1.3476273,-0.84589786,1.5269774
-0.29389245,1.348287,-0.8556283,1.5276621
-0.29812939,1.3489254,-0.86536043,1.5283225
-0.30236954,1.3495422,-0.87509418,1.5289584
-0.30661289,1.3501365,-0.88482951,1.5295698
-0.3108594,1.3507079,-0.89456634,1.5301567
-0.31298383,1.3509847,-0.90430463,1.530719
-0.31510904,1.3512554,-0.91404431,1.5312566
-0.31723502,1.35152,-0.92378533,1.5317693
-0.31936177,1.3517784,-0.93352763,1.532257
-0.32148929,1.3520304,-0.94327117,1.5327195
-0.32361756,1.352276,-0.95301587,1.5331566
-0.32574658,1.3525149,-0.96200062,1.5335369
-0.32787634,1.3527471,-0.97098627,1.5338951
-0.33000684,1.3529725,-0.97997279,1.5342311
-0.33213807,1.3531908,-0.98896011,1.5345445
-0.33427003,1.353402,-0.99794821,1.5348351
-0.33640269,1.3536059,-1.006937,1.5351026
-0.33853605,1.3538024,-1.0159265,1.5353465
-0.34067011,1.3539911,-1.0249166,1.5355664
-0.34280484,1.3541721,-1.0339073,1.5357619
-0.34494023,1.354345,-1.0428984,1.5359324
-0.34707628,1.3545097,-1.0518901,1.5360774
-0.34921297,1.3546659,-1.0608821,1.5361962
-0.35135027,1.3548135,-1.0698744,1.5362882
-0.35348816,1.3549521,-1.0788669,1.5363525
-0.35562664,1.3550815,-1.0878597,1.5363883
-0.35776566,1.3552015,-1.0968525,1.5363946
-0.35990521,1.3553117,-1.1058452,1.5363703
-0.36204526,1.3554118,-1.1148378,1.5363142
-0.36418576,1.3555015,-1.1238302,1.5362249
-0.3663267,1.3555804,-1.1328221,1.5361008
-0.36846801,1.3556482,-1.1418135,1.5359403
-0.37060966,1.3557044,-1.150804,1.5357412
-0.37275159,1.3557485,-1.1597936,1.5355014
-0.37489374,1.3557802,-1.1687819,1.5352182
-0.37703605,1.3557988,-1.1777687,1.5348885
-0.37917842,1.3558038,-1.1867534,1.5345089
-0.38132079,1.3557946,-1.1912449,1.5342991
-0.38346304,1.3557706,-1.1957358,1.5340751
-0.38560505,1.3557309,-1.2002258,1.5338365
-0.3877467,1.3556749,-1.204715,1.5335823
-0.38988783,1.3556016,-1.2092033,1.533312
-0.39202826,1.35551,-1.2136905,1.5330245
-0.39416777,1.3553993,-1.2181765,1.5327191
-0.39630613,1.355268,-1.2226611,1.5323946
-0.39737479,1.3551944,-1.2271443,1.5320499
-0.39844304,1.3551151,-1.2316258,1.5316836
-0.39951085,1.35503,-1.2361053,1.5312945
-0.40057817,1.354939,-1.2405826,1.5308807
-0.40164494,1.3548417,-1.2453799,1.5304075
-0.4027111,1.3547381,-1.2501739,1.5299013
-0.4037766,1.3546277,-1.2549638,1.5293588
-0.40484136,1.3545105,-1.2597491,1.5287765
-0.40598198,1.3543769,-1.2645288,1.5281499
-0.40712157,1.3542347,-1.2693018,1.527474
-0.40826001,1.3540835,-1.2716853,1.5271156
-0.40939716,1.3539229,-1.2740665,1.5267423
-0.41053288,1.3537526,-1.2764452,1.5263531
-0.41166702,1.3535719,-1.278821,1.5259469
-0.41279939,1.3533805,-1.2811936,1.5255223
-0.41392979,1.3531778,-1.2835626,1.5250778
-0.41505798,1.3529632,-1.2859274,1.5246118
-0.41618372,1.3527361,-1.2882875,1.5241222
-0.4173067,1.3524956,-1.290642,1.5236068
-0.41842658,1.3522412,-1.2929901,1.523063
-0.41954299,1.3519719,-1.2953307,1.5224875
-0.42065548,1.3516869,-1.2976623,1.5218766
-0.42176353,1.3513851,-1.299983,1.5212257
-0.42286656,1.3510654,-1.3022905,1.5205293
-0.42396389,1.3507267,-1.3045814,1.5197804
-0.4250547,1.3503675,-1.3068514,1.5189703
-0.42613806,1.3499865,-1.3090941,1.5180876
-0.42721285,1.3495819,-1.3113003,1.5171173
-0.42827777,1.3491521,-1.3134557,1.5160391
-0.42933125,1.3486949,-1.3155372,1.514825
-0.43037144,1.3482083,-1.3175056,1.5134357
-0.43139609,1.3476897,-1.3192892,1.5118176
-0.43240252,1.3471367,-1.3207546,1.5099099
-0.4333875,1.3465463,-1.3216795,1.5076941
-0.43434714,1.3459156,-1.321843,1.5053009
-0.43527677,1.3452415,-1.3212602,1.5029701
-0.4361708,1.3445209,-1.3201504,1.5008347
-0.43702266,1.3437509,-1.3187145,1.4989009
-0.43782472,1.3429293,-1.3170753,1.4971349
-0.43856837,1.3420544,-1.3153024,1.4955027
-0.43924432,1.3411264,-1.3134366,1.4939773
-0.43984312,1.3401468,-1.311503,1.4925385
-0.44035594,1.3391196,-1.3095182,1.4911711
-0.44077554,1.338051,-1.3074934,1.4898637
-0.4410972,1.3369489,-1.3054365,1.4886074
-0.44131931,1.3358226,-1.3033533,1.487395
-0.44144344,1.3346812,-1.3012483,1.4862209
-0.44147392,1.3335335,-1.2991249,1.4850806
-0.44141706,1.3323867,-1.2969856,1.4839701
-0.4412803,1.3312467,-1.2948327,1.4828865
-0.44107144,1.3301176,-1.2926677,1.4818269
-0.44079815,1.3290023,-1.2904923,1.4807891
-0.44046756,1.3279026,-1.2883075,1.4797712
-0.44008618,1.3268194,-1.2861144,1.4787713
-0.43965978,1.3257531,-1.2839138,1.4777881
-0.43919341,1.3247037,-1.2817064,1.4768201
-0.4386915,1.3236708,-1.2794928,1.4758663
-0.43815789,1.3226539,-1.2772736,1.4749256
-0.4375959,1.3216525,-1.2728204,1.47308
-0.43700843,1.3206657,-1.2683497,1.4712768
-0.43639799,1.319693,-1.2638642,1.4695109
-0.43576676,1.3187336,-1.2593658,1.4677781
-0.43511668,1.3177869,-1.2548563,1.4660745
-0.4344494,1.3168522,-1.2503368,1.4643973
-0.43376642,1.3159289,-1.2458087,1.4627436
-0.43306904,1.3150165,-1.2412729,1.4611113
-0.43235841,1.3141144,-1.2367302,1.4594982
-0.43163558,1.3132219,-1.2321813,1.4579027
-0.43090144,1.3123388,-1.2230673,1.4547581
-0.43015684,1.3114645,-1.213935,1.4516671
-0.42940251,1.3105985,-1.2047877,1.4486209
-0.42863911,1.3097406,-1.1956278,1.4456125
-0.42786726,1.3088902,-1.1864575,1.4426362
-0.42708748,1.3080471,-1.1772785,1.4396869
-0.42630029,1.3072109,-1.1680922,1.4367604
-0.42550614,1.3063813,-1.1588998,1.433853
-0.42470543,1.305558,-1.1497023,1.4309616
-0.42389856,1.3047408,-1.1405008,1.4280833
-0.42308586,1.3039294,-1.1312959,1.4252157
-0.42226765,1.3031235,-1.1220884,1.4223565
-0.42061589,1.3015275,-1.1167535,1.4207032
-0.41894539,1.2999511,-1.1114181,1.4190517
-0.41725794,1.2983929,-1.1060823,1.4174017
-0.41555513,1.2968515,-1.1007461,1.4157528
-0.41383832,1.2953257,-1.0900729,1.4124573
-0.41210871,1.2938144,-1.0793995,1.4091629
-0.41036736,1.2923166,-1.0740628,1.4075155
-0.40861521,1.2908315,-1.0687263,1.4058676
-0.40685308,1.2893582,-1.058054,1.4025695
-0.40508174,1.2878961,-1.047383,1.399267
-0.40330184,1.2864443,-1.0420482,1.3976136
-0.401514,1.2850024,-1.036714,1.3959585
-0.39971876,1.2835697,-1.0313803,1.3943015
-0.39791662,1.2821456,-1.0260472,1.3926424
-0.39610803,1.2807298,-1.0153832,1.3893175
-0.3942934,1.2793217,-1.0047224,1.3859826
-0.39247311,1.277921,-0.99939325,1.3843109
-0.39064752,1.2765271,-0.99406507,1.3826363
-0.38881693,1.2751398,-0.98341166,1.3792776
-0.38698166,1.2737588,-0.97276251,1.3759055
-0.3832981,1.271014,-0.96743964,1.3742141
-0.3795988,1.2682905,-0.96211795,1.3725189
-0.37588546,1.2655861,-0.95147831,1.3691169
-0.37215956,1.2628991,-0.94084391,1.3656985
-0.36782874,1.2598055,-0.93552876,1.363983
-0.36348457,1.2567306,-0.93021504,1.362263
-0.35912861,1.2536724,-0.91959203,1.3588094
-0.35476221,1.2506292,-0.90897515,1.355337
-0.35038657,1.2475992,-0.90366911,1.3535935
-0.34600277,1.2445811,-0.89836471,1.351845
-0.34161177,1.2415735,-0.88776099,1.3483326
-0.33721442,1.2385751,-0.87716427,1.3447992
-0.3328115,1.235585,-0.87186863,1.3430243
-0.32840372,1.232602,-0.86657485,1.3412439
-0.32399172,1.2296252,-0.86128296,1.3394579
-0.31957609,1.2266539,-0.855993,1.3376662
-0.31515736,1.2236871,-0.84541899,1.3340654
-0.31073604,1.2207242,-0.83485312,1.3304407
-0.30188739,1.2148074,-0.82957332,1.3286193
-0.29303344,1.2088986,-0.82429566,1.3267917
-0.28417703,1.2029934,-0.81374689,1.3231176
-0.27532066,1.1970882,-0.80320709,1.3194178
-0.26646655,1.1911795,-0.79794064,1.3175581
-0.25761666,1.1852646,-0.79267653,1.3156918
-0.24877278,1.1793407,-0.78215552,1.311939
-0.23993652,1.1734054,-0.77281391,1.3085809
-0.23110936,1.1674566,-0.76348026,1.3052008
-0.22327354,1.1621571,-0.75415476,1.3017982
-0.21544685,1.1568441,-0.74483763,1.2983728
-0.20763012,1.1515165,-0.73552906,1.2949242
-0.19982411,1.1461731,-0.72622927,1.291452
-0.19202956,1.1408131,-0.71693847,1.2879559
-0.18424717,1.1354354,-0.70765686,1.2844353
-0.17647758,1.1300393,-0.69838466,1.2808901
-0.16872142,1.1246239,-0.68912208,1.2773198
-0.16097928,1.1191884,-0.67986935,1.2737241
-0.15325174,1.1137322,-0.67062668,1.2701026
-0.14553935,1.1082546,-0.6613943,1.266455
-0.13784262,1.1027551,-0.65217243,1.2627808
-0.13016206,1.0972329,-0.64296131,1.2590798
-0.12249817,1.0916877,-0.63376115,1.2553516
-0.11867261,1.0889063,-0.6245722,1.2515959
-0.1148514,1.0861189,-0.61539469,1.2478123
-0.11103458,1.0833255,-0.60622887,1.2440005
-0.10722222,1.080526,-0.59707497,1.2401601
-0.10054693,1.0756014,-0.58793324,1.2362909
-0.093885798,1.0706576,-0.57880392,1.2323925
-0.087239091,1.0656945,-0.56968728,1.2284645
-0.080607087,1.0607118,-0.56058356,1.2245066
-0.073990051,1.0557092,-0.55149303,1.2205186
-0.067388243,1.0506865,-0.54241594,1.2165001
-0.060801915,1.0456435,-0.53335255,1.2124507
-0.054231314,1.0405801,-0.52430315,1.2083702
-0.04767668,1.035496,-0.51526798,1.2042583
-0.041138248,1.030391,-0.50624735,1.2001146
-0.034616246,1.0252652,-0.4972415,1.1959388
-0.028110898,1.0201181,-0.48825074,1.1917307
-0.02162242,1.0149499,-0.48037929,1.1880136
-0.015151025,1.0097603,-0.47251984,1.1842713
-0.0086969188,1.0045491,-0.4646726,1.1805034
-0.0022603032,0.99931643,-0.45683776,1.1767098
0.0012410799,0.99645477,-0.44901551,1.1728903
0.0047371761,0.99358666,-0.44120607,1.1690447
0.0082279548,0.99071208,-0.43340964,1.1651728
0.011713386,0.98783102,-0.42562641,1.1612744
0.01519344,0.98494347,-0.41785661,1.1573493
0.018668087,0.98204941,-0.41010043,1.1533974
0.022137299,0.97914884,-0.40235809,1.1494184
0.025601048,0.97624175,-0.3946298,1.1454122
0.029059305,0.97332813,-0.38691577,1.1413786
0.032512044,0.97040797,-0.37921623,1.1373174
0.035959238,0.96748126,-0.37153138,1.1332285
0.039400861,0.96454801,-0.36386146,1.1291116
0.042836885,0.9616082,-0.35620668,1.1249667
0.046267287,0.95866183,-0.34856726,1.1207936
0.049692042,0.9557089,-0.34094343,1.116592
0.053111124,0.9527494,-0.33333541,1.1123618
0.05652451,0.94978334,-0.32574344,1.1081029
0.059932177,0.94681071,-0.31816774,1.1038152
0.063334102,0.9438315,-0.31060854,1.0994984
0.066730261,0.94084573,-0.30306608,1.0951524
0.070120634,0.93785339,-0.29554059,1.0907772
0.073505199,0.93485448,-0.2880323,1.0863724
0.076883935,0.931849,-0.28054145,1.0819381
0.080256821,0.92883696,-0.27306827,1.0774741
0.083623838,0.92581836,-0.26561301,1.0729802
0.086984966,0.92279321,-0.25817591,1.0684563
0.090340187,0.9197615,-0.25075719,1.0639023
0.093689482,0.91672325,-0.24335711,1.0593181
0.097032834,0.91367846,-0.23531055,1.0542855
0.10037022,0.91062714,-0.22728673,1.0492168
0.10370164,0.9075693,-0.21928599,1.0441117
0.10702706,0.90450493,-0.21130862,1.0389701
0.11036618,0.90141579,-0.20335495,1.033792
0.1136992,0.89832007,-0.19542528,1.0285772
0.11702612,0.89521779,-0.18751995,1.0233256
0.12034691,0.89210895,-0.17963926,1.0180371
0.12366156,0.88899356,-0.17178352,1.0127115
0.12697006,0.88587165,-0.16395306,1.0073489
0.1302724,0.88274322,-0.1561482,1.0019491
0.13356856,0.87960828,-0.14836924,0.99651202
0.13685854,0.87646685,-0.1406165,0.99103764
0.14014232,0.87331894,-0.13289029,0.98552588
0.14341989,0.87016457,-0.12519092,0.97997668
0.14669125,0.86700376,-0.11751871,0.97438999
0.14995639,0.86383652,-0.10987397,0.96876578
0.1532153,0.86066287,-0.102257,0.96310402
0.15646796,0.85748282,-0.094668101,0.95740467
0.15971438,0.8542964,-0.087107586,0.95166774
0.16295455,0.85110363,-0.079575753,0.9458932
0.16618847,0.84790451,-0.0720729,0.94008105
0.16941613,0.84469908,-0.064599323,0.93423131
0.17263752,0.84148736,-0.057155314,0.92834399
0.17585264,0.83826937,-0.049741165,0.9224191
0.1790615,0.83504512,-0.042357161,0.9164567
0.18226409,0.83181465,-0.035003585,0.9104568
0.18546041,0.82857797,-0.027680717,0.90441946
0.18865045,0.82533511,-0.020388831,0.89834474
0.19183423,0.8220861,-0.0131282,0.8922327
0.19501174,0.81883095,-0.0058990899,0.88608341
0.19818298,0.8155697,0.0012982368,0.87989695
0.20134797,0.81230238,0.0085060112,0.8736363
0.20450669,0.809029,0.015681105,0.86733823
0.20765917,0.80574961,0.022823267,0.86100284
0.21080539,0.80246422,0.029932249,0.85463024
0.21427668,0.79882486,0.037007811,0.84822055
0.21774036,0.79517825,0.044049718,0.84177391
0.22119643,0.79152442,0.051057741,0.83529045
0.2246449,0.78786344,0.058031656,0.82877031
0.2280858,0.78419533,0.064971246,0.82221365
0.23151914,0.78052014,0.071876302,0.81562064
0.23494493,0.77683791,0.07874662,0.80899143
0.23836319,0.7731487,0.085582003,0.8023262
0.24177395,0.76945255,0.092382262,0.79562515
0.24517723,0.76574951,0.099147213,0.78888845
0.24857305,0.76203962,0.10587668,0.78211631
0.25196143,0.75832294,0.1125705,0.77530893
0.2553424,0.75459952,0.11922851,0.76846652
0.25871599,0.75086942,0.12585056,0.76158929
0.26208223,0.74713268,0.13243649,0.75467749
0.26544116,0.74338936,0.13898619,0.74773132
0.2687928,0.73963952,0.1454995,0.74075104
0.27213719,0.73588321,0.15197633,0.73373688
0.27547437,0.73212049,0.15841654,0.72668909
0.27880438,0.72835142,0.16482004,0.71960793
0.28212726,0.72457607,0.17118674,0.71249366
0.28544305,0.72079449,0.17751653,0.70534654
0.28875181,0.71700675,0.18380935,0.69816684
0.29205357,0.71321292,0.19006513,0.69095483
0.29534838,0.70941305,0.19628379,0.68371081
0.29863631,0.70560722,0.20246529,0.67643504
0.3019174,0.70179549,0.20860957,0.66912783
0.30519171,0.69797794,0.21471662,0.66178945
0.30845931,0.69415464,0.22142534,0.65364003
0.31172025,0.69032565,0.22808847,0.64545329
0.31497459,0.68649107,0.234706,0.63722964
0.31822242,0.68265096,0.24127792,0.6289695
0.3243851,0.67532844,0.24780425,0.62067329
0.33052494,0.66798675,0.254285,0.61234143
0.3366425,0.66062649,0.26072023,0.60397435
0.34273838,0.65324826,0.26710997,0.59557249
0.34881323,0.64585271,0.27345429,0.58713628
0.35486778,0.63844053,0.27975326,0.57866615
0.36090277,0.63101242,0.28600697,0.57016256
0.36691904,0.62356913,0.29221553,0.56162593
0.37291749,0.61611148,0.29837903,0.55305673
0.37889909,0.6086403,0.30449761,0.54445538
0.3848649,0.60115651,0.31057139,0.53582235
0.39081605,0.59366106,0.31660053,0.52715808
0.39675381,0.58615498,0.32258518,0.51846302
0.40267952,0.57863941,0.32852551,0.50973762
0.4085947,0.57111553,0.3344217,0.50098233
0.41450096,0.56358465,0.34027394,0.49219761
0.42063458,0.55574839,0.34608244,0.4833839
0.42676276,0.54790788,0.3518474,0.47454165
0.43288796,0.54006504,0.35756906,0.46567132
0.43901299,0.53222206,0.36324763,0.45677335
0.44514094,0.52438137,0.36888338,0.44784819
0.45127536,0.51654574,0.37447655,0.43889628
0.45742024,0.5087183,0.38002741,0.42991808
0.46358015,0.5009027,0.38553622,0.42091402
0.46666736,0.49700063,0.39100328,0.41188455
0.46976038,0.49310315,0.39642888,0.4028301
0.47285998,0.48921091,0.40181332,0.39375111
0.47596705,0.48532463,0.40715691,0.38464802
0.4790825,0.48144507,0.41220357,0.37596469
0.48220737,0.47757308,0.41721383,0.36726029
0.48534275,0.47370961,0.42218797,0.35853521
0.48848988,0.4698557,0.4271263,0.3497898
0.49165008,0.4660125,0.43202912,0.34102444
0.49482484,0.46218133,0.43689674,0.33223949
0.49801581,0.45836364,0.44172949,0.3234353
0.5012248,0.45456109,0.44652768,0.31461223
0.50283668,0.45266607,0.45129167,0.30577065
0.50445386,0.45077556,0.45602178,0.29691089
0.50607662,0.44888985,0.46071837,0.28803332
0.50770527,0.44700923,0.46538179,0.27913828
0.50934016,0.44513403,0.4700124,0.27022612
0.51098164,0.44326459,0.47461058,0.26129719
0.51263009,0.44140129,0.47917671,0.25235181
0.51428591,0.43954454,0.48371116,0.24339034
0.5156858,0.43798696,0.48821433,0.23441311
0.51709149,0.43643462,0.49268663,0.22542046
0.51850329,0.43488783,0.49712845,0.21641272
0.51992151,0.43334692,0.50154022,0.20739022
0.52134649,0.43181226,0.50592236,0.19835329
0.52277857,0.43028423,0.5102753,0.18930226
0.52421814,0.42876325,0.51459949,0.18023746
0.52566561,0.42724979,0.51889538,0.17115921
0.52712142,0.42574435,0.52316343,0.16206784
0.52858604,0.42424748,0.52740411,0.15296368
0.53005997,0.42275977,0.5316179,0.14384703
0.53154376,0.42128191,0.5358053,0.13471823
0.53303801,0.41981461,0.53996681,0.12557761
0.53454334,0.41835869,0.54410295,0.11642547
0.53606046,0.41691506,0.54821425,0.10726215
0.53759012,0.41548473,0.55230125,0.098087963
0.53913314,0.41406881,0.55652562,0.08853777
0.54069041,0.4126686,0.56072498,0.078976552
0.54226293,0.41128553,0.5649,0.069404679
0.54385176,0.40992123,0.56905136,0.059822522
0.54545809,0.40857759,0.57317978,0.050230459
0.54708322,0.40725675,0.577286,0.04062887
0.54790328,0.40660564,0.58137078,0.031018142
0.54872858,0.4059612,0.58543492,0.021398668
0.54955934,0.4053238,0.58947925,0.011770849
0.55039575,0.40469385,0.59350464,0.0021350945
0.55123805,0.40407179,0.597512,-0.0075081746
0.55208647,0.4034581,0.60150227,-0.017158526
0.55294125,0.4028533,0.60547646,-0.026815513
0.55380265,0.40225797,0.60943561,-0.036478673
0.55467093,0.40167272,0.61338084,-0.046147525
0.55554637,0.40109825,0.61731334,-0.055821564
0.55642926,0.40053529,0.62123435,-0.065500264
0.55731991,0.39998468,0.62514522,-0.075183067
0.55821861,0.39944733,0.62904738,-0.084869381
0.55912569,0.39892424,0.63294238,-0.094558579
0.56004146,0.39841653,0.63683189,-0.10424998
0.56096624,0.39792542,0.6407177,-0.11394287
0.56190034,0.3974523,0.64460181,-0.12363644
0.56284408,0.39699869,0.64848635,-0.13332983
0.56379771,0.39656628,0.65237372,-0.14302209
0.56476148,0.39615698,0.65626654,-0.15271217
0.56573557,0.39577291,0.66016774,-0.16239887
0.56672008,0.3954164,0.66408062,-0.17208086
0.567715,0.3950901,0.6680089,-0.18175661
0.56872017,0.39479689,0.67195682,-0.19142436
0.56973521,0.39453999,0.67592926,-0.20108207
0.57075949,0.39432288,0.67993186,-0.2107273
0.57179204,0.39414937,0.68332944,-0.21883476
0.57283145,0.39402347,0.68675773,-0.22692928
0.57387582,0.39394939,0.69022214,-0.23500841
0.57492264,0.39393135,0.69372907,-0.24306916
0.57596875,0.39397345,0.69728617,-0.2511079
0.57701031,0.3940794,0.70090271,-0.25912006
0.57804286,0.39425224,0.70273674,-0.26311443
0.57906145,0.39449408,0.70459012,-0.26709984
0.58006085,0.39480582,0.70646476,-0.27107531
0.58103588,0.39518701,0.7083628,-0.27503965
0.58198171,0.39563578,0.71028669,-0.27899151
0.58289417,0.39614902,0.71223925,-0.28292928
0.58377001,0.39672255,0.71422372,-0.28685106
0.58460696,0.39735152,0.71624393,-0.29075455
0.58540375,0.39803066,0.71830437,-0.29463696
0.58616002,0.39875468,0.72041038,-0.29849482
0.58687617,0.39951844,0.72256844,-0.3023238
0.58755317,0.40031712,0.72478648,-0.30611833
0.58819241,0.40114635,0.72592098,-0.30800049
0.58879555,0.40200222,0.72707436,-0.30987113
0.5893644,0.40288126,0.72824828,-0.31172896
0.58990083,0.40378046,0.72944463,-0.31357242
0.5904067,0.40469722,0.73066554,-0.3153997
0.59088383,0.40562926,0.73191351,-0.3172086
0.59133395,0.40657464,0.73319141,-0.31899648
0.59175872,0.40753169,0.73450262,-0.32076007
0.59215969,0.40849897,0.73585108,-0.32249532
0.59253828,0.40947521,0.73724149,-0.32419713
0.59289584,0.41045936,0.73867945,-0.32585891
0.59323361,0.41145048,0.74017171,-0.32747208
0.59355273,0.41244776,0.74172638,-0.32902512
0.59385427,0.4134505,0.74335318,-0.3305023
0.5941392,0.41445808,0.74506358,-0.33188159
0.59440842,0.41546998,0.74687043,-0.33313149
0.59466276,0.41648572,0.74878608,-0.33420638
0.59490301,0.41750489,0.75081718,-0.33504103
0.59512986,0.41852712,0.75295249,-0.33554869
0.59534398,0.4195521,0.75514436,-0.33563563
0.59554599,0.42057953,0.75730235,-0.33524486
0.59573644,0.42160917,0.75932694,-0.33440003
0.59591588,0.42264078,0.76115924,-0.33319139
0.59608478,0.42367417,0.76279075,-0.33172141
0.59624361,0.42470916,0.76424085,-0.33007136
0.59639279,0.42574559,0.76553648,-0.32829697
0.59653272,0.4267833,0.76670297,-0.32643489
0.59666378,0.42782217,0.76776151,-0.32450925
0.59678631,0.42886208,0.76872912,-0.32253626
0.59690064,0.42990293,0.76961937,-0.32052713
0.59700709,0.43094461,0.77044309,-0.31848979
0.59710592,0.43198704,0.771209,-0.31642999
0.59719743,0.43303014,0.77192419,-0.31435203
0.59728186,0.43407384,0.77259451,-0.31225914
0.59735945,0.43511807,0.77322481,-0.31015385
0.59743044,0.43616277,0.77381914,-0.30803812
0.59749504,0.43720788,0.77438098,-0.30591352
0.59755345,0.43825336,0.77491325,-0.30378132
0.59760586,0.43929915,0.77541851,-0.30164256
0.59765246,0.44034522,0.77589894,-0.29949808
0.59770172,0.44162267,0.77635649,-0.2973486
0.59774286,0.44290041,0.77679284,-0.29519471
0.59777618,0.44417837,0.77720947,-0.29303692
0.59780193,0.44545651,0.77760773,-0.29087567
0.59782036,0.44673478,0.77835372,-0.28654418
0.5978317,0.44801313,0.77903891,-0.28220266
0.59783618,0.44929152,0.77966992,-0.27785292
0.597834,0.45056992,0.78025222,-0.27349638
0.59782536,0.45184829,0.78079042,-0.26913418
0.59781045,0.4531266,0.78128839,-0.2647672
0.59778944,0.45440483,0.78174946,-0.26039616
0.5977625,0.45568294,0.78217651,-0.25602167
0.59769147,0.45823875,0.78257202,-0.25164422
0.59759855,0.46079386,0.78293817,-0.2472642
0.59748482,0.46334812,0.78327689,-0.24288199
0.59735125,0.46590143,0.78358988,-0.23849785
0.59719874,0.46845367,0.78387866,-0.23411206
0.59702811,0.47100477,0.78414457,-0.22972482
0.5968401,0.47355464,0.78438884,-0.22533632
0.59663542,0.47610323,0.78461256,-0.22094672
0.59641468,0.47865049,0.78481672,-0.21655617
0.59617849,0.48119635,0.78500224,-0.2121648
0.59592739,0.48374079,0.78520462,-0.20680246
0.59566187,0.48628376,0.78538178,-0.20143923
0.59538242,0.48882525,0.78553493,-0.19607526
0.59508947,0.49136521,0.78566515,-0.19071069
0.59478342,0.49390362,0.78577346,-0.18534563
0.59446466,0.49644047,0.78586074,-0.17998018
0.59413354,0.49897574,0.78592783,-0.17461444
0.5937904,0.50150941,0.78597547,-0.1692485
0.59343555,0.50404147,0.78600435,-0.16388242
0.59306928,0.5065719,0.78601511,-0.15851628
0.59269188,0.50910069,0.78600831,-0.15315012
0.59230359,0.51162783,0.78598451,-0.14778402
0.59190467,0.51415332,0.78594418,-0.14241801
0.59149535,0.51667715,0.78588779,-0.13705215
0.59107584,0.5191993,0.78581576,-0.13168648
0.59064636,0.52171977,0.78572847,-0.12632103
0.5902071,0.52423855,0.78550958,-0.11559096
0.58975824,0.52675564,0.78523372,-0.1048622
0.58929996,0.52927104,0.78490316,-0.094134986
0.58883243,0.53178473,0.78451987,-0.083409525
0.5883558,0.53429671,0.78408556,-0.072686008
0.58787024,0.53680698,0.78360174,-0.061964611
0.58737587,0.53931553,0.78306971,-0.051245497
0.58687283,0.54182236,0.78249062,-0.040528822
0.58636126,0.54432746,0.78186548,-0.029814735
0.58584128,0.54683083,0.78119515,-0.019103379
0.58531301,0.54933246,0.78048041,-0.0083948951
0.58477655,0.55183235,0.77972191,0.0023105786
0.58423203,0.5543305,0.77892022,0.013012905
0.58367953,0.55682689,0.77807584,0.023711948
0.58311915,0.55932152,0.77718918,0.034407569
0.582551,0.5618144,0.77626058,0.045099632
0.58197516,0.56430551,0.77529034,0.055787997
0.58139171,0.56679485,0.77427869,0.066472521
0.58080074,0.56928242,0.77322581,0.077153062
0.58020233,0.57176821,0.77213183,0.087829471
0.57959655,0.57425221,0.77099684,0.098501599
0.57898347,0.57673442,0.7698209,0.10916929
0.57836316,0.57921483,0.76860401,0.11983239
0.57773569,0.58169344,0.76734615,0.13049073
0.57710112,0.58417025,0.76612631,0.14050541
0.57645952,0.58664524,0.76487015,0.15051559
0.57581093,0.58911841,0.76357756,0.16052113
0.57515542,0.59158975,0.76224844,0.17052188
0.57449305,0.59405926,0.76088263,0.18051769
0.57382386,0.59652694,0.75947998,0.1905084
0.5731479,0.59899277,0.75804032,0.20049384
0.57246522,0.60145674,0.75656345,0.21047385
0.57116371,0.60608413,0.75504916,0.22044824
0.5698389,0.6107049,0.75349721,0.23041685
0.56849106,0.615319,0.75190736,0.24037948
0.56712044,0.61992638,0.75027935,0.25033595
0.56572727,0.624527,0.74861291,0.26028605
0.56431176,0.6291208,0.74690773,0.2702296
0.56287412,0.63370772,0.74516353,0.28016637
0.56141454,0.6382877,0.74337997,0.29009615
0.55993318,0.64286068,0.74155673,0.30001872
0.55843022,0.64742661,0.73969346,0.30993385
0.5569058,0.65198542,0.7377898,0.31984131
0.55536006,0.65653705,0.73584539,0.32974085
0.55379314,0.66108143,0.73385985,0.33963222
0.55220515,0.66561849,0.73183278,0.34951517
0.55059622,0.67014816,0.72976377,0.35938942
0.54896644,0.67467038,0.72765242,0.3692547
0.54731592,0.67918507,0.7254983,0.37911073
0.54564475,0.68369216,0.72330097,0.38895722
0.54395302,0.68819156,0.72105998,0.39879387
0.5422408,0.69268321,0.71877488,0.40862036
0.54050817,0.69716703,0.71644521,0.41843638
0.5387552,0.70164293,0.71407049,0.42824159
0.53698195,0.70611084,0.71165023,0.43803567
0.53518848,0.71057067,0.70918394,0.44781826
0.53337485,0.71502234,0.70717481,0.45564596
0.53154111,0.71946577,0.70513556,0.46346587
0.52968731,0.72390086,0.70306593,0.47127779
0.52781349,0.72832753,0.70096565,0.47908153
0.5259197,0.73274569,0.69883445,0.48687689
0.52400597,0.73715526,0.69667205,0.49466364
0.52207233,0.74155613,0.69447819,0.50244159
0.52011883,0.74594822,0.69225257,0.51021051
0.51853968,0.74946005,0.68999491,0.51797018
0.51694782,0.75296614,0.68770494,0.52572038
0.51534326,0.75646644,0.68538236,0.53346087
0.51372601,0.75996089,0.68302689,0.54119141
0.51209609,0.76344944,0.68063823,0.54891176
0.51045351,0.76693206,0.67821609,0.55662167
0.50879827,0.77040867,0.67576018,0.56432089
0.50713039,0.77387924,0.67327019,0.57200916
0.50544988,0.77734371,0.67074583,0.57968621
0.50375675,0.78080203,0.66818679,0.58735177
0.50205101,0.78425415,0.66559279,0.59500557
0.50033266,0.78770001,0.6629635,0.60264732
0.49860172,0.79113957,0.66029864,0.61027674
0.49685819,0.79457275,0.6575979,0.61789352
0.49510208,0.79799953,0.65486096,0.62549738
0.4933334,0.80141982,0.65208754,0.63308801
0.49155216,0.8048336,0.64927732,0.64066509
0.48975836,0.80824079,0.64642999,0.6482283
0.48795201,0.81164135,0.64354526,0.65577733
0.48613312,0.81503521,0.64062282,0.66331184
0.48430169,0.81842232,0.63766237,0.67083149
0.48245774,0.82180264,0.6346636,0.67833595
0.48060126,0.82517609,0.63162621,0.68582486
0.47873227,0.82854262,0.62854991,0.69329786
0.47685077,0.83190218,0.6254344,0.70075461
0.47495676,0.8352547,0.62227937,0.70819472
0.47305027,0.83860014,0.61908455,0.71561783
0.47113129,0.84193843,0.61584964,0.72302356
0.46919983,0.84526952,0.61257435,0.73041151
0.46725589,0.84859334,0.60925839,0.73778131
0.4652995,0.85190984,0.6059015,0.74513255
0.46333064,0.85521896,0.60250338,0.75246482
0.46134934,0.85852065,0.59906378,0.75977772
0.4593556,0.86181484,0.59558241,0.76707084
0.45734943,0.86510147,0.59205902,0.77434375
0.45533084,0.86838049,0.58849335,0.78159602
0.45329984,0.87165184,0.58488515,0.78882722
0.45125644,0.87491545,0.58123417,0.79603692
0.44920064,0.87817127,0.57754018,0.80322467
0.44713247,0.88141924,0.57380293,0.81039003
0.44505192,0.88465931,0.5700222,0.81753255
0.44295901,0.8878914,0.56619777,0.82465176
0.44085376,0.89111546,0.56232944,0.8317472
0.43873618,0.89433144,0.55841699,0.83881842
0.43660627,0.89753927,0.55446023,0.84586494
0.43446405,0.90073889,0.55045897,0.85288629
0.43230954,0.90393024,0.54641305,0.859882
0.43014275,0.90711328,0.54232229,0.86685158
0.42796369,0.91028792,0.53818652,0.87379455
0.42577239,0.91345413,0.53400561,0.88071043
0.42356884,0.91661183,0.52977942,0.88759873
0.42135308,0.91976097,0.52550782,0.89445896
0.41912513,0.92290149,0.52119069,0.90129064
0.41688498,0.92603333,0.51682794,0.90809326
0.41463267,0.92915644,0.51241946,0.91486635
0.41236822,0.93227075,0.50796518,0.9216094
0.41009164,0.9353762,0.50520041,0.92574516
0.40780296,0.93847275,0.50241823,0.92986923
0.40550218,0.94156032,0.49961865,0.93398151
0.40318935,0.94463887,0.49680165,0.93808188
0.40086447,0.94770834,0.49396723,0.94217022
0.39852758,0.95076866,0.49111538,0.94624642
0.39617868,0.95381979,0.4882461,0.95031037
0.39381782,0.95686166,0.48535937,0.95436196
0.3908948,0.96059392,0.48245522,0.95840106
0.38795372,0.96431196,0.47953363,0.96242757
0.38499464,0.96801568,0.4765946,0.96644138
0.38201758,0.97170497,0.47363816,0.97044236
0.37902263,0.97537975,0.4706643,0.97443043
0.37600981,0.9790399,0.46767303,0.97840545
0.3729792,0.98268533,0.46466437,0.98236732
0.36993085,0.98631593,0.46163833,0.98631593


==> PlotData/ModelTiles/model7.txt <==
2.0956457,0.98631593,2.5175259,0.98631593
2.0811083,0.99041771,2.4928271,0.99267221
2.0665665,0.99450339,2.4681208,0.99899973
2.0520202,0.99857323,2.4434074,1.0052991
2.0374695,1.0026275,2.4186869,1.0115709
2.0206464,1.0072943,2.3901064,1.0187863
2.0038178,1.011941,2.361517,1.0259667
1.9869838,1.0165678,2.3329191,1.0331128
1.9701444,1.0211753,2.3043128,1.0402255
1.9532997,1.0257636,2.2756985,1.0473057
1.93645,1.0303331,2.2470763,1.0543543
1.9195953,1.0348842,2.2184466,1.061372
1.9027357,1.0394171,2.1898096,1.0683597
1.8858713,1.0439322,2.1611654,1.0753183
1.8690022,1.0484297,2.1325144,1.0822484
1.8521285,1.05291,2.1038567,1.089151
1.8352503,1.0573733,2.0751925,1.0960268
1.8183677,1.0618199,2.0465222,1.1028766
1.8014808,1.06625,2.0178458,1.1097011
1.7845896,1.0706639,1.9891636,1.1165011
1.7676943,1.0750619,1.9604758,1.1232774
1.7507949,1.0794443,1.9317825,1.1300308
1.7338916,1.0838112,1.9030841,1.136762
1.7169843,1.0881628,1.8743806,1.1434717
1.7000731,1.0924995,1.8456723,1.1501608
1.6831582,1.0968215,1.8169594,1.1568298
1.6662395,1.1011289,1.788242,1.1634797
1.6493173,1.1054219,1.7595203,1.1701111
1.6323914,1.1097008,1.7307946,1.1767248
1.615462,1.1139658,1.702065,1.1833215
1.5985292,1.118217,1.6733316,1.189902
1.5815929,1.1224547,1.6445947,1.196467
1.5646533,1.1266789,1.6158544,1.2030173
1.5477104,1.1308899,1.587111,1.2095536
1.5307643,1.1350879,1.5583645,1.2160767
1.513815,1.1392729,1.5008633,1.2290864
1.4968625,1.1434452,1.4663027,1.2368832
1.4866733,1.1459465,1.4317388,1.2446657
1.476483,1.1484432,1.397172,1.2524353
1.4662915,1.1509355,1.3626026,1.2601932
1.456099,1.1534233,1.3280309,1.2679409
1.4459054,1.1559066,1.2934572,1.27568
1.4357107,1.1583855,1.258882,1.2834118
1.425515,1.16086,1.2243055,1.2911379
1.4153181,1.1633301,1.189728,1.2988599
1.4051203,1.1657959,1.1551499,1.3065792
1.3949213,1.1682573,1.1205717,1.3142976
1.3847214,1.1707144,1.0859936,1.3220167
1.3745204,1.1731672,1.051416,1.3297381
1.3643183,1.1756157,1.0168393,1.3374637
1.3541153,1.17806,0.98226401,1.3451952
1.3439112,1.1804999,0.94769042,1.3529345
1.3337061,1.1829357,0.91846056,1.3594854
1.3235,1.1853672,0.8892325,1.3660443
1.3132929,1.1877945,0.86000652,1.3726125
1.3030848,1.1902175,0.83078289,1.3791912
1.2928757,1.1926364,0.8015619,1.3857815
1.2826656,1.195051,0.77234381,1.3923848
1.2724545,1.1974614,0.74312892,1.3990021
1.2622424,1.1998676,0.7139175,1.4056348
1.2520293,1.2022696,0.68470984,1.412284
1.2418153,1.2046674,0.6555062,1.4189508
1.2316002,1.2070609,0.62630682,1.4256363
1.2213841,1.2094502,0.59711193,1.4323413
1.2111671,1.2118353,0.56792171,1.4390667
1.200949,1.214216,0.53873625,1.4458126
1.19073,1.2165926,0.50955556,1.4525792
1.18051,1.2189648,0.48037951,1.4593658
1.1702889,1.2213326,0.44869099,1.4667587
1.1530031,1.2253267,0.41700667,1.4741696
1.1357144,1.2293082,0.385325,1.4815918
1.1184227,1.233277,0.35364345,1.4890145
1.101128,1.2372327,0.32195779,1.4964196
1.0838304,1.2411751,0.29026114,1.5037776
1.0665296,1.245104,0.27440539,1.5074245
1.0492257,1.249019,0.25854211,1.5110384
1.0319185,1.2529197,0.25060683,1.5128293
1.0146081,1.2568057,0.24266861,1.5146072
0.99729423,1.2606764,0.23472696,1.5163696
0.97997683,1.2645313,0.22678134,1.5181141
0.96265577,1.2683697,0.21883112,1.5198375
0.94533089,1.2721909,0.21087557,1.5215361
0.92800203,1.2759939,0.20291384,1.5232055
0.91066899,1.2797779,0.19494492,1.5248402
0.89333156,1.2835417,0.18696767,1.5264338
0.88391298,1.285577,0.17898074,1.527978
0.87449298,1.2876058,0.17498316,1.5287286
0.86507153,1.2896279,0.17098255,1.5294628
0.85564857,1.2916429,0.16697867,1.530179
0.84622405,1.2936505,0.16297128,1.5308753
0.83679791,1.2956506,0.15896011,1.5315495
0.82737009,1.2976427,0.15494488,1.532199
0.81794052,1.2996266,0.1509253,1.5328211
0.80850914,1.3016018,0.14690107,1.5334122
0.79907587,1.303568,0.14287189,1.5339686
0.78964063,1.3055247,0.13883748,1.5344858
0.78020333,1.3074714,0.13479761,1.5349583
0.77076388,1.3094077,0.1307521,1.5353797
0.76132218,1.3113329,0.12670091,1.5357425
0.75187811,1.3132466,0.12264423,1.5360372
0.74243158,1.315148,0.11858258,1.5362527
0.73298244,1.3170364,0.11451708,1.5363747
0.72353056,1.3189111,0.11044981,1.5363857
0.7140758,1.3207712,0.10638443,1.5362635
0.704618,1.3226157,0.10232724,1.5359797
0.69515699,1.3244437,0.098288967,1.5354977
0.68569258,1.3262541,0.094287901,1.5347703
0.67622457,1.3280455,0.090355044,1.5337377
0.66675275,1.3298166,0.086542229,1.532327
0.65727687,1.3315659,0.082932282,1.5304598
0.64779668,1.3332917,0.079644416,1.528073
0.63831189,1.334992,0.076818231,1.5251555
0.6288222,1.3366648,0.074566062,1.5217751
0.61932728,1.3383076,0.072924644,1.5180584
0.60982676,1.3399177,0.071853402,1.5141378
0.60507428,1.3407095,0.071271626,1.5101143
0.60032024,1.341492,0.071093583,1.5060522
0.5955646,1.3422646,0.071245056,1.5019885
0.59080729,1.3430269,0.071666891,1.4979436
0.58641995,1.3437201,0.072313324,1.4939283
0.58203108,1.3444036,0.073149139,1.489948
0.57764065,1.3450769,0.074147064,1.4860051
0.5732486,1.3457396,0.075285734,1.4821005
0.56885488,1.3463911,0.076548182,1.4782341
0.56445942,1.3470308,0.077920743,1.4744054
0.56006217,1.3476581,0.079392259,1.4706136
0.55566306,1.3482723,0.080953493,1.4668578
0.55126204,1.3488725,0.082596709,1.4631372
0.54685905,1.3494581,0.084315346,1.4594508
0.54245401,1.3500281,0.086103781,1.4557977
0.53804686,1.3505815,0.087957149,1.4521771
0.53363753,1.3511173,0.089871197,1.4485882
0.52922596,1.3516344,0.091842178,1.4450303
0.52481209,1.3521314,0.093866765,1.4415025
0.52039585,1.3526069,0.095941982,1.4380044
0.5159772,1.3530593,0.098065147,1.4345351
0.51155607,1.353487,0.10023383,1.4310941
0.50713244,1.3538879,0.10244583,1.4276807
0.50270627,1.3542597,0.10452172,1.424558
0.49827758,1.3546002,0.10663123,1.4214578
0.49384638,1.3549062,0.108773,1.4183799
0.49162987,1.3550454,0.11094577,1.4153237
0.48941276,1.3551748,0.11314836,1.412289
0.48719507,1.3552938,0.11537965,1.4092753
0.48497682,1.3554021,0.11763861,1.4062823
0.48275806,1.3554989,0.11992424,1.4033096
0.4805388,1.3555837,0.12223562,1.4003569
0.47831909,1.3556559,0.12457188,1.3974238
0.47609899,1.3557148,0.12693218,1.39451
0.47387856,1.3557595,0.12931573,1.3916152
0.47165788,1.3557892,0.1317218,1.3887392
0.46943704,1.355803,0.13414965,1.3858814
0.46721617,1.3557999,0.13659862,1.3830418
0.46499539,1.3557788,0.13906806,1.3802199
0.46277488,1.3557384,0.14155734,1.3774155
0.46055484,1.3556774,0.14406588,1.3746284
0.45833553,1.3555942,0.14659311,1.3718582
0.45611724,1.3554872,0.14913849,1.3691046
0.45390034,1.3553544,0.1517015,1.3663674
0.4516853,1.3551937,0.15428164,1.3636464
0.44947267,1.3550026,0.15687843,1.3609413
0.44726315,1.3547784,0.15949141,1.3582518
0.44505762,1.3545179,0.16212014,1.3555777
0.44285718,1.3542175,0.1647642,1.3529187
0.44066323,1.353873,0.16742317,1.3502747
0.43847757,1.3534793,0.17009667,1.3476453
0.43630251,1.3530308,0.17278431,1.3450304
0.4341411,1.3525207,0.17548573,1.3424298
0.43199738,1.3519408,0.17820058,1.3398431
0.42987675,1.3512815,0.18092851,1.3372703
0.42778656,1.3505315,0.1836692,1.3347111
0.42573694,1.349677,0.18642234,1.3321652
0.42374192,1.3487021,0.18918761,1.3296326
0.42182111,1.3475884,0.19196472,1.3271129
0.42000168,1.3463162,0.19755334,1.3221118
0.41832038,1.3448668,0.20318601,1.3171603
0.4168241,1.3432277,0.20886071,1.312257
0.41556623,1.3413998,0.21457552,1.3074006
0.41459631,1.3394043,0.22032866,1.3025896
0.41394513,1.3372833,0.22611845,1.2978228
0.41361469,1.3350891,0.23194331,1.2930989
0.41358076,1.3328699,0.23780175,1.2884167
0.41380449,1.3306614,0.24369238,1.2837751
0.41424402,1.3284852,0.24961386,1.2791729
0.41486134,1.3263524,0.25556495,1.274609
0.41562466,1.3242672,0.26154447,1.2700825
0.41650842,1.32223,0.26755131,1.2655922
0.41749235,1.3202392,0.27358441,1.2611374
0.41856046,1.3182922,0.27964277,1.2567169
0.41970004,1.3163861,0.28572545,1.2523299
0.42090093,1.314518,0.29183155,1.2479756
0.42215491,1.3126851,0.29796021,1.2436532
0.42345529,1.3108848,0.30411062,1.2393617
0.42479654,1.3091147,0.31028202,1.2351004
0.42617408,1.3073727,0.31647367,1.2308687
0.42758406,1.3056568,0.32268487,1.2266657
0.4290232,1.3039654,0.32891495,1.2224907
0.43048874,1.3022967,0.33516329,1.2183431
0.43197826,1.3006494,0.34142928,1.2142222
0.4334897,1.2990222,0.34771235,1.2101274
0.43502125,1.2974139,0.35401193,1.206058
0.43657133,1.2958235,0.36032751,1.2020136
0.43813855,1.2942499,0.36665859,1.1979934
0.43972167,1.2926923,0.37300467,1.1939969
0.44131959,1.2911499,0.37936531,1.1900237
0.44293133,1.289622,0.38574005,1.1860731
0.444556,1.2881078,0.39212849,1.1821447
0.44619282,1.2866068,0.3985302,1.178238
0.44784107,1.2851183,0.40494481,1.1743525
0.44950008,1.2836418,0.41137193,1.1704877
0.45116928,1.2821769,0.41781122,1.1666432
0.45284811,1.280723,0.42426233,1.1628186
0.45453607,1.2792797,0.43072493,1.1590135
0.45623273,1.2778466,0.43719869,1.1552274
0.45793764,1.2764234,0.44368332,1.1514599
0.45965044,1.2750097,0.45017853,1.1477106
0.46137075,1.2736051,0.45668402,1.1439793
0.46483262,1.2708222,0.46319952,1.1402654
0.46832088,1.2680724,0.46972478,1.1365688
0.47183345,1.2653538,0.47625954,1.1328889
0.47536851,1.2626644,0.48327576,1.128962
0.47918165,1.2598119,0.49030234,1.1250537
0.48301707,1.2569894,0.49733898,1.1211635
0.48687324,1.2541953,0.50438543,1.1172911
0.49074879,1.2514282,0.51144142,1.1134361
0.49464251,1.2486867,0.51850671,1.1095982
0.4985533,1.2459695,0.52558104,1.1057769
0.50248017,1.2432757,0.53266421,1.1019721
0.50642224,1.2406042,0.53975597,1.0981833
0.51037869,1.237954,0.54685611,1.0944103
0.51434878,1.2353243,0.55396442,1.0906526
0.51833183,1.2327142,0.56108071,1.0869101
0.52232722,1.2301231,0.57533644,1.0794693
0.52633439,1.2275503,0.58962181,1.0720856
0.5303528,1.224995,0.59677517,1.0684144
0.53438196,1.2224567,0.60393543,1.0647567
0.53842143,1.2199349,0.61110243,1.0611123
0.54247078,1.2174289,0.61827601,1.0574808
0.54652962,1.2149383,0.63264234,1.0502558
0.55059758,1.2124627,0.64703326,1.04308
0.55467433,1.2100016,0.66144771,1.0359515
0.55875953,1.2075545,0.67588466,1.0288687
0.56285289,1.2051211,0.69034318,1.02183
0.56695412,1.202701,0.70482235,1.0148339
0.57106297,1.2002938,0.71932133,1.007879
0.57517917,1.1978993,0.73383931,1.0009638
0.57930249,1.195517,0.74837553,0.99408701
0.5834327,1.1931467,0.76292927,0.9872474
0.5875696,1.190788,0.77749985,0.98044373
0.59171297,1.1884408,0.79208662,0.97367484
0.59586263,1.1861047,0.80668896,0.9669396
0.60001839,1.1837795,0.82130628,0.96023694
0.60418009,1.1814649,0.83593803,0.95356584
0.60834756,1.1791607,0.85058368,0.9469253
0.61252063,1.1768667,0.86524272,0.94031438
0.61669916,1.1745826,0.87991467,0.93373215
0.62088301,1.1723083,0.89459906,0.92717773
0.62507203,1.1700436,0.90929546,0.92065029
0.6292661,1.1677882,0.92400345,0.91414899
0.6334651,1.1655419,0.93872262,0.90767305
0.63766889,1.1633047,0.95578971,0.90020076
0.64609042,1.1588566,0.97287072,0.89276036
0.65452981,1.1544424,0.98996511,0.88535075
0.66298628,1.150061,1.0070724,0.8779709
0.67145906,1.1457113,1.024192,0.87061978
0.67994747,1.1413922,1.0413235,0.86329644
0.68845086,1.1371026,1.0584665,0.85599993
0.69696862,1.1328416,1.0756205,0.84872937
0.7055002,1.1286084,1.0927851,0.84148389
0.71404507,1.124402,1.1099599,0.83426265
0.72260274,1.1202218,1.1271446,0.82706486
0.73117273,1.1160668,1.1443387,0.81988973
0.73975461,1.1119365,1.161542,0.81273652
0.74971189,1.107181,1.178754,0.80560452
0.75968398,1.1024567,1.1959746,0.79849301
0.76967031,1.0977625,1.2132033,0.79140134
0.77967034,1.0930976,1.2304399,0.78432884
0.78968358,1.0884611,1.2476841,0.77727489
0.79970957,1.0838522,1.2649356,0.77023888
0.80974784,1.0792702,1.2821942,0.76322023
0.819798,1.0747142,1.2994596,0.75621835
0.82985963,1.0701837,1.3167316,0.74923271
0.83993237,1.0656779,1.3340099,0.74226276
0.85001586,1.0611963,1.3512943,0.73530799
0.86010976,1.0567381,1.3858807,0.72144199
0.87021375,1.0523028,1.420489,0.70763087
0.88032752,1.0478899,1.4551177,0.69387103
0.89045079,1.0434989,1.4897655,0.68015907
0.90058328,1.0391291,1.5205711,0.66801109
0.91072473,1.0347802,1.5513898,0.65589629
0.92087488,1.0304516,1.5822208,0.64381263
0.9310335,1.0261429,1.6130632,0.63175822
0.94120035,1.0218537,1.6439163,0.61973123
0.95137521,1.0175835,1.6747794,0.60772993
0.96155788,1.013332,1.7056518,0.5957527
0.97174815,1.0090988,1.736533,0.58379797
0.98194583,1.0048834,1.7674223,0.57186426
0.99215073,1.0006855,1.7983191,0.55995018
1.0023627,0.99650483,1.8292231,0.5480544
1.0125815,0.99234098,1.8601335,0.53617565
1.0228071,0.98819364,1.8910501,0.52431273
1.0330392,0.9840625,1.9219723,0.51246454
1.0432777,0.97994726,1.9528997,0.50062999
1.0535224,0.97584763,1.983832,0.48880808
1.0637733,0.97176332,2.0380921,0.4681023
1.0728881,0.9681463,2.0923643,0.44742786
1.0820075,0.96454099,2.1466468,0.42678063
1.0911315,0.9609472,2.2009382,0.40615699
1.10026,0.95736476,2.2552375,0.38555384
1.1093928,0.95379349,2.3095435,0.36496859
1.1185299,0.95023323,2.3638555,0.34439917
1.1276712,0.94668383,2.4181729,0.32384401
1.1368167,0.94314512,2.4477853,0.31264431
1.1459663,0.93961694,2.4773992,0.30144844
1.1551198,0.93609917,2.5070145,0.29025635
1.1642773,0.93259165,2.5366312,0.27906803
1.1734387,0.92909423,2.5662494,0.26788355
1.1826038,0.9256068,2.595869,0.25670302
1.1917727,0.92212921,2.6254902,0.24552658
1.2009453,0.91866133,2.6551131,0.23435447
1.2101215,0.91520305,2.6847376,0.22318696
1.2193013,0.91175424,2.7143641,0.21202439
1.2284846,0.90831477,2.7439925,0.20086716
1.2376713,0.90488455,2.7736231,0.18971573
1.2468614,0.90146345,2.8032561,0.17857065
1.2560549,0.89805137,2.8328917,0.16743251
1.2652517,0.8946482,2.8625302,0.15630199
1.2744517,0.89125383,2.8921719,0.14517986
1.283655,0.88786817,2.9219932,0.13400094
1.2928614,0.88449113,2.9518183,0.1228323
1.3020709,0.88112259,2.9816477,0.11167497
1.3112835,0.87776249,3.0114817,0.10053009
1.3204991,0.87441071,3.0413209,0.089398891
1.3297178,0.87106718,3.0711656,0.078282716
1.3389393,0.86773181,3.1010165,0.067183026
1.3481638,0.86440452,3.1308741,0.056101401
1.3573912,0.86108523,3.160739,0.04503955
1.3735813,0.85528288,3.1906119,0.03399932
1.3897798,0.84950448,3.2204935,0.022982703
1.4059868,0.84374966,3.2503846,0.011991848
1.422202,0.83801806,3.2802861,0.0010290674
1.4384253,0.83230932,3.3101987,-0.009903148
1.4546565,0.82662312,3.3401234,-0.020802118
1.4708955,0.82095915,3.3700613,-0.031664959
1.487142,0.81531712,3.3866174,-0.03765346
1.5033961,0.80969675,3.403178,-0.043629422
1.5196576,0.80409777,3.4197434,-0.049592269
1.5359264,0.79851995,3.4363137,-0.0555414
1.5522023,0.79296306,3.4528891,-0.06147619
1.5684852,0.78742688,3.4694699,-0.067395988
1.5847752,0.78191121,3.4860563,-0.073300117
1.601072,0.77641587,3.5026485,-0.07918787
1.6173755,0.77094068,3.5192467,-0.085058512
1.626266,0.7679644,3.5358513,-0.090911278
1.6351584,0.76499404,3.5524624,-0.09674537
1.6440529,0.76202958,3.5690804,-0.10255996
1.6529492,0.75907099,3.5857055,-0.10835417
1.6618475,0.75611825,3.602338,-0.11412711
1.6707478,0.75317136,3.6189782,-0.11987783
1.6796499,0.75023028,3.6356264,-0.12560535
1.688554,0.747295,3.6522829,-0.13130865
1.69746,0.74436551,3.668948,-0.13698665
1.7063679,0.74144179,3.6856221,-0.14263825
1.7152777,0.73852383,3.7023055,-0.14826227
1.7241893,0.73561161,3.7189987,-0.1538575
1.7420183,0.72980438,3.7357018,-0.15942266
1.7509355,0.72690935,3.7524154,-0.16495643
1.7598546,0.72402003,3.7691398,-0.17045742
1.7687756,0.7211364,3.7858754,-0.17592418
1.7776984,0.71825848,3.8026227,-0.18135517
1.7955494,0.71251972,3.819382,-0.18674881
1.8134078,0.70680372,3.8361539,-0.19210343
1.8223397,0.70395425,3.8529387,-0.19741728
1.8312735,0.70111047,3.8697369,-0.20268852
1.840209,0.69827239,3.886549,-0.20791523
1.8491464,0.69544001,3.9033756,-0.21309538
1.8670265,0.68979236,3.9193994,-0.217979
1.8849138,0.68416758,3.9354372,-0.22281663
1.8938601,0.68136379,3.9514894,-0.22760626
1.9028083,0.67856575,3.9675565,-0.23234577
1.9118115,0.67575688,3.9755958,-0.23469603
1.9208164,0.67295386,3.9836389,-0.23703292
1.9298232,0.6701567,3.9916861,-0.23935615
1.9388318,0.6673654,3.9997372,-0.24166539
1.9478423,0.66458,4.0077924,-0.24396036
1.9568546,0.66180051,4.0158518,-0.24624072
1.9658686,0.65902694,4.0239154,-0.24850614
1.9748846,0.65625933,4.0319832,-0.2507563
1.9839023,0.65349769,4.0400554,-0.25299084
1.9929219,0.65074204,4.048132,-0.2552094
2.0019433,0.64799242,4.0562131,-0.25741163
2.0109666,0.64524884,4.0642987,-0.25959715
2.0199917,0.64251135,4.0723889,-0.26176558
2.0290187,0.63977996,4.0804838,-0.26391651
2.0380475,0.63705471,4.0885834,-0.26604953
2.0470782,0.63433563,4.0966878,-0.26816424
2.0561107,0.63162275,4.1047971,-0.2702602
2.0651451,0.62891611,4.1129113,-0.27233696
2.0741814,0.62621575,4.1210305,-0.27439407
2.0832196,0.6235217,4.1291548,-0.27643106
2.0922596,0.62083401,4.1372842,-0.27844744
2.1013016,0.61815272,4.1454189,-0.28044272
2.1103455,0.61547786,4.1535588,-0.28241637
2.1193913,0.61280949,4.161704,-0.28436788
2.128439,0.61014765,4.1698547,-0.2862967
2.1374886,0.60749239,4.1780108,-0.28820225
2.1465402,0.60484375,4.1861725,-0.29008397
2.1555938,0.6022018,4.1943397,-0.29194124
2.1646493,0.59956659,4.2025126,-0.29377346
2.1737067,0.59693816,4.2106913,-0.29557997
2.1827662,0.59431658,4.2188757,-0.29736013
2.1918277,0.59170191,4.2270659,-0.29911325
2.2018486,0.58881916,4.235262,-0.30083861
2.211872,0.58594502,4.2434641,-0.3025355
2.2218979,0.58307957,4.2516722,-0.30420316
2.2319263,0.5802229,4.2598863,-0.3058408
2.2419572,0.57737511,4.2681065,-0.30744761
2.2519907,0.57453629,4.2763328,-0.30902276
2.2620267,0.57170655,4.2845653,-0.31056538
2.2720653,0.56888599,4.292804,-0.31207456
2.2821066,0.56607473,4.3010489,-0.31354937
2.2921504,0.56327286,4.3093,-0.31498885
2.3021969,0.56048052,4.3175574,-0.31639198
2.3122461,0.55769781,4.3258211,-0.31775772
2.322298,0.55492487,4.334091,-0.31908499
2.3323526,0.55216182,4.3423672,-0.32037264
2.3424099,0.54940879,4.3506496,-0.32161952
2.35247,0.54666592,4.3589383,-0.32282439
2.362533,0.54393335,4.3672331,-0.32398598
2.3725987,0.54121123,4.375534,-0.32510296
2.3826673,0.53849971,4.383841,-0.32617396
2.3927388,0.53579894,4.392154,-0.32719752
2.4028133,0.53310909,4.4004729,-0.32817214
2.4128906,0.53043031,4.4087975,-0.32909625
2.422971,0.5277628,4.4171277,-0.3299682
2.4330544,0.52510671,4.4254635,-0.33078627
2.4431408,0.52246224,4.4297992,-0.3311897
2.4532303,0.51982957,4.4341362,-0.33157782
2.463323,0.5172089,4.4384747,-0.33195036
2.4734188,0.51460044,4.4428145,-0.33230705
2.4835178,0.51200439,4.4471556,-0.3326476
2.49362,0.50942096,4.4514979,-0.33297174
2.5037255,0.5068504,4.4558415,-0.33327916
2.5138344,0.50429292,4.4601862,-0.33356956
2.5234558,0.50187191,4.4645321,-0.33384263
2.5330803,0.49946317,4.468879,-0.33409805
2.542708,0.49706694,4.473227,-0.33433549
2.5523387,0.49468344,4.4775759,-0.33455462
2.5619727,0.4923129,4.4819257,-0.33475509
2.57161,0.48995557,4.4862763,-0.33493655
2.5812505,0.48761171,4.4906277,-0.33509864
2.5908943,0.48528157,4.4949798,-0.33524098
2.6005415,0.48296542,4.4993325,-0.33536318
2.6101921,0.48066355,4.5036858,-0.33546486
2.6198462,0.47837625,4.5080394,-0.33554561
2.6295038,0.47610382,4.5123935,-0.33560502
2.639165,0.47384657,4.5167477,-0.33564265
2.6488297,0.47160482,4.5211021,-0.33565807
2.6584982,0.46937892,4.5254565,-0.33565082
2.6681703,0.46716922,4.5298109,-0.33562044
2.6778462,0.46497606,4.5341649,-0.33556646
2.687526,0.46279985,4.5385187,-0.33548837
2.6972096,0.46064095,4.5428719,-0.33538567
2.7068971,0.45849979,4.5472244,-0.33525785
2.7165887,0.45637679,4.5515761,-0.33510435
2.7262843,0.45427238,4.5559269,-0.33492464
2.735984,0.45218704,4.5602764,-0.33471813
2.7456879,0.45012123,4.5646245,-0.33448425
2.755396,0.44807547,4.5689711,-0.33422238
2.7651085,0.44605027,4.5733158,-0.3339319
2.7748253,0.44404618,4.5776584,-0.33361217
2.7845466,0.44206378,4.5819988,-0.33326253
2.7942724,0.44010365,4.5863366,-0.33288229
2.8040027,0.43816643,4.5906715,-0.33247075
2.8137378,0.43625277,4.5950033,-0.33202719
2.8234775,0.43436335,4.5993316,-0.33155084
2.8336098,0.43242529,4.603656,-0.33104094
2.8437473,0.43051509,4.6079763,-0.33049669
2.8538901,0.42863363,4.612292,-0.32991727
2.8640385,0.42678187,4.6166027,-0.32930183
2.8741924,0.42496082,4.620908,-0.32864949
2.8843519,0.42317153,4.6252073,-0.32795935
2.8945172,0.42141513,4.6295003,-0.32723047
2.9046883,0.41969282,4.6337864,-0.3264619
2.909776,0.41884483,4.6380649,-0.32565264
2.9148653,0.41800585,4.6423354,-0.32480167
2.9199561,0.41717604,4.6465971,-0.32390794
2.9250483,0.41635558,4.6508493,-0.32297035
2.9301421,0.41554465,4.6550914,-0.32198779
2.9352375,0.41474344,4.6593226,-0.32095911
2.9403344,0.41395215,4.663542,-0.31988312
2.9454328,0.41317097,4.6677487,-0.31875859
2.9505328,0.41240011,4.6719417,-0.31758428
2.9556344,0.41163979,4.6761202,-0.31635889
2.9607376,0.41089024,4.6802829,-0.31508111
2.9658424,0.41015167,4.6844287,-0.31374957
2.9709489,0.40942435,4.6885564,-0.31236288
2.9760569,0.4087085,4.6926646,-0.31091964
2.9811665,0.40800439,4.696752,-0.30941839
2.9862779,0.40731229,4.7008171,-0.30785765
2.9913908,0.40663247,4.7048582,-0.30623593
2.9965054,0.40596523,4.7088737,-0.30455171
3.0016217,0.40531087,4.7128617,-0.30280344
3.0067396,0.40466969,4.7168203,-0.30098959
3.0118592,0.40404203,4.7207475,-0.29910859
3.0169805,0.40342822,4.724641,-0.2971589
3.0221035,0.40282862,4.7284985,-0.29513896
3.0272282,0.4022436,4.7323175,-0.29304726
3.0323545,0.40167354,4.7360955,-0.2908823
3.0374826,0.40111886,4.7398297,-0.28864262
3.0426123,0.40057996,4.7435172,-0.28632682
3.0477437,0.40005731,4.7471549,-0.28393357
3.0528768,0.39955135,4.7507396,-0.28146164
3.0580115,0.39906258,4.7542678,-0.27890988
3.0631479,0.39859151,4.7577362,-0.27627728
3.0682859,0.39813867,4.761141,-0.27356297
3.0734256,0.39770464,4.7644784,-0.27076626
3.0785668,0.39729,4.7677446,-0.26788663
3.0837097,0.39689539,4.7709354,-0.26492379
3.088854,0.39652146,4.7740469,-0.26187769
3.0939999,0.39616893,4.7770748,-0.25874853
3.0991473,0.39583853,4.780015,-0.2555368
3.1042961,0.39553104,4.7828632,-0.25224328
3.1094462,0.39524731,4.7856154,-0.24886907
3.1145976,0.39498822,4.7882674,-0.2454156
3.1197503,0.39475471,4.7908154,-0.24188465
3.1249041,0.39454779,4.7932554,-0.23827832
3.1300589,0.39436854,4.795584,-0.23459903
3.1352146,0.3942181,4.7977979,-0.23084957
3.1403712,0.39409771,4.7998939,-0.22703299
3.1455284,0.39400868,4.8018693,-0.22315265
3.150686,0.39395244,4.8037219,-0.21921216
3.1550278,0.39393164,4.8054496,-0.21521536
3.1593697,0.39393614,4.807051,-0.21116626
3.1637115,0.39396699,4.8085248,-0.20706902
3.168053,0.39402531,4.8098704,-0.2029279
3.172394,0.39411231,4.8110875,-0.1987472
3.1767343,0.39422929,4.8121763,-0.19453125
3.1789041,0.39429946,4.8131372,-0.19028435
3.1810737,0.39437765,4.8139713,-0.18601072
3.1832429,0.39446405,4.8146799,-0.18171448
3.1854118,0.39455888,4.8152644,-0.17739961
3.1897483,0.39477462,4.8157269,-0.17306996
3.1940829,0.39502664,4.8160695,-0.16872917
3.1962493,0.39516685,4.8162946,-0.16438069
3.198415,0.39531686,4.8164048,-0.16002778
3.2005801,0.39547694,4.8164027,-0.15567347
3.2027443,0.39564737,4.8162912,-0.15132058
3.2049077,0.39582844,4.8160732,-0.14697172
3.2070701,0.39602045,4.8157517,-0.14262927
3.2092315,0.39622374,4.8153297,-0.13829543
3.2113918,0.39643863,4.8148103,-0.13397218
3.2135509,0.39666547,4.8141965,-0.12966131
3.2157086,0.39690464,4.8134913,-0.12536445
3.2178649,0.39715653,4.8126977,-0.12108303
3.2200196,0.39742154,4.8118186,-0.11681834
3.2221726,0.3977001,4.8108569,-0.11257151
3.2243237,0.39799267,4.8098153,-0.10834356
3.2264729,0.39829972,4.8086966,-0.10413535
3.2286198,0.39862177,4.8075034,-0.09994764
3.2307643,0.39895934,4.8062383,-0.09578108
3.2329063,0.399313,4.8049039,-0.091636225
3.2350454,0.39968334,4.8035024,-0.087513542
3.2371814,0.400071,4.8020362,-0.083413416
3.2393141,0.40047665,4.8007535,-0.079979701
3.2414432,0.400901,4.7994279,-0.076562345
3.2435683,0.4013448,4.7980605,-0.073161468
3.2456891,0.40180887,4.7966525,-0.069777164
3.2478051,0.40229406,4.7952053,-0.066409501
3.2499159,0.40280128,4.7937198,-0.063058526
3.2520211,0.40333152,4.7921971,-0.059724263
3.2541201,0.40388581,4.7906384,-0.056406719
3.2562123,0.40446527,4.7890446,-0.053105884
3.258297,0.40507109,4.7874166,-0.049821731
3.2603734,0.40570454,4.7857556,-0.046554221
3.2624408,0.40636701,4.7840622,-0.043303301
3.2644982,0.40705996,4.7823376,-0.040068908
3.2665445,0.40778495,4.7805824,-0.036850968
3.2685785,0.40854369,4.7787975,-0.0336494
3.2705989,0.40933799,4.7769837,-0.030464111
3.2726041,0.41016979,4.7751419,-0.027295006
3.2745924,0.41104117,4.7732726,-0.024141979
3.2765619,0.41195436,4.7713766,-0.021004921
3.2785103,0.41291174,4.7694546,-0.017883718
3.2804351,0.41391583,4.7675074,-0.014778251
3.2823332,0.41496931,4.7655354,-0.011688398
3.2842014,0.41607497,4.7635394,-0.0086140336
3.2860359,0.41723575,4.7615199,-0.0055550288
3.2878322,0.41845464,4.7594775,-0.0025112536
3.2895855,0.41973468,4.7574128,0.00051742443
3.2912901,0.42107885,4.7553264,0.0035311392
3.2929396,0.42248999,4.7532186,0.0065300259
3.294527,0.42397066,4.7510901,0.0095142205
3.2960445,0.42552294,4.7489414,0.01248386
3.2974833,0.42714827,4.7467729,0.015439081
3.2988345,0.42884715,4.744585,0.01838002
3.3000885,0.43061891,4.7423783,0.021306817
3.3012358,0.43246152,4.7401531,0.024219606
3.3022674,0.43437134,4.7379098,0.027118526
3.3031749,0.4363431,4.735649,0.030003713
3.3039515,0.43836996,4.7333708,0.032875302
3.3045923,0.44044376,4.7310758,0.035733429
3.3050945,0.44255541,4.7287644,0.038578227
3.3054578,0.44469536,4.7264367,0.04140983
3.3056841,0.44685413,4.7217344,0.047033981
3.3057772,0.44902275,4.7169715,0.052606926
3.3057427,0.45119313,4.7121504,0.058129694
3.3055873,0.45335824,4.7072737,0.063603291
3.3053186,0.45551226,4.7023434,0.069028705
3.3049443,0.45765048,4.6973616,0.074406899
3.3044722,0.45976929,4.6923303,0.079738817
3.3039099,0.46186601,4.6872513,0.085025377
3.3032648,0.46393876,4.6821265,0.090267479
3.3025436,0.46598629,4.6769575,0.095465996
3.3017526,0.46800791,4.6717459,0.10062178
3.3008976,0.47000329,4.6664931,0.10573566
3.2999838,0.47197247,4.6612007,0.11080845
3.299016,0.47391567,4.6558699,0.11584094
3.2979984,0.47583331,4.650502,0.12083388
3.296935,0.47772594,4.6450983,0.12578803
3.2958294,0.47959418,4.63966,0.13070411
3.2946846,0.4814387,4.6341881,0.13558283
3.2935035,0.48326022,4.6286837,0.14042487
3.2922887,0.48505946,4.6231479,0.14523091
3.2910426,0.48683714,4.6175816,0.15000159
3.2897673,0.48859399,4.6119857,0.15473755
3.2884648,0.49033072,4.6063611,0.15943941
3.2871367,0.49204801,4.6007087,0.16410776
3.2857846,0.49374653,4.5950292,0.16874319
3.2844102,0.49542694,4.5893235,0.17334626
3.2830145,0.49708983,4.5835923,0.17791754
3.281599,0.49873582,4.5778362,0.18245756
3.2801647,0.50036548,4.5720561,0.18696684
3.2787127,0.50197934,4.5662525,0.19144591
3.2772439,0.50357793,4.5604262,0.19589525
3.2757591,0.50516175,4.5545775,0.20031535
3.2742593,0.50673128,4.5487073,0.2047067
3.272745,0.50828696,4.542816,0.20906974
3.2712172,0.50982923,4.5369042,0.21340493
3.2696763,0.51135851,4.5309724,0.21771272
3.268123,0.51287518,4.5250211,0.22199352
3.2665579,0.51437963,4.5190507,0.22624776
3.2649814,0.51587222,4.5130618,0.23047584
3.2633942,0.51735328,4.5070548,0.23467817
3.2617965,0.51882315,4.5010302,0.23885513
3.2601889,0.52028214,4.4949883,0.2430071
3.2585718,0.52173055,4.4889295,0.24713446
3.2569455,0.52316867,4.4828543,0.25123756
3.2553104,0.52459677,4.4754154,0.25621461
3.2536669,0.52601511,4.4679532,0.26115666
3.2520151,0.52742395,4.4604684,0.26606433
3.2503556,0.52882353,4.4529615,0.2709382
3.2483192,0.53052003,4.4454331,0.27577885
3.246272,0.53220348,4.4378839,0.28058685
3.2442144,0.53387425,4.4303142,0.28536273
3.2421469,0.53553272,4.4227248,0.29010705
3.2400699,0.53717922,4.415116,0.2948203
3.2379837,0.5388141,4.4074884,0.29950301
3.2358887,0.54043766,4.3998424,0.30415566
3.2337852,0.54205021,4.3921785,0.30877873
3.2316735,0.54365205,4.3844971,0.31337269
3.2295539,0.54524343,4.3767987,0.31793799
3.2274268,0.54682464,4.3690836,0.32247509
3.2252923,0.54839592,4.3613522,0.32698441
3.2231507,0.54995751,4.3536049,0.33146639
3.2210022,0.55150966,4.3458421,0.33592142
3.2188471,0.55305258,4.3380642,0.34034993
3.2166856,0.55458648,4.3302714,0.34475229
3.2123441,0.55762806,4.3224641,0.34912891
3.2079791,0.56063597,4.3146427,0.35348014
3.2035922,0.56361163,4.3068074,0.35780637
3.1991844,0.56655639,4.2989585,0.36210795
3.1947569,0.56947148,4.2910964,0.36638523
3.1903109,0.57235808,4.2832213,0.37063856
3.1858471,0.57521725,4.2753335,0.37486827
3.1813665,0.57805001,4.2674332,0.37907468
3.1768699,0.58085731,4.2595207,0.38325813
3.1723581,0.58364003,4.2515963,0.38741893
3.1678317,0.58639902,4.2436603,0.39155738
3.1632914,0.58913506,4.2357127,0.39567378
3.1587378,0.59184889,4.2277539,0.39976843
3.1541715,0.59454121,4.2197842,0.40384162
3.1495929,0.59721268,4.2118036,0.40789364
3.1450026,0.59986393,4.2038124,0.41192475
3.140401,0.60249555,4.1958109,0.41593523
3.1357885,0.60510811,4.1877992,0.41992535
3.1311656,0.60770213,4.1797776,0.42389537
3.1265327,0.61027814,4.1717461,0.42784553
3.12189,0.61283661,4.163705,0.4317761
3.1172379,0.615378,4.1556545,0.43568732
3.1125769,0.61790275,4.1475948,0.43957942
3.107907,0.62041129,4.1395259,0.44345266
3.1032287,0.62290401,4.1314481,0.44730724
3.0985422,0.6253813,4.1233616,0.45114341
3.0938478,0.62784352,4.1152665,0.45496139
3.0891457,0.63029103,4.1071629,0.4587614
3.0844361,0.63272417,4.099051,0.46254364
3.0797193,0.63514325,4.0909309,0.46630834
3.0749955,0.63754858,4.0828028,0.47005569
3.0702648,0.63994047,4.0746669,0.47378591
3.0655275,0.64231921,4.0665232,0.47749919
3.0607838,0.64468506,4.0583719,0.48119572
3.0560338,0.64703829,4.0502131,0.48487571
3.0512777,0.64937917,4.0420469,0.48853934
3.0465157,0.65170793,4.0338735,0.49218679
3.0417478,0.65402481,4.025693,0.49581824
3.0369744,0.65633004,4.0175055,0.49943389
3.0321954,0.65862385,4.0093111,0.5030339
3.027411,0.66090645,4.0011099,0.50661844
3.0226215,0.66317804,3.9929021,0.5101877
3.0178268,0.66543883,3.9846877,0.51374183
3.0130271,0.667689,3.9764668,0.51728099
3.0082226,0.66992875,3.960994,0.52389491
3.0034132,0.67215826,3.9454994,0.53045757
2.9985993,0.6743777,3.9299835,0.53696999
2.9937808,0.67658724,3.9144471,0.54343318
2.9889578,0.67878705,3.8988907,0.54984808
2.9841305,0.68097728,3.8833149,0.55621564
2.9792989,0.6831581,3.8677202,0.56253675
2.9744631,0.68532966,3.8521071,0.5688123
2.9647794,0.68964555,3.836476,0.57504315
2.9550801,0.69392609,3.8208276,0.58123012
2.9459486,0.69791864,3.8051622,0.58737402
2.9368044,0.70188171,3.7894803,0.59347565
2.9276477,0.70581612,3.7737823,0.59953576
2.9184792,0.70972262,3.7580686,0.6055551
2.909299,0.71360193,3.7423396,0.61153441
2.9001078,0.71745474,3.7265958,0.61747437
2.8909057,0.7212817,3.7108374,0.6233757
2.8816932,0.72508346,3.6950648,0.62923904
2.8724706,0.72886061,3.6792784,0.63506507
2.8632382,0.73261373,3.6634786,0.64085441
2.8539962,0.73634337,3.6476655,0.64660769
2.8447451,0.74005006,3.6318396,0.65232553
2.835485,0.74373431,3.6160012,0.6580085
2.8262161,0.74739662,3.6001505,0.66365718
2.8169389,0.75103745,3.5842878,0.66927216
2.8076534,0.75465726,3.5684134,0.67485396
2.7983599,0.75825648,3.5525276,0.68040314
2.7890586,0.76183554,3.5366306,0.68592023
2.7797497,0.76539484,3.5207227,0.69140572
2.7704335,0.76893477,3.5048041,0.69686014
2.76111,0.77245571,3.4888751,0.70228396
2.7517796,0.77595802,3.4729358,0.70767768
2.7424423,0.77944206,3.4601606,0.71197685
2.7330983,0.78290817,3.4473791,0.71625725
2.7237479,0.78635668,3.4345914,0.72051909
2.714391,0.78978791,3.4217976,0.72476262
2.705028,0.79320218,3.4089979,0.72898806
2.6956589,0.79659977,3.3961922,0.73319563
2.6862839,0.79998098,3.3833808,0.73738554
2.6769031,0.80334609,3.3705636,0.74155801
2.6675166,0.80669539,3.3577409,0.74571326
2.6581246,0.81002913,3.3449127,0.74985149
2.6505973,0.81268853,3.332079,0.75397289
2.6430666,0.81533825,3.31924,0.75807769
2.6355326,0.81797841,3.3063958,0.76216606
2.6279952,0.82060914,3.2935465,0.76623822
2.6204547,0.82323055,3.280692,0.77029434
2.6129109,0.82584276,3.2678326,0.77433461
2.605364,0.8284459,3.2549683,0.77835923
2.597814,0.83104007,3.2420991,0.78236838
2.5827049,0.83620195,3.2292252,0.78636223
2.567584,0.84132926,3.2163466,0.79034096
2.5600193,0.84388022,3.2034634,0.79430475
2.5524518,0.84642285,3.1905757,0.79825376
2.5448815,0.84895723,3.1776835,0.80218818
2.5373085,0.85148348,3.1647869,0.80610816
2.5221545,0.85651195,3.151886,0.81001388
2.5069901,0.86150896,3.1389808,0.81390548
2.4918157,0.86647524,3.1260714,0.81778314
2.4766314,0.87141147,3.1131579,0.82164702
2.4614375,0.8763183,3.1002403,0.82549725
2.4462345,0.88119636,3.0873187,0.82933401
2.4310224,0.88604627,3.0743931,0.83315745
2.4158015,0.89086862,3.0614637,0.8369677
2.4005722,0.89566398,3.0355933,0.84454926
2.3853345,0.90043291,3.0097081,0.85207984
2.3700888,0.90517593,2.9838085,0.85956059
2.3548351,0.90989356,2.9578948,0.86699258
2.3395738,0.91458632,2.9319675,0.8743769
2.3243051,0.91925467,2.9060269,0.88171458
2.309029,0.92389911,2.8800735,0.88900664
2.2937458,0.92852007,2.8541076,0.89625407
2.2784557,0.93311802,2.8281295,0.90345785
2.2631588,0.93769337,2.8021397,0.91061892
2.2478553,0.94224655,2.7761383,0.91773821
2.2325453,0.94677796,2.7501258,0.92481662
2.217229,0.95128801,2.7241025,0.93185504
2.2019066,0.95577706,2.6980686,0.93885433
2.1865781,0.96024552,2.6720244,0.94581536
2.1712437,0.96469372,2.6459703,0.95273894
2.1618013,0.96742204,2.629927,0.95698271
2.1523567,0.97014291,2.6138801,0.96121278
2.14291,0.97285641,2.5978296,0.96542936
2.1334612,0.9755626,2.5817756,0.9696326
2.1240104,0.97826157,2.5657182,0.97382271
2.1145575,0.98095341,2.5496574,0.97799984
2.1051025,0.98363817,2.5335933,0.9821642
2.0956457,0.98631593,2.5175259,0.98631593


==> PlotData/ModelTiles/model8.txt <==
3.756636,-0.24431787,3.9767651,-0.24431787
3.7352718,-0.23472124,3.9376548,-0.22807615
3.7139171,-0.2251037,3.8985786,-0.2117527
3.692572,-0.2154649,3.8595373,-0.19534578
3.6712366,-0.20580449,3.820532,-0.17885363
3.6465895,-0.19461154,3.7980075,-0.1692832
3.621956,-0.1833887,3.7754955,-0.15968337
3.5973364,-0.17213542,3.7529962,-0.15005376
3.5727309,-0.16085117,3.7305098,-0.14039403
3.54814,-0.1495354,3.7080366,-0.13070382
3.53585,-0.14386553,3.6855767,-0.12098277
3.5235638,-0.13818758,3.6631303,-0.11123051
3.5112813,-0.13250148,3.6406976,-0.10144668
3.4990027,-0.12680716,3.6182789,-0.091630906
3.4744569,-0.11539362,3.5958744,-0.081782813
3.4499269,-0.10394641,3.5734843,-0.071902025
3.4376678,-0.09821002,3.5511088,-0.061988162
3.4254128,-0.092465012,3.5287482,-0.052040841
3.400915,-0.080948883,3.5064026,-0.042059676
3.3764339,-0.069397499,3.4840724,-0.032044277
3.3641996,-0.063608422,3.4617578,-0.021994251
3.3519696,-0.057810332,3.4394589,-0.011909202
3.3397439,-0.052003166,3.4171761,-0.0017887295
3.3275226,-0.046186858,3.3949096,0.0083675685
3.3153056,-0.040361342,3.3726597,0.018560099
3.3030931,-0.034526554,3.3504266,0.028789271
3.290885,-0.028682429,3.3282105,0.039055499
3.2786815,-0.022828903,3.3060119,0.049359198
3.2664825,-0.01696591,3.2838308,0.05970079
3.2542881,-0.011093387,3.2616677,0.070080697
3.2420983,-0.0052112702,3.2395228,0.080499346
3.2299131,0.00068050425,3.2173963,0.090957168
3.2177327,0.0065819996,3.1952886,0.1014546
3.205557,0.012493279,3.1731999,0.11199207
3.1933861,0.018414405,3.1511306,0.12257003
3.18122,0.02434544,3.129081,0.13318892
3.1690588,0.030286447,3.1070513,0.14384918
3.1569025,0.036237487,3.085042,0.15455127
3.1447512,0.042198621,3.0630532,0.16529565
3.1326048,0.04816991,3.0410854,0.17608276
3.1204635,0.054151415,3.0191388,0.18691308
3.1083272,0.060143196,2.9972139,0.19778707
3.096196,0.066145313,2.9753109,0.20870518
3.08407,0.072157824,2.9534302,0.21966791
3.0719492,0.078180789,2.9315721,0.23067571
3.0598336,0.084214265,2.909737,0.24172907
3.0477233,0.090258309,2.8879253,0.25282846
3.0356182,0.09631298,2.8661373,0.26397438
3.0235186,0.10237833,2.8443735,0.2751673
3.0114243,0.10845442,2.8226341,0.28640772
2.9993354,0.1145413,2.8009196,0.29769612
2.987252,0.12063903,2.7792304,0.30903301
2.9751742,0.12674766,2.7575669,0.32041887
2.9631018,0.13286724,2.7359294,0.3318542
2.9510351,0.13899782,2.7143184,0.34333951
2.9389739,0.14513945,2.6927343,0.3548753
2.9269185,0.15129219,2.6711776,0.36646208
2.9148687,0.15745608,2.6496486,0.37810034
2.9028247,0.16363117,2.6281478,0.38979059
2.8907864,0.1698175,2.6066756,0.40153336
2.8763251,0.1772679,2.5852325,0.41332913
2.8618722,0.18473468,2.5638189,0.42517843
2.8474279,0.19221791,2.5424353,0.43708176
2.8329921,0.19971768,2.5210822,0.44903963
2.818565,0.20723403,2.49976,0.46105255
2.8041466,0.21476703,2.4784692,0.47312102
2.7897369,0.22231675,2.4572103,0.48524557
2.775336,0.22988323,2.4359837,0.49742668
2.7609439,0.23746652,2.41479,0.50966486
2.7465607,0.24506667,2.3893611,0.52445036
2.7321865,0.25268372,2.3639812,0.53931989
2.7178213,0.26031771,2.3386512,0.55427429
2.7034651,0.26796865,2.3133721,0.56931441
2.6891179,0.27563657,2.2881446,0.58444107
2.6747799,0.28332149,2.2629698,0.59965508
2.6604509,0.29102341,2.2378484,0.61495723
2.6461312,0.29874233,2.2127813,0.63034829
2.6318206,0.30647825,2.1877696,0.64582901
2.6175191,0.31423114,2.162814,0.6614001
2.6032269,0.32200098,2.1503575,0.66921976
2.5889439,0.32978772,2.1379155,0.67706226
2.5746701,0.33759132,2.1254879,0.68492768
2.5604055,0.34541171,2.1130748,0.69281611
2.5461501,0.35324881,2.1006765,0.70072762
2.5319038,0.36110254,2.088293,0.70866227
2.5176666,0.36897278,2.0759244,0.71662014
2.5034385,0.3768594,2.0635708,0.7246013
2.4892194,0.38476227,2.0512323,0.73260579
2.4750093,0.39268121,2.038909,0.74063368
2.460808,0.40061602,2.0266011,0.74868502
2.4466155,0.40856651,2.0143085,0.75675985
2.4324316,0.41653241,2.0020314,0.76485822
2.420446,0.42327932,1.9897699,0.77298017
2.4084664,0.43003686,1.9775241,0.78112573
2.3964926,0.43680484,1.965294,0.78929492
2.3845247,0.44358304,1.9530798,0.79748776
2.3725624,0.4503712,1.9408815,0.80570427
2.3606056,0.45716906,1.9286991,0.81394444
2.3486541,0.46397631,1.9165328,0.82220828
2.3367078,0.47079262,1.9043826,0.83049577
2.3247665,0.47761763,1.8922485,0.83880689
2.3128299,0.48445094,1.8801306,0.8471416
2.3008979,0.49129211,1.868029,0.85549988
2.28897,0.49814066,1.8559436,0.86388165
2.2770461,0.50499604,1.8438745,0.87228686
2.2651258,0.51185766,1.8318218,0.88071541
2.2532087,0.51872486,1.8197853,0.88916722
2.2412944,0.52559691,1.8077651,0.89764217
2.2293824,0.53247301,1.7957611,0.90614013
2.2174722,0.53935224,1.7837734,0.91466095
2.2055633,0.54623359,1.7718018,0.92320446
2.1936549,0.55311594,1.7479068,0.94035872
2.1817464,0.559998,1.7240752,0.95760104
2.1698368,0.56687834,1.7003059,0.97492901
2.1579254,0.57375533,1.676597,0.99233963
2.1460109,0.5806271,1.6529462,1.0098291
2.1340922,0.58749154,1.6293505,1.0273927
2.1221679,0.5943462,1.6094404,1.0422959
2.1102363,0.60118825,1.5895635,1.0572434
2.0982956,0.60801436,1.5697158,1.0722295
2.0863436,0.61482065,1.549892,1.0872473
2.0743777,0.62160249,1.5102886,1.1173411
2.0623949,0.62835431,1.4706737,1.1474197
2.0503914,0.63506932,1.4508213,1.1623996
2.0438616,0.6386982,1.430904,1.1772932
2.0373235,0.6423122,1.4209088,1.1846907
2.0307763,0.64590951,1.4108802,1.1920431
2.0242187,0.64948806,1.4008093,1.1993373
2.0176497,0.65304546,1.3906846,1.2065566
2.0110678,0.65657892,1.3855973,1.2101311
2.0044713,0.66008517,1.3804903,1.2136773
1.9978584,0.66356033,1.3753608,1.2171908
1.9945452,0.66528483,1.3702051,1.2206659
1.9912269,0.66699973,1.3650191,1.2240956
1.9879033,0.66870429,1.3597976,1.2274708
1.984574,0.67039769,1.3545338,1.2307799
1.9812386,0.67207901,1.3492194,1.2340069
1.9778966,0.6737472,1.3438431,1.2371294
1.9745475,0.67540111,1.3383893,1.2401146
1.9711908,0.6770394,1.3328364,1.2429105
1.9678257,0.67866058,1.3271524,1.2454278
1.9644517,0.68026289,1.3212896,1.2474899
1.9610678,0.68184433,1.315196,1.2486655
1.9576731,0.68340255,1.3091653,1.2475881
1.9542667,0.68493478,1.3058569,1.2425502
1.9508472,0.6864377,1.3057548,1.2363598
1.9474132,0.68790731,1.3069566,1.2302644
1.9439632,0.68933872,1.3087767,1.2243209
1.9404951,0.69072582,1.3109613,1.2185005
1.9370067,0.69206084,1.3133901,1.2127774
1.9334951,0.69333367,1.3159966,1.2071328
1.929957,0.69453075,1.3187394,1.2015532
1.9263884,0.69563331,1.3215913,1.1960284
1.9227845,0.69661408,1.3245331,1.190551
1.9191402,0.69743122,1.3275508,1.1851149
1.9154519,0.69801549,1.3306337,1.1797156
1.9117258,0.69824034,1.3337736,1.1743492
1.9080193,0.69784511,1.3401995,1.1637034
1.90466,0.69628766,1.3467893,1.1531583
1.9026721,0.69319524,1.3535162,1.1426999
1.9023946,0.6894906,1.3603605,1.132318
1.9030775,0.68582348,1.3673074,1.1220046
1.9042571,0.68228121,1.3743458,1.1117532
1.9057304,0.67884959,1.3814666,1.101559
1.9073976,0.6755075,1.3886624,1.0914176
1.9092033,0.67223802,1.3959275,1.0813256
1.9111136,0.66902842,1.4032567,1.0712802
1.9131062,0.66586916,1.410646,1.0612788
1.9151654,0.66275294,1.4180917,1.0513194
1.9172801,0.65967404,1.4255907,1.0414
1.9194418,0.65662794,1.4331404,1.0315192
1.9216439,0.65361097,1.4407384,1.0216754
1.9238815,0.65062012,1.4483825,1.0118675
1.9261502,0.64765288,1.4560711,1.0020943
1.9284468,0.64470714,1.4638023,0.99235482
1.9307684,0.64178109,1.4715747,0.98264822
1.9331127,0.6388732,1.479387,0.97297366
1.9354778,0.63598213,1.4872379,0.96333042
1.9378618,0.63310671,1.4951264,0.95371783
1.9402634,0.63024591,1.5030512,0.94413529
1.9426812,0.62739882,1.5110117,0.93458225
1.9451142,0.62456464,1.5190067,0.92505818
1.9475612,0.62174264,1.5270357,0.91556263
1.9500215,0.61893217,1.5357948,0.90527959
1.9524942,0.61613265,1.544592,0.89502916
1.9549787,0.61334355,1.5534266,0.88481085
1.9574743,0.61056439,1.5622976,0.87462422
1.9599805,0.60779472,1.5712044,0.86446886
1.9650223,0.60228229,1.5801464,0.85434437
1.9701006,0.59680342,1.5891227,0.8442504
1.9752122,0.59135568,1.5981328,0.8341866
1.9803547,0.58593699,1.6071762,0.82415265
1.9855257,0.58054553,1.6162523,0.81414824
1.9907233,0.57517974,1.6253605,0.80417309
1.9959459,0.56983822,1.6345004,0.79422694
2.0011919,0.56451973,1.6436714,0.7843095
2.0064601,0.55922318,1.6528731,0.77442056
2.0117492,0.55394759,1.6621051,0.76455985
2.0170583,0.54869207,1.6713669,0.75472717
2.0223864,0.54345583,1.6806582,0.74492229
2.0277327,0.53823813,1.6899784,0.73514501
2.0330964,0.53303833,1.6993274,0.72539513
2.0384768,0.52785581,1.7087046,0.71567245
2.0438733,0.52269003,1.7181098,0.7059768
2.0492852,0.51754047,1.7275426,0.69630798
2.0547121,0.51240668,1.7370026,0.68666583
2.0601535,0.5072882,1.7464896,0.67705019
2.0656088,0.50218465,1.7560031,0.66746087
2.0710777,0.49709564,1.765543,0.65789774
2.0765598,0.49202083,1.7751089,0.64836062
2.0820547,0.4869599,1.7847005,0.63884938
2.0875621,0.48191255,1.7943176,0.62936385
2.0930817,0.47687848,1.8039598,0.61990391
2.098613,0.47185742,1.8136269,0.6104694
2.104156,0.46684914,1.8233187,0.60106019
2.1097102,0.46185339,1.8330348,0.59167615
2.1148405,0.45725866,1.842775,0.58231714
2.11998,0.45267423,1.8525391,0.57298302
2.1251286,0.44809993,1.8623268,0.56367368
2.130286,0.44353562,1.8721379,0.55438898
2.1406267,0.4344364,1.8819721,0.5451288
2.151001,0.4253755,1.8918293,0.53589301
2.1562004,0.42085911,1.9017091,0.5266815
2.1614078,0.41635195,1.9116114,0.51749415
2.1666231,0.4118539,1.921536,0.50833084
2.1718462,0.40736486,1.9314826,0.49919145
2.1823151,0.3984134,1.941451,0.49007586
2.1928137,0.38949682,1.951441,0.48098396
2.2033412,0.38061441,1.9614524,0.47191564
2.213897,0.37176552,1.971485,0.46287079
2.2244802,0.36294955,1.9815387,0.4538493
2.2350903,0.35416592,1.9916131,0.44485104
2.2457267,0.34541411,2.0017082,0.43587593
2.2563887,0.3366936,2.0118237,0.42692384
2.2670759,0.32800393,2.0219594,0.41799468
2.2777878,0.31934466,2.0422909,0.40020469
2.2885238,0.31071536,2.0627011,0.38250511
2.2992835,0.30211564,2.0831886,0.36489511
2.3100664,0.29354511,2.1037521,0.34737388
2.3208723,0.28500342,2.1243903,0.32994059
2.3317006,0.27649021,2.1451017,0.31259445
2.3425509,0.26800518,2.1642596,0.29667935
2.353423,0.25954799,2.1834777,0.28083703
2.3643165,0.25111836,2.2027551,0.26506686
2.375231,0.24271599,2.2220908,0.24936824
2.3861663,0.2343406,2.2414839,0.23374057
2.3971219,0.22599194,2.2609335,0.21818324
2.4080977,0.21766974,2.2804387,0.20269566
2.4190933,0.20937376,2.2999986,0.18727725
2.4301084,0.20110376,2.3196123,0.17192741
2.4411429,0.1928595,2.3392791,0.15664556
2.4521963,0.18464078,2.358998,0.14143113
2.4640677,0.17585755,2.3787684,0.12628353
2.4759603,0.16710315,2.3985893,0.11120221
2.4878739,0.15837735,2.4184601,0.096186593
2.4998082,0.14967988,2.4383799,0.081236114
2.5117629,0.14101053,2.4583481,0.066350217
2.5237379,0.13236906,2.4783638,0.051528347
2.5357327,0.12375526,2.4984263,0.036769951
2.5477472,0.1151689,2.518535,0.022074483
2.5597811,0.10660978,2.5386892,0.0074413985
2.5718342,0.098077692,2.5588881,-0.0071298422
2.5839063,0.08957244,2.5791311,-0.021639775
2.595997,0.081093829,2.5994175,-0.036088933
2.6081063,0.072641668,2.6197467,-0.050477844
2.6202339,0.064215773,2.640118,-0.064807033
2.6323795,0.055815962,2.6605308,-0.079077021
2.6445431,0.047442059,2.6809846,-0.093288324
2.6567243,0.03909389,2.7014786,-0.10744146
2.6689229,0.030771284,2.7220123,-0.12153692
2.6811389,0.022474076,2.7425852,-0.13557524
2.693372,0.014202103,2.7631966,-0.14955689
2.705622,0.0059552034,2.783846,-0.16348239
2.7178887,-0.0022667782,2.8060259,-0.17835017
2.730172,-0.010463996,2.8282481,-0.19315457
2.7424717,-0.018636602,2.8505121,-0.20789619
2.7547876,-0.026784745,2.872817,-0.22257562
2.7671196,-0.03490857,2.8951625,-0.23719344
2.7794674,-0.04300822,2.9175477,-0.25175024
2.791831,-0.051083837,2.9399721,-0.26624659
2.8042101,-0.05913556,2.9624351,-0.28068306
2.8166047,-0.067163525,2.9849361,-0.29506021
2.8290146,-0.075167867,3.0074746,-0.30937862
2.8414395,-0.083148716,3.0300499,-0.32363882
2.8558538,-0.092366109,3.0526616,-0.33784137
2.8702879,-0.10155234,3.075309,-0.3519868
2.8847417,-0.11070761,3.0979916,-0.36607567
2.8992149,-0.11983211,3.120709,-0.3801085
2.9137074,-0.12892602,3.1434605,-0.39408581
2.9282189,-0.13798953,3.1662458,-0.40800813
2.9427493,-0.14702283,3.1890642,-0.42187598
2.9572982,-0.15602609,3.2119154,-0.43568985
2.9718656,-0.1649995,3.2347988,-0.44945027
2.9864513,-0.17394321,3.2577139,-0.46315772
3.001055,-0.18285742,3.2806604,-0.4768127
3.0156765,-0.19174228,3.3036377,-0.4904157
3.0303158,-0.20059796,3.3266454,-0.5039672
3.0449726,-0.20942462,3.3496831,-0.51746768
3.0596467,-0.21822243,3.3727504,-0.53091761
3.074338,-0.22699154,3.3958468,-0.54431746
3.0890463,-0.2357321,3.4189719,-0.55766768
3.1037714,-0.24444428,3.4421253,-0.57096874
3.1185132,-0.25312822,3.4653066,-0.58422109
3.1332715,-0.26178406,3.4885155,-0.59742516
3.1480461,-0.27041197,3.5117515,-0.6105814
3.162837,-0.27901208,3.5387061,-0.62576495
3.1776439,-0.28758452,3.5656961,-0.64088555
3.1924667,-0.29612945,3.592721,-0.65594385
3.2073052,-0.304647,3.61978,-0.67094049
3.2221594,-0.31313731,3.6468728,-0.68587612
3.237029,-0.3216005,3.6739989,-0.70075137
3.2519139,-0.33003671,3.7011576,-0.71556685
3.2668141,-0.33844607,3.7283484,-0.73032317
3.2817292,-0.3468287,3.755571,-0.74502093
3.2966593,-0.35518474,3.7828248,-0.75966073
3.3116042,-0.3635143,3.8101094,-0.77424315
3.3248978,-0.3708945,3.8374242,-0.78876875
3.3382028,-0.37825398,3.8647689,-0.80323811
3.3515193,-0.38559281,3.892143,-0.81765178
3.364847,-0.39291107,3.919546,-0.83201031
3.378186,-0.40020884,3.9469776,-0.84631422
3.3915361,-0.40748621,3.9744373,-0.86056406
3.4048973,-0.41474324,4.0019247,-0.87476033
3.4182695,-0.42198003,4.0294395,-0.88890355
3.4316526,-0.42919663,4.0569812,-0.90299421
3.4450465,-0.43639313,4.0845495,-0.91703282
3.4584511,-0.44356959,4.112144,-0.93101985
3.4718664,-0.4507261,4.1397644,-0.94495578
3.4852923,-0.45786271,4.1674102,-0.95884107
3.4987288,-0.46497951,4.1950812,-0.97267618
3.5121756,-0.47207656,4.222777,-0.98646156
3.5256328,-0.47915392,4.2504972,-1.0001977
3.5391004,-0.48621166,4.2782417,-1.0138849
3.5525781,-0.49324985,4.3060099,-1.0275237
3.5660661,-0.50026855,4.3338017,-1.0411144
3.5795641,-0.50726782,4.3616168,-1.0546576
3.5930721,-0.51424772,4.3894548,-1.0681535
3.6065901,-0.52120832,4.4142129,-1.0801078
3.620118,-0.52814968,4.4389888,-1.0920253
3.6336557,-0.53507184,4.4637821,-1.1039064
3.6472032,-0.54197488,4.4885928,-1.1157513
3.6607604,-0.54885883,4.5134206,-1.1275602
3.6743272,-0.55572377,4.5382653,-1.1393334
3.6879036,-0.56256974,4.5631268,-1.1510711
3.7014895,-0.56939679,4.588005,-1.1627737
3.7150849,-0.57620497,4.6128995,-1.1744412
3.7286897,-0.58299434,4.6378104,-1.1860739
3.7423039,-0.58976495,4.6627373,-1.197672
3.7542499,-0.59568675,4.6876802,-1.2092358
3.766203,-0.60159419,4.7126389,-1.2207655
3.7781632,-0.6074873,4.7376133,-1.2322612
3.7901305,-0.61336611,4.7626032,-1.2437232
3.8021047,-0.61923064,4.7876084,-1.2551517
3.814086,-0.62508093,4.8126288,-1.2665467
3.8260741,-0.630917,4.8376644,-1.2779086
3.8380691,-0.63673889,4.8627148,-1.2892375
3.850071,-0.64254661,4.8877801,-1.3005335
3.8620798,-0.64834019,4.9128602,-1.3117969
3.8740953,-0.65411966,4.9379547,-1.3230277
3.8861176,-0.65988504,4.9630638,-1.3342262
3.8981467,-0.66563636,4.9881872,-1.3453925
3.9101824,-0.67137363,5.0133248,-1.3565267
3.9222248,-0.67709689,5.0384765,-1.3676289
3.9342739,-0.68280615,5.0636423,-1.3786994
3.9463295,-0.68850142,5.088822,-1.3897381
3.9583918,-0.69418275,5.1140154,-1.4007453
3.9704606,-0.69985013,5.1392226,-1.4117211
3.9825359,-0.70550359,5.1644435,-1.4226655
3.9946178,-0.71114315,5.1896778,-1.4335787
4.0067061,-0.71676882,5.2339667,-1.4526433
4.0188008,-0.72238062,5.2782966,-1.4716126
4.030902,-0.72797857,5.3004767,-1.4810616
4.0430096,-0.73356268,5.3226669,-1.490487
4.0551235,-0.73913296,5.3448671,-1.4998887
4.0672438,-0.74468943,5.3670773,-1.5092668
4.0793704,-0.75023209,5.3892975,-1.5186213
4.0915033,-0.75576097,5.4115275,-1.5279523
4.1036424,-0.76127606,5.4337674,-1.5372599
4.1157878,-0.76677738,5.4560171,-1.5465439
4.1279395,-0.77226494,5.4782766,-1.5558045
4.1411951,-0.77823219,5.5005458,-1.5650416
4.154458,-0.78418309,5.5228247,-1.5742553
4.1677283,-0.79011766,5.5451133,-1.5834455
4.1810058,-0.7960359,5.5674115,-1.5926124
4.1942906,-0.80193783,5.5897193,-1.6017558
4.2075827,-0.80782343,5.6120368,-1.6108758
4.220882,-0.81369273,5.6343638,-1.6199724
4.2341884,-0.81954571,5.6567003,-1.6290455
4.247502,-0.82538238,5.6790464,-1.6380952
4.2608228,-0.83120273,5.7014019,-1.6471213
4.2741506,-0.83700677,5.7237669,-1.656124
4.2874856,-0.84279449,5.7461414,-1.665103
4.3008276,-0.84856589,5.7685254,-1.6740586
4.3141767,-0.85432095,5.7909188,-1.6829904
4.3275329,-0.86005967,5.8133216,-1.6918987
4.340896,-0.86578205,5.8581554,-1.7096439
4.3542661,-0.87148806,5.9030269,-1.7272938
4.3676432,-0.87717769,5.9275037,-1.736875
4.3810273,-0.88285094,5.9519917,-1.7464276
4.3944183,-0.88850779,5.9764909,-1.7559515
4.4078162,-0.89414821,6.0010012,-1.7654466
4.4212211,-0.89977219,6.0255228,-1.7749128
4.4346328,-0.90537971,6.0500555,-1.7843499
4.4480514,-0.91097075,6.0745994,-1.7937578
4.4614769,-0.91654528,6.0991546,-1.8031364
4.4749093,-0.92210328,6.123721,-1.8124854
4.4883484,-0.92764471,6.1482987,-1.8218048
4.5017944,-0.93316955,6.1728877,-1.8310944
4.5152473,-0.93867777,6.197488,-1.8403539
4.5287069,-0.94416933,6.2220997,-1.8495832
4.5421733,-0.94964421,6.2467227,-1.8587821
4.5556466,-0.95510235,6.2713572,-1.8679504
4.5692067,-0.96057602,6.2960031,-1.8770878
4.5827737,-0.96603267,6.3206605,-1.8861942
4.5963475,-0.97147227,6.3453295,-1.8952692
4.6099282,-0.97689477,6.37001,-1.9043127
4.6235157,-0.98230012,6.3947022,-1.9133243
4.63711,-0.98768827,6.4194061,-1.9223039
4.6507112,-0.99305917,6.4441218,-1.931251
4.6643192,-0.99841275,6.4688492,-1.9401654
4.677934,-1.003749,6.4935885,-1.9490469
4.6915557,-1.0090678,6.5183398,-1.957895
4.7051841,-1.0143691,6.5431031,-1.9667094
4.7188194,-1.0196528,6.5678784,-1.9754899
4.7324614,-1.0249189,6.5926659,-1.9842359
4.7461104,-1.0301673,6.6174657,-1.9929472
4.7597661,-1.0353979,6.6422777,-2.0016234
4.7734286,-1.0406107,6.6671022,-2.010264
4.787098,-1.0458055,6.6919391,-2.0188686
4.8007742,-1.0509823,6.7169364,-2.0274876
4.8144573,-1.056141,6.7419465,-2.0360693
4.8281472,-1.0612815,6.7669695,-2.0446132
4.841844,-1.0664037,6.7920056,-2.0531189
4.8555476,-1.0715075,6.8170549,-2.0615857
4.8692581,-1.0765928,6.8421174,-2.0700131
4.8829755,-1.0816596,6.8671933,-2.0784007
4.8966998,-1.0867075,6.8922826,-2.0867477
4.910431,-1.0917367,6.9173857,-2.0950537
4.9241691,-1.0967469,6.9425024,-2.103318
4.9379141,-1.1017381,6.9676331,-2.1115399
4.9516662,-1.10671,6.9927778,-2.1197189
4.9654252,-1.1116627,7.0179367,-2.1278541
4.9791911,-1.1165958,7.0431099,-2.1359449
4.9929641,-1.1215094,7.0682975,-2.1439905
5.0082001,-1.1269189,7.0934998,-2.1519902
5.0234447,-1.1323041,7.1187169,-2.1599432
5.038698,-1.1376647,7.143949,-2.1678486
5.05396,-1.1430005,7.1691961,-2.1757056
5.0692307,-1.1483113,7.1944586,-2.1835132
5.0845102,-1.1535968,7.2197365,-2.1912706
5.0997985,-1.1588567,7.2450301,-2.1989768
5.1150956,-1.1640909,7.2703395,-2.2066308
5.1304016,-1.1692989,7.295665,-2.2142315
5.1457166,-1.1744806,7.3210067,-2.2217779
5.1610406,-1.1796356,7.3463649,-2.2292688
5.1763737,-1.1847636,7.3717397,-2.2367031
5.1917158,-1.1898643,7.3971314,-2.2440796
5.2070671,-1.1949374,7.4225402,-2.251397
5.2224277,-1.1999824,7.4479663,-2.2586539
5.2377975,-1.204999,7.47341,-2.2658491
5.2531767,-1.2099868,7.4988714,-2.2729811
5.2685654,-1.2149455,7.5270433,-2.2807911
5.2839636,-1.2198745,7.5552376,-2.28852
5.2993713,-1.2247734,7.5834545,-2.2961654
5.3147888,-1.2296418,7.6116946,-2.3037252
5.330216,-1.2344791,7.6258234,-2.3074722
5.3456531,-1.2392848,7.6399581,-2.3111969
5.3611001,-1.2440585,7.6540987,-2.3148989
5.3765572,-1.2487994,7.6682454,-2.3185779
5.3920245,-1.2535071,7.682398,-2.3222337
5.407502,-1.2581809,7.6965568,-2.3258657
5.42299,-1.2628201,7.7107217,-2.3294737
5.4307379,-1.2651265,7.7248929,-2.3330573
5.4384885,-1.2674239,7.7390702,-2.3366162
5.4462417,-1.2697124,7.7532539,-2.3401499
5.4539976,-1.2719918,7.7674438,-2.343658
5.4617562,-1.2742619,7.7816402,-2.3471402
5.4695175,-1.2765228,7.795843,-2.3505961
5.4772816,-1.2787742,7.8100523,-2.3540251
5.4850484,-1.2810162,7.8242682,-2.3574269
5.4924409,-1.2831403,7.8384907,-2.3608009
5.499836,-1.2852557,7.8527198,-2.3641468
5.5072336,-1.2873622,7.8669556,-2.3674641
5.5146337,-1.2894596,7.8811982,-2.3707522
5.5294418,-1.2936269,7.8954476,-2.3740107
5.5442603,-1.2977568,7.9097038,-2.3772389
5.5516736,-1.2998074,7.923967,-2.3804365
5.5590895,-1.3018482,7.9382372,-2.3836027
5.5665082,-1.3038793,7.9525144,-2.3867371
5.5739295,-1.3059003,7.9667987,-2.3898391
5.5813536,-1.3079112,7.9810901,-2.3929079
5.5887805,-1.3099119,7.9953887,-2.3959431
5.5962102,-1.3119021,8.0096946,-2.3989439
5.6036428,-1.3138817,8.0240078,-2.4019096
5.6110781,-1.3158507,8.0383283,-2.4048396
5.6185163,-1.3178087,8.0526563,-2.407733
5.6259575,-1.3197557,8.0669917,-2.4105893
5.6334015,-1.3216915,8.0813347,-2.4134075
5.6408486,-1.3236159,8.0956852,-2.4161869
5.6482986,-1.3255287,8.1100434,-2.4189266
5.6557516,-1.3274297,8.1244092,-2.4216258
5.6632077,-1.3293187,8.1387827,-2.4242835
5.6706668,-1.3311955,8.1531641,-2.4268988
5.6781291,-1.3330599,8.1675532,-2.4294707
5.6855945,-1.3349117,8.1819503,-2.4319982
5.6930631,-1.3367506,8.1963552,-2.4344802
5.7005349,-1.3385764,8.2107681,-2.4369157
5.7080099,-1.3403888,8.225189,-2.4393034
5.7154883,-1.3421876,8.2396179,-2.4416421
5.7229699,-1.3439725,8.2540548,-2.4439306
5.730455,-1.3457433,8.2684998,-2.4461676
5.7379434,-1.3474995,8.2829529,-2.4483516
5.7454354,-1.3492409,8.2974142,-2.4504812
5.7529308,-1.3509672,8.3118835,-2.452555
5.7604297,-1.352678,8.326361,-2.4545711
5.7679323,-1.3543731,8.3408466,-2.4565281
5.7754385,-1.3560519,8.3553403,-2.4584241
5.7829484,-1.3577141,8.3698421,-2.4602572
5.790462,-1.3593593,8.384352,-2.4620254
5.7979794,-1.360987,8.3988698,-2.4637268
5.8055007,-1.3625968,8.4133956,-2.4653589
5.8130259,-1.3641883,8.4272238,-2.4668456
5.8205551,-1.3657609,8.4410591,-2.4682653
5.8280883,-1.367314,8.4549012,-2.469616
5.8356256,-1.3688471,8.4687502,-2.4708951
5.843167,-1.3703596,8.4826058,-2.4721
5.8507127,-1.3718509,8.4964678,-2.4732282
5.8582627,-1.3733202,8.5103361,-2.4742765
5.8658171,-1.3747669,8.5242105,-2.475242
5.8733759,-1.3761902,8.5380905,-2.4761213
5.8809392,-1.3775893,8.551976,-2.4769108
5.8885071,-1.3789633,8.5658665,-2.4776066
5.8960797,-1.3803112,8.5797615,-2.4782046
5.9036571,-1.3816321,8.5867105,-2.4784655
5.9112393,-1.3829248,8.5936605,-2.4787003
5.9188265,-1.3841883,8.6006113,-2.4789082
5.9264187,-1.3854212,8.607563,-2.4790888
5.9340159,-1.3866222,8.6145152,-2.4792412
5.9416184,-1.3877899,8.6214681,-2.4793648
5.9492262,-1.3889225,8.6284214,-2.4794589
5.9530321,-1.3894752,8.635375,-2.4795226
5.9568394,-1.3900184,8.6423289,-2.4795552
5.960648,-1.390552,8.6492829,-2.4795558
5.964458,-1.3910756,8.6562367,-2.4795236
5.968421,-1.3916093,8.6631904,-2.4794576
5.9723855,-1.3921317,8.6701436,-2.4793569
5.9763515,-1.3926423,8.6770962,-2.4792203
5.9803191,-1.393141,8.684048,-2.4790469
5.9842881,-1.3936272,8.6909987,-2.4788355
5.9882588,-1.3941007,8.6979481,-2.478585
5.992231,-1.394561,8.704896,-2.4782939
5.9962047,-1.3950076,8.711842,-2.4779611
6.00018,-1.39544,8.7187857,-2.4775851
6.0041569,-1.3958579,8.7257269,-2.4771645
6.0081353,-1.3962606,8.7326652,-2.4766975
6.0121153,-1.3966476,8.7396,-2.4761826
6.0160968,-1.3970183,8.746531,-2.475618
6.0200799,-1.3973721,8.7534576,-2.4750017
6.0240645,-1.3977081,8.7603792,-2.4743318
6.0280506,-1.3980258,8.7672951,-2.473606
6.0320382,-1.3983243,8.7742047,-2.4728221
6.0360273,-1.3986028,8.7811072,-2.4719776
6.0400177,-1.3988603,8.7880016,-2.4710697
6.0440096,-1.3990958,8.794887,-2.4700957
6.0480027,-1.3993083,8.8017622,-2.4690525
6.051997,-1.3994965,8.808626,-2.4679367
6.0559924,-1.3996592,8.815477,-2.4667447
6.0599889,-1.399795,8.8223136,-2.4654727
6.0639862,-1.3999022,8.829134,-2.4641165
6.0679842,-1.3999793,8.8359361,-2.4626714
6.0719827,-1.4000243,8.8427175,-2.4611324
6.0759814,-1.4000352,8.8494757,-2.4594942
6.0799801,-1.4000095,8.8562075,-2.4577508
6.0839783,-1.3999448,8.8629093,-2.4558955
6.0879756,-1.399838,8.869577,-2.4539214
6.0919715,-1.3996859,8.8762059,-2.4518204
6.0959651,-1.3994848,8.8827903,-2.449584
6.0999558,-1.3992302,8.8893236,-2.4472025
6.1039422,-1.3989173,8.895798,-2.4446655
6.1079231,-1.3985403,8.9022044,-2.4419614
6.1118967,-1.3980924,8.9085319,-2.4390773
6.1158605,-1.3975659,8.9147672,-2.4359994
6.1198117,-1.3969513,8.9208948,-2.4327123
6.123746,-1.3962372,8.9268959,-2.4291997
6.1276581,-1.3954099,8.9327477,-2.4254439
6.1315404,-1.3944525,8.9384232,-2.4214268
6.1353821,-1.393344,8.9438897,-2.4171299
6.139168,-1.3920582,8.9491087,-2.4125357
6.1428756,-1.3905618,8.9540349,-2.4076293
6.1464706,-1.3888132,8.9586168,-2.4024003
6.1499007,-1.3867609,8.9627975,-2.3968455
6.1530848,-1.384346,8.9665171,-2.3909723
6.1559013,-1.3815132,8.9697173,-2.3848011
6.1581864,-1.378239,8.9723472,-2.3783662
6.1597682,-1.3745744,8.9743692,-2.3717154
6.1605467,-1.3706595,8.9757643,-2.3649053
6.1605501,-1.3666662,8.9765341,-2.3579965
6.1599009,-1.3627242,8.9766995,-2.3510466
6.1587427,-1.3588991,8.9762962,-2.3441061
6.1571982,-1.3552122,8.9753694,-2.3372157
6.1553597,-1.3516621,8.9739687,-2.3304056
6.1532939,-1.3482389,8.9721435,-2.3236965
6.1510491,-1.3449302,8.969941,-2.3171014
6.1486604,-1.3417236,8.9674043,-2.3106274
6.1461539,-1.3386082,8.9645717,-2.3042771
6.1435494,-1.3355741,8.9614772,-2.2980502
6.1408622,-1.3326131,8.95815,-2.2919442
6.1381042,-1.3297178,8.9546159,-2.2859557
6.1352849,-1.326882,8.9508969,-2.28008
6.1324122,-1.3241004,8.9470123,-2.2743125
6.1294924,-1.3213683,8.9429785,-2.2686483
6.1265307,-1.3186816,8.93881,-2.2630824
6.1235316,-1.3160368,8.9345195,-2.25761
6.1204987,-1.3134308,8.9301178,-2.2522266
6.1174353,-1.3108607,8.9256148,-2.2469277
6.1143441,-1.308324,8.9210187,-2.2417092
6.1112275,-1.3058187,8.9163373,-2.2365671
6.1080876,-1.3033426,8.9115771,-2.2314979
6.1049262,-1.300894,8.9067441,-2.226498
6.1017449,-1.2984713,8.9018436,-2.2215643
6.0985452,-1.2960731,8.8968803,-2.2166937
6.0953282,-1.2936979,8.8918586,-2.2118834
6.0920953,-1.2913446,8.8867822,-2.2071307
6.0888473,-1.2890121,8.8816548,-2.2024333
6.0855852,-1.2866994,8.8764794,-2.1977887
6.0823099,-1.2844054,8.8712589,-2.1931948
6.0790221,-1.2821293,8.865996,-2.1886496
6.0757225,-1.2798704,8.8606931,-2.1841511
6.0724118,-1.2776278,8.8553523,-2.1796976
6.0690905,-1.2754009,8.8499758,-2.1752874
6.0657591,-1.2731891,8.8445654,-2.1709188
6.0624183,-1.2709916,8.8391227,-2.1665904
6.0590683,-1.2688081,8.8336495,-2.1623007
6.0557098,-1.2666378,8.8281472,-2.1580485
6.0523429,-1.2644804,8.8226171,-2.1538324
6.0489682,-1.2623353,8.8170606,-2.1496512
6.0455859,-1.2602022,8.8114788,-2.1455038
6.0421964,-1.2580805,8.8056494,-2.1412262
6.0388,-1.25597,8.799795,-2.1369828
6.0353969,-1.2538703,8.7939167,-2.1327726
6.0319874,-1.2517809,8.7880156,-2.1285945
6.0285717,-1.2497016,8.7820926,-2.1244475
6.0251502,-1.2476321,8.7761485,-2.1203307
6.0217229,-1.245572,8.7701843,-2.1162431
6.0148521,-1.2414791,8.7642006,-2.112184
6.0079607,-1.2374208,8.7581984,-2.1081526
6.0010502,-1.2333952,8.7521781,-2.104148
5.9941218,-1.2294006,8.7461406,-2.1001696
5.9871766,-1.2254353,8.7400863,-2.0962166
5.9802155,-1.2214978,8.734016,-2.0922883
5.9732394,-1.2175869,8.7279302,-2.0883841
5.9662493,-1.2137013,8.7218293,-2.0845034
5.9592458,-1.2098398,8.715714,-2.0806456
5.9522296,-1.2060014,8.7034417,-2.0729964
5.9452014,-1.202185,8.6911168,-2.0654323
5.9381617,-1.1983898,8.6787425,-2.0579492
5.9311112,-1.1946148,8.6663217,-2.0505435
5.9240503,-1.1908593,8.6538571,-2.0432118
5.9180988,-1.1877125,8.6413511,-2.0359509
5.9121406,-1.1845785,8.628806,-2.0287579
5.9061758,-1.181457,8.6162237,-2.0216301
5.9002047,-1.1783474,8.6036062,-2.0145648
5.8942276,-1.1752496,8.5909552,-2.0075596
5.8882446,-1.172163,8.5782724,-2.0006122
5.882256,-1.1690875,8.5655592,-1.9937206
5.8762619,-1.1660226,8.552817,-1.9868827
5.8702626,-1.162968,8.5400471,-1.9800966
5.8642581,-1.1599236,8.5272508,-1.9733606
5.8582486,-1.1568889,8.5144292,-1.9666729
5.8522344,-1.1538637,8.5015833,-1.9600319
5.8401921,-1.147841,8.4887141,-1.9534361
5.8281323,-1.1418534,8.4758226,-1.9468841
5.8160559,-1.1358993,8.4629096,-1.9403745
5.8039639,-1.1299769,8.449976,-1.9339059
5.7918572,-1.1240847,8.4370225,-1.9274772
5.7797365,-1.1182214,8.4240499,-1.9210872
5.7676025,-1.1123855,8.4110589,-1.9147347
5.7554559,-1.1065759,8.3980502,-1.9084187
5.7432974,-1.1007915,8.3850243,-1.902138
5.7311274,-1.095031,8.3719819,-1.8958918
5.7189466,-1.0892936,8.3589234,-1.8896791
5.7067554,-1.0835782,8.3458496,-1.8834989
5.6945543,-1.077884,8.3327608,-1.8773505
5.6823438,-1.07221,8.3196575,-1.8712329
5.6701242,-1.0665556,8.3065402,-1.8651454
5.657896,-1.0609199,8.2934094,-1.8590871
5.6456595,-1.0553021,8.2802655,-1.8530575
5.6334151,-1.0497017,8.2671088,-1.8470556
5.6211631,-1.044118,8.2539398,-1.8410809
5.6089037,-1.0385502,8.2275661,-1.8292104
5.5966374,-1.0329979,8.2011472,-1.8174408
5.5843644,-1.0274605,8.1879216,-1.8115923
5.5720849,-1.0219374,8.1746857,-1.8057674
5.5597992,-1.0164281,8.1614396,-1.7999655
5.5475076,-1.0109321,8.1481838,-1.7941859
5.5352102,-1.0054489,8.1216437,-1.7826922
5.520189,-0.99877129,8.0950674,-1.7712825
5.5051601,-0.99211134,8.0684568,-1.759953
5.4901236,-0.98546829,8.0418136,-1.7487005
5.47508,-0.9788414,8.0151394,-1.7375217
5.4600296,-0.97223,7.9884356,-1.7264135
5.4449727,-0.96563342,7.9659349,-1.7171155
5.4299096,-0.95905103,7.943415,-1.7078639
5.4148405,-0.95248222,7.9208768,-1.6986572
5.3997658,-0.94592641,7.8983209,-1.6894939
5.3846857,-0.93938304,7.875748,-1.6803725
5.3696005,-0.93285159,7.8531588,-1.6712916
5.3545103,-0.92633152,7.8305538,-1.6622501
5.3394154,-0.91982236,7.8079337,-1.6532465
5.324316,-0.9133236,7.7852989,-1.6442798
5.3092123,-0.9068348,7.7626501,-1.6353486
5.2941045,-0.90035551,7.7399877,-1.626452
5.2789929,-0.8938853,7.7173122,-1.6175887
5.2638776,-0.88742374,7.694624,-1.6087578
5.2487587,-0.88097044,7.6719238,-1.5999583
5.2336365,-0.874525,7.6492117,-1.5911891
5.2185111,-0.86808705,7.6264883,-1.5824494
5.2033826,-0.86165622,7.603754,-1.5737381
5.1882513,-0.85523215,7.5810091,-1.5650546
5.1731173,-0.84881449,7.558254,-1.5563978
5.1579807,-0.84240292,7.535489,-1.5477669
5.1428416,-0.83599709,7.5127145,-1.5391612
5.1277003,-0.82959669,7.4899308,-1.5305798
5.1125568,-0.82320142,7.4671383,-1.5220221
5.0974112,-0.81681096,7.4443372,-1.5134873
5.0822638,-0.81042503,7.3987103,-1.4964834
5.0671145,-0.80404333,7.3530526,-1.4795627
5.0519636,-0.7976656,7.307366,-1.46272
5.0377199,-0.7916737,7.2616525,-1.4459503
5.0234749,-0.78568483,7.2058078,-1.4255688
5.0092288,-0.77969877,7.1499289,-1.4052811
4.9949815,-0.77371531,7.0940188,-1.3850797
4.9807333,-0.76773425,7.0380802,-1.3649573
4.9664841,-0.76175537,6.9821157,-1.344907
4.9522341,-0.75577847,6.9261277,-1.3249223
4.9379833,-0.74980337,6.8701186,-1.304997
4.9237319,-0.74382986,6.8140905,-1.2851251
4.9094799,-0.73785775,6.7580455,-1.2653008
4.8952273,-0.73188686,6.7019857,-1.2455186
4.8809744,-0.72591701,6.6459128,-1.2257734
4.8667211,-0.71994801,6.5898288,-1.2060599
4.8524674,-0.71397968,6.5337353,-1.1863732
4.8382136,-0.70801187,6.4776341,-1.1667086
4.8239597,-0.70204438,6.4215268,-1.1470614
4.8097057,-0.69607706,6.365415,-1.1274272
4.7954516,-0.69010973,6.3126655,-1.1089782
4.7811977,-0.68414224,6.2599146,-1.0905333
4.7669439,-0.67817441,6.2071635,-1.0720889
4.7526903,-0.67220611,6.1544134,-1.0536415
4.7384369,-0.66623715,6.1016655,-1.035188
4.7241839,-0.6602674,6.048921,-1.0167249
4.7099313,-0.6542967,5.9434464,-0.97975725
4.6956792,-0.6483249,5.8907186,-0.96124638
4.6814275,-0.64235184,5.8379986,-0.94271331
4.6671765,-0.63637739,5.7852874,-0.92415499
4.6529261,-0.6304014,5.7325863,-0.90556835
4.6386764,-0.62442372,5.6798962,-0.8869504
4.6244275,-0.61844421,5.6272182,-0.86829812
4.6101794,-0.61246273,5.5745535,-0.84960854
4.5959322,-0.60647915,5.5219031,-0.8308787
4.5731091,-0.59688825,5.4797391,-0.81584433
4.5502886,-0.58729104,5.4375856,-0.80078071
4.527471,-0.57768697,5.3954431,-0.78568633
4.5046565,-0.56807549,5.3533121,-0.77055968
4.4818454,-0.55845609,5.3111933,-0.75539924
4.4590378,-0.54882822,5.2690872,-0.74020349
4.4362341,-0.53919139,5.2269944,-0.72497093
4.4134343,-0.52954507,5.1849155,-0.70970004
4.3906387,-0.51988877,5.1428511,-0.69438928
4.3678476,-0.51022199,5.1008018,-0.67903714
4.3450612,-0.50054423,5.0587682,-0.66364209
4.3222796,-0.490855,5.0167509,-0.64820257
4.2995032,-0.48115384,4.9747505,-0.63271705
4.276732,-0.47144025,4.9327677,-0.61718397
4.2539663,-0.46171377,4.8908031,-0.60160176
4.2312063,-0.45197393,4.8488574,-0.58596886
4.2084523,-0.44222026,4.8069311,-0.57028367
4.1857043,-0.4324523,4.7650251,-0.5545446
4.1629627,-0.4226696,4.72314,-0.53875004
4.1402277,-0.4128717,4.6812764,-0.52289836
4.1174994,-0.40305815,4.6394352,-0.50698794
4.0947781,-0.39322851,4.5976169,-0.49101711
4.0720639,-0.38338232,4.5558224,-0.47498421
4.0493571,-0.37351914,4.5140525,-0.45888755
4.0266579,-0.36363854,4.4723078,-0.44272544
4.0039665,-0.35374007,4.4305892,-0.42649615
3.981283,-0.34382331,4.3888974,-0.41019794
3.9586078,-0.3338878,4.3472334,-0.39382905
3.9359409,-0.32393313,4.3055979,-0.3773877
3.9132827,-0.31395887,4.2639918,-0.3608721
3.8906333,-0.30396457,4.222416,-0.34428041
3.867993,-0.29394982,4.1808713,-0.32761079
3.8540606,-0.28777456,4.1553131,-0.31730971
3.8401317,-0.28159129,4.1297673,-0.30697794
3.8262064,-0.2753999,4.104234,-0.29661505
3.8122848,-0.26920031,4.0787136,-0.28622059
3.7983669,-0.26299241,4.0532063,-0.27579409
3.7844528,-0.2567761,4.0277123,-0.26533512
3.7705425,-0.25055129,4.0022318,-0.2548432
3.756636,-0.24431787,3.9767651,-0.24431787


==> PlotData/ModelTiles/models.txt <==

DataSet([1,2,3.],[4,5,6.5],[0.5,0.45,0.6])



model1:
model(x,p) = p[1] .* x .+ p[2]
[1.23063, 2.68134]


model2:
model(x,p) = p[1]^3 .* x .+ p[2]^2
[1.07163, 1.63748]


model3:
model(x,p) = p[1]^3 .* x .+ p[2]*p[1]
[1.07163, 2.50212]


model4:
model(x,p) = sinh(p[1]) .* x .+ sinh(p[2])
[1.03544, 1.71255]


model5:
model(x,p) = sinh(sinh(p[1])) .* x .+ sinh(sinh(p[2]))
[0.906211, 1.30717]


model6:
model(x,p) = exp(p[1]) .* x .+ exp(p[2])
[0.207529, 0.986316]


model7:
model(x,p) = sqrt(p[1]) .* x .+ exp(p[2])
[1.51446, 0.986316]


model8:
model(x,p) = log(p[1]) .* x .+ exp(p[2])*p[1]
[3.4234, -0.244318]


model9:
model(x,p) = (p[1]+p[2]) .* x .+ (p[1]-p[2])^3
[1.30995, -0.0793136]


model10:
model(x,p) = (p[1]+p[2]) .* x .+ exp(p[1]-p[2])
[1.10847, 0.122159]


model11:
model(x,p) = (p[1]+p[2]) .* x .+ cosh(p[1]-p[2])
[-0.206044, 1.43668]


model12:
model(x,p) = (p[1]+p[2])^3 .* x .+ (p[1]-p[2])^2
[-0.282927, 1.35455]



==> PlotData/NonLinearToyOrthVF.txt <==
x,y,u,v
0.8528740031151791,-0.7174863401909195,0.013077928529996457,-0.004775895009471696
0.8687903461537144,-0.7174863401909195,0.013077928529996457,0.005537805737033271
0.8847066891922496,-0.7174863401909195,0.013077928529996457,0.011273650521319055
0.9006230322307849,-0.7174863401909195,0.013077928529996459,0.014828604728692431
0.9165393752693201,-0.7174863401909195,0.013077928529996456,0.017180179886899117
0.9324557183078553,-0.7174863401909195,0.013077928529996457,0.018801303921568573
0.9483720613463906,-0.7174863401909195,0.013077928529996456,0.019948432015559615
0.9642884043849258,-0.7174863401909195,0.013077928529996456,0.020772502686498977
0.9802047474234611,-0.7174863401909195,0.013077928529996457,0.02136800847386472
0.9961210904619964,-0.7174863401909195,0.013077928529996457,0.02179702386331235
1.0120374335005315,-0.7174863401909195,0.013077928529996457,0.022101930904431858
1.0279537765390667,-0.7174863401909195,0.013077928529996457,0.022312593246267026
1.0438701195776021,-0.7174863401909195,0.013077928529996457,0.022450611977254835
1.0597864626161373,-0.7174863401909195,0.013077928529996457,0.022531959733825557
1.0757028056546725,-0.7174863401909195,0.013077928529996457,0.022568670618389925
1.0916191486932079,-0.7174863401909195,0.013077928529996457,0.022569958222235953
1.107535491731743,-0.7174863401909195,0.013077928529996457,0.022542975259449934
1.1234518347702782,-0.7174863401909195,0.013077928529996457,0.022493341859943033
1.1393681778088136,-0.7174863401909195,0.013077928529996457,0.02242552059802397
1.1552845208473488,-0.7174863401909195,0.013077928529996457,0.022343087618886658
1.171200863885884,-0.7174863401909195,0.013077928529996457,0.02224893186750802
1.1871172069244194,-0.7174863401909195,0.013077928529996457,0.022145403642749136
1.2030335499629545,-0.7174863401909195,0.013077928529996457,0.022034426837665384
1.2189498930014897,-0.7174863401909195,0.013077928529996457,0.021917584763267592
1.2348662360400249,-0.7174863401909195,0.013077928529996457,0.021796186490989453
1.2507825790785603,-0.7174863401909195,0.013077928529996457,0.02167131864783272
1.2666989221170954,-0.7174863401909195,0.013077928529996457,0.021543886223475247
1.2826152651556306,-0.7174863401909195,0.013077928529996457,0.021414644989938836
1.298531608194166,-0.7174863401909195,0.013077928529996457,0.021284227456446904
1.3144479512327012,-0.7174863401909195,0.013077928529996457,0.021153163796436628
0.8528740031151791,-0.646784441407834,0.008193840287357108,-0.05809339350010199
0.8687903461537144,-0.646784441407834,0.013077928529996457,-0.023714389611441622
0.8847066891922496,-0.646784441407834,0.013077928529996457,-0.0028583650471530426
0.9006230322307849,-0.646784441407834,0.013077928529996457,0.0069445452939016295
0.9165393752693201,-0.646784441407834,0.013077928529996457,0.012484016907617888
0.9324557183078553,-0.646784441407834,0.013077928529996457,0.015942562802294603
0.9483720613463906,-0.646784441407834,0.013077928529996457,0.018235921908806834
0.9642884043849258,-0.646784441407834,0.013077928529996457,0.019815258668426695
0.9802047474234611,-0.646784441407834,0.013077928529996457,0.020928324324256526
0.9961210904619964,-0.646784441407834,0.013077928529996457,0.021722274522071264
1.0120374335005315,-0.646784441407834,0.013077928529996457,0.02228986661531591
1.0279537765390667,-0.646784441407834,0.013077928529996457,0.022692353475773662
1.0438701195776021,-0.646784441407834,0.013077928529996457,0.0229717231025855
1.0597864626161373,-0.646784441407834,0.013077928529996457,0.02315765118668719
1.0757028056546725,-0.646784441407834,0.013077928529996457,0.023271651345084524
1.0916191486932079,-0.646784441407834,0.013077928529996457,0.023329657249132486
1.107535491731743,-0.646784441407834,0.013077928529996457,0.023343686470842902
1.1234518347702782,-0.646784441407834,0.013077928529996457,0.023322945367095668
1.1393681778088136,-0.646784441407834,0.013077928529996457,0.023274582182324373
1.1552845208473488,-0.646784441407834,0.013077928529996457,0.023204212232525414
1.171200863885884,-0.646784441407834,0.013077928529996457,0.02311629160222813
1.1871172069244194,-0.646784441407834,0.013077928529996457,0.023014387851836342
1.2030335499629545,-0.646784441407834,0.013077928529996457,0.022901379279976646
1.2189498930014897,-0.646784441407834,0.013077928529996457,0.022779603718548563
1.2348662360400249,-0.646784441407834,0.013077928529996457,0.02265097109196553
1.2507825790785603,-0.646784441407834,0.013077928529996457,0.022517049571098628
1.2666989221170954,-0.646784441407834,0.013077928529996457,0.022379132224649705
1.2826152651556306,-0.646784441407834,0.013077928529996457,0.022238289087919628
1.298531608194166,-0.646784441407834,0.013077928529996457,0.022095408204101417
1.3144479512327012,-0.646784441407834,0.013077928529996457,0.021951228239580543
0.8528740031151791,-0.5760825426247483,-0.004183479637610308,-0.05809339350010199
0.8687903461537144,-0.5760825426247483,0.0006510696681703787,-0.05809339350010199
0.8847066891922496,-0.5760825426247483,0.010738195481407203,-0.05809339350010199
0.9006230322307849,-0.5760825426247483,0.013077928529996456,-0.018144964672688706
0.9165393752693201,-0.5760825426247483,0.013077928529996457,3.205137508290269e-5
0.9324557183078553,-0.5760825426247483,0.013077928529996457,0.008982934420544639
0.9483720613463906,-0.5760825426247483,0.013077928529996457,0.014151466356717046
0.9642884043849258,-0.5760825426247483,0.013077928529996456,0.01741185410833827
0.9802047474234611,-0.5760825426247483,0.013077928529996456,0.01958175525695653
0.9961210904619964,-0.5760825426247483,0.013077928529996457,0.021074358829051135
1.0120374335005315,-0.5760825426247483,0.013077928529996457,0.022120630221275743
1.0279537765390667,-0.5760825426247483,0.013077928529996457,0.022859554559045227
1.0438701195776021,-0.5760825426247483,0.013077928529996457,0.02337960504800169
1.0597864626161373,-0.5760825426247483,0.013077928529996457,0.023739648170890606
1.0757028056546725,-0.5760825426247483,0.013077928529996457,0.02398027212998906
1.0916191486932079,-0.5760825426247483,0.013077928529996457,0.024130292539525696
1.107535491731743,-0.5760825426247483,0.013077928529996457,0.024210671052225807
1.1234518347702782,-0.5760825426247483,0.013077928529996457,0.024236971832369236
1.1393681778088136,-0.5760825426247483,0.013077928529996457,0.02422095455440743
1.1552845208473488,-0.5760825426247483,0.013077928529996457,0.024171638004968896
1.171200863885884,-0.5760825426247483,0.013077928529996457,0.02409602843378959
1.1871172069244194,-0.5760825426247483,0.013077928529996457,0.023999629518433315
1.2030335499629545,-0.5760825426247483,0.013077928529996457,0.023886806488923797
1.2189498930014897,-0.5760825426247483,0.013077928529996457,0.023761050687996124
1.2348662360400249,-0.5760825426247483,0.013077928529996457,0.02362517480800768
1.2507825790785603,-0.5760825426247483,0.013077928529996457,0.023481458999632634
1.2666989221170954,-0.5760825426247483,0.013077928529996457,0.023331761604390714
1.2826152651556306,-0.5760825426247483,0.013077928529996457,0.023177604042411287
1.298531608194166,-0.5760825426247483,0.013077928529996457,0.02302023656847701
1.3144479512327012,-0.5760825426247483,0.013077928529996457,0.022860689694236033
0.8528740031151791,-0.5053806438416628,-0.007775034390907717,-0.05809339350010199
0.8687903461537144,-0.5053806438416628,-0.005985233911909114,-0.05809339350010199
0.8847066891922496,-0.5053806438416628,-0.002992451909226758,-0.05809339350010199
0.9006230322307849,-0.5053806438416628,0.0025483748287536915,-0.05809339350010199
0.9165393752693201,-0.5053806438416628,0.013077928529996457,-0.050022945926723975
0.9324557183078553,-0.5053806438416628,0.013077928529996457,-0.011457614645785173
0.9483720613463906,-0.5053806438416628,0.013077928529996457,0.003742433481643485
0.9642884043849258,-0.5053806438416628,0.013077928529996457,0.0116194403394442
0.9802047474234611,-0.5053806438416628,0.013077928529996457,0.016280165433383505
0.9961210904619964,-0.5053806438416628,0.013077928529996457,0.019253940335106873
1.0120374335005315,-0.5053806438416628,0.013077928529996457,0.02123968678005768
1.0279537765390667,-0.5053806438416628,0.013077928529996457,0.022601659662622873
1.0438701195776021,-0.5053806438416628,0.013077928529996457,0.023547978644398757
1.0597864626161373,-0.5053806438416628,0.013077928529996457,0.024205925706122275
1.0757028056546725,-0.5053806438416628,0.013077928529996457,0.024657525902935216
1.0916191486932079,-0.5053806438416628,0.013077928529996457,0.024957874205986746
1.107535491731743,-0.5053806438416628,0.013077928529996457,0.02514523770119073
1.1234518347702782,-0.5053806438416628,0.013077928529996457,0.025246938119040795
1.1393681778088136,-0.5053806438416628,0.013077928529996457,0.02528293600959491
1.1552845208473488,-0.5053806438416628,0.013077928529996457,0.02526809928884889
1.171200863885884,-0.5053806438416628,0.013077928529996457,0.025213686415817345
1.1871172069244194,-0.5053806438416628,0.013077928529996457,0.025128343588981524
1.2030335499629545,-0.5053806438416628,0.013077928529996457,0.025018791716244413
1.2189498930014897,-0.5053806438416628,0.013077928529996457,0.024890309887862453
1.2348662360400249,-0.5053806438416628,0.013077928529996457,0.02474708212054946
1.2507825790785603,-0.5053806438416628,0.013077928529996457,0.02459245025462008
1.2666989221170954,-0.5053806438416628,0.013077928529996457,0.024429101197921244
1.2826152651556306,-0.5053806438416628,0.013077928529996457,0.024259207446781658
1.298531608194166,-0.5053806438416628,0.013077928529996457,0.02408453383744513
1.3144479512327012,-0.5053806438416628,0.013077928529996457,0.023906519545172596
0.8528740031151791,-0.4346787450585772,-0.008832083515889676,-0.05809339350010199
0.8687903461537144,-0.4346787450585772,-0.00807335171284409,-0.058093393500101995
0.8847066891922496,-0.4346787450585772,-0.006862200271633666,-0.05809339350010198
0.9006230322307849,-0.4346787450585772,-0.004882090758994041,-0.058093393500101995
0.9165393752693201,-0.4346787450585772,-0.001429281757126116,-0.05809339350010199
0.9324557183078553,-0.4346787450585772,0.005440206507457288,-0.05809339350010199
0.9483720613463906,-0.4346787450585772,0.013077928529996457,-0.03192848025020898
0.9642884043849258,-0.4346787450585772,0.013077928529996457,-0.004187449840968053
0.9802047474234611,-0.4346787450585772,0.013077928529996457,0.008108897622050325
0.9961210904619964,-0.4346787450585772,0.013077928529996459,0.014807157484427782
1.0120374335005315,-0.4346787450585772,0.013077928529996457,0.018866331148071284
1.0279537765390667,-0.4346787450585772,0.013077928529996457,0.021482427983252967
1.0438701195776021,-0.4346787450585772,0.013077928529996457,0.02323040973458064
1.0597864626161373,-0.4346787450585772,0.013077928529996457,0.02442041184213077
1.0757028056546725,-0.4346787450585772,0.013077928529996457,0.025234069441160228
1.0916191486932079,-0.4346787450585772,0.013077928529996457,0.02578453270137822
1.107535491731743,-0.4346787450585772,0.013077928529996457,0.026145749430036478
1.1234518347702782,-0.4346787450585772,0.013077928529996457,0.026367928236759867
1.1393681778088136,-0.4346787450585772,0.013077928529996457,0.0264862337098333
1.1552845208473488,-0.4346787450585772,0.013077928529996457,0.02652593272115383
1.171200863885884,-0.4346787450585772,0.013077928529996457,0.02650557268973851
1.1871172069244194,-0.4346787450585772,0.013077928529996457,0.026439016193382483
1.2030335499629545,-0.4346787450585772,0.013077928529996457,0.026336784077649833
1.2189498930014897,-0.4346787450585772,0.013077928529996457,0.026206965938425506
1.2348662360400249,-0.4346787450585772,0.013077928529996457,0.026055851794802944
1.2507825790785603,-0.4346787450585772,0.013077928529996457,0.02588837934866654
1.2666989221170954,-0.4346787450585772,0.013077928529996457,0.025708456432936126
1.2826152651556306,-0.4346787450585772,0.013077928529996457,0.025519197242596138
1.298531608194166,-0.4346787450585772,0.013077928529996457,0.025323097908635763
1.3144479512327012,-0.4346787450585772,0.013077928529996457,0.025122168688794664
0.8528740031151791,-0.36397684627549165,-0.00880258884326283,-0.05809339350010199
0.8687903461537144,-0.36397684627549165,-0.008518730015231544,-0.058093393500101995
0.8847066891922496,-0.36397684627549165,-0.008020101313355489,-0.05809339350010199
0.9006230322307849,-0.36397684627549165,-0.00719585296372677,-0.05809339350010198
0.9165393752693201,-0.36397684627549165,-0.005842143626955868,-0.05809339350010198
0.9324557183078553,-0.36397684627549165,-0.0035386829580089543,-0.05809339350010199
0.9483720613463906,-0.36397684627549165,0.0007425126836727837,-0.05809339350010199
0.9642884043849258,-0.36397684627549165,0.010357490224043558,-0.05809339350010199
0.9802047474234611,-0.36397684627549165,0.013077928529996457,-0.016450607952000203
0.9961210904619964,-0.36397684627549165,0.013077928529996457,0.0033316548073592752
1.0120374335005315,-0.36397684627549165,0.013077928529996459,0.0130016510959489
1.0279537765390667,-0.36397684627549165,0.013077928529996457,0.01850598247382748
1.0438701195776021,-0.36397684627549165,0.013077928529996457,0.021908405205765733
1.0597864626161373,-0.36397684627549165,0.013077928529996457,0.024112867207273566
1.0757028056546725,-0.36397684627549165,0.013077928529996457,0.02557697876059242
1.0916191486932079,-0.36397684627549165,0.013077928529996457,0.026556601344923027
1.107535491731743,-0.36397684627549165,0.013077928529996457,0.027205551865412805
1.1234518347702782,-0.36397684627549165,0.013077928529996457,0.027621544452164914
1.1393681778088136,-0.36397684627549165,0.013077928529996457,0.027869396307840213
1.1552845208473488,-0.36397684627549165,0.013077928529996457,0.027993620105634366
1.171200863885884,-0.36397684627549165,0.013077928529996457,0.028025661957737476
1.1871172069244194,-0.36397684627549165,0.013077928529996457,0.027988263141659166
1.2030335499629545,-0.36397684627549165,0.013077928529996457,0.02789819454697209
1.2189498930014897,-0.36397684627549165,0.013077928529996457,0.02776802941769238
1.2348662360400249,-0.36397684627549165,0.013077928529996457,0.027607326192697002
1.2507825790785603,-0.36397684627549165,0.013077928529996457,0.02742343769509287
1.2666989221170954,-0.36397684627549165,0.013077928529996457,0.027222076925752133
1.2826152651556306,-0.36397684627549165,0.013077928529996457,0.02700772035698892
1.298531608194166,-0.36397684627549165,0.013077928529996457,0.026783900343297664
1.3144479512327012,-0.36397684627549165,0.013077928529996457,0.026553420384780715
0.8528740031151791,-0.29327494749240607,-0.008203675236890657,-0.05809339350010198
0.8687903461537144,-0.29327494749240607,-0.008180706962433339,-0.05809339350010199
0.8847066891922496,-0.29327494749240607,-0.008041636547699488,-0.05809339350010199
0.9006230322307849,-0.29327494749240607,-0.007738457552365519,-0.05809339350010199
0.9165393752693201,-0.29327494749240607,-0.0071920391112093186,-0.05809339350010199
0.9324557183078553,-0.29327494749240607,-0.006261984368314533,-0.05809339350010199
0.9483720613463906,-0.29327494749240607,-0.0046730485510495575,-0.05809339350010199
0.9642884043849258,-0.29327494749240607,-0.0018019844097413133,-0.058093393500101995
0.9802047474234611,-0.29327494749240607,0.004126841304479039,-0.05809339350010199
0.9961210904619964,-0.29327494749240607,0.013077928529996457,-0.03618659012165553
1.0120374335005315,-0.29327494749240607,0.013077928529996457,-0.003040183079396246
1.0279537765390667,-0.29327494749240607,0.013077928529996459,0.010964399704333884
1.0438701195776021,-0.29327494749240607,0.013077928529996457,0.018351363470302928
1.0597864626161373,-0.29327494749240607,0.013077928529996457,0.02269984991611247
1.0757028056546725,-0.29327494749240607,0.013077928529996457,0.02541769542482783
1.0916191486932079,-0.29327494749240607,0.013077928529996457,0.02716967049621938
1.107535491731743,-0.29327494749240607,0.013077928529996457,0.02830959741989008
1.1234518347702782,-0.29327494749240607,0.013077928529996456,0.029042450185355645
1.1393681778088136,-0.29327494749240607,0.013077928529996456,0.029494701591639087
1.1552845208473488,-0.29327494749240607,0.013077928529996457,0.02974827417010582
1.171200863885884,-0.29327494749240607,0.013077928529996457,0.029858312761779828
1.1871172069244194,-0.29327494749240607,0.013077928529996457,0.029863106069687458
1.2030335499629545,-0.29327494749240607,0.013077928529996457,0.029789922239288946
1.2189498930014897,-0.29327494749240607,0.013077928529996457,0.02965859285309208
1.2348662360400249,-0.29327494749240607,0.013077928529996459,0.02948379565065375
1.2507825790785603,-0.29327494749240607,0.013077928529996456,0.029276554246883562
1.2666989221170954,-0.29327494749240607,0.013077928529996457,0.029045250124644543
1.2826152651556306,-0.29327494749240607,0.013077928529996456,0.028796321580839248
1.298531608194166,-0.29327494749240607,0.013077928529996459,0.0285347564037215
1.3144479512327012,-0.29327494749240607,0.013077928529996457,0.028264445457909106
0.8528740031151791,-0.22257304870932046,-0.007268122838950753,-0.05809339350010199
0.8687903461537144,-0.22257304870932046,-0.007406432876558649,-0.05809339350010199
0.8847066891922496,-0.22257304870932046,-0.007477167199454812,-0.05809339350010199
0.9006230322307849,-0.22257304870932046,-0.007456784146775485,-0.05809339350010199
0.9165393752693201,-0.22257304870932046,-0.007309139881557453,-0.05809339350010199
0.9324557183078553,-0.22257304870932046,-0.006975726665865607,-0.058093393500101995
0.9483720613463906,-0.22257304870932046,-0.006355174571635389,-0.05809339350010199
0.9642884043849258,-0.22257304870932046,-0.005255147497235277,-0.05809339350010198
0.9802047474234611,-0.22257304870932046,-0.0032607068066190423,-0.05809339350010199
0.9961210904619964,-0.22257304870932046,0.0007190124302573118,-0.05809339350010199
1.0120374335005315,-0.22257304870932046,0.010773199226036295,-0.05809339350010199
1.0279537765390667,-0.22257304870932046,0.013077928529996459,-0.011352815372540435
1.0438701195776021,-0.22257304870932046,0.013077928529996457,0.008973671158026988
1.0597864626161373,-0.22257304870932046,0.013077928529996457,0.018735271217073406
1.0757028056546725,-0.22257304870932046,0.013077928529996457,0.024160637102992155
1.0916191486932079,-0.22257304870932046,0.013077928529996457,0.027410142386000657
1.107535491731743,-0.22257304870932046,0.013077928529996456,0.029428762081852855
1.1234518347702782,-0.22257304870932046,0.013077928529996459,0.030693836271357664
1.1393681778088136,-0.22257304870932046,0.013077928529996457,0.03147144825808934
1.1552845208473488,-0.22257304870932046,0.013077928529996457,0.03192092909830086
1.171200863885884,-0.22257304870932046,0.013077928529996457,0.032142999893921526
1.1871172069244194,-0.22257304870932046,0.013077928529996459,0.03220407841601141
1.2030335499629545,-0.22257304870932046,0.013077928529996457,0.032149459951325114
1.2189498930014897,-0.22257304870932046,0.013077928529996457,0.032010886427603566
1.2348662360400249,-0.22257304870932046,0.013077928529996457,0.0318111021180887
1.2507825790785603,-0.22257304870932046,0.013077928529996457,0.0315667052969037
1.2666989221170954,-0.22257304870932046,0.013077928529996459,0.031289993489528004
1.2826152651556306,-0.22257304870932046,0.013077928529996456,0.03099019193036823
1.298531608194166,-0.22257304870932046,0.013077928529996456,0.030674291752172168
1.3144479512327012,-0.22257304870932046,0.013077928529996457,0.03034763428355759
0.8528740031151791,-0.1518711499262349,-0.006117962883066077,-0.05809339350010199
0.8687903461537144,-0.1518711499262349,-0.006365022175739943,-0.05809339350010199
0.8847066891922496,-0.1518711499262349,-0.006571426023957181,-0.05809339350010199
0.9006230322307849,-0.1518711499262349,-0.0067248173804219935,-0.05809339350010199
0.9165393752693201,-0.1518711499262349,-0.006807142390356367,-0.05809339350010198
0.9324557183078553,-0.1518711499262349,-0.006790920172780382,-0.05809339350010198
0.9483720613463906,-0.1518711499262349,-0.006632140258889601,-0.05809339350010199
0.9642884043849258,-0.1518711499262349,-0.006255599758647283,-0.05809339350010199
0.9802047474234611,-0.1518711499262349,-0.005521266731316151,-0.05809339350010199
0.9961210904619964,-0.1518711499262349,-0.0041351492946194,-0.05809339350010199
1.0120374335005315,-0.1518711499262349,-0.0013573464043058847,-0.05809339350010199
1.0279537765390667,-0.1518711499262349,0.005360115524366266,-0.05809339350010199
1.0438701195776021,-0.1518711499262349,0.013077928529996457,-0.021976586035646083
1.0597864626161373,-0.1518711499262349,0.013077928529996457,0.007636584531363339
1.0757028056546725,-0.1518711499262349,0.013077928529996457,0.02025330539536577
1.0916191486932079,-0.1518711499262349,0.013077928529996457,0.026793436572724483
1.107535491731743,-0.1518711499262349,0.013077928529996457,0.03050949822440995
1.1234518347702782,-0.1518711499262349,0.013077928529996459,0.0327072600358919
1.1393681778088136,-0.1518711499262349,0.013077928529996459,0.034010148870188786
1.1552845208473488,-0.1518711499262349,0.013077928529996457,0.03475181359533241
1.171200863885884,-0.1518711499262349,0.013077928529996457,0.03512585458372676
1.1871172069244194,-0.1518711499262349,0.013077928529996457,0.03525155533712275
1.2030335499629545,-0.1518711499262349,0.013077928529996457,0.03520586954416244
1.2189498930014897,-0.1518711499262349,0.013077928529996457,0.03504026618110916
1.2348662360400249,-0.1518711499262349,0.013077928529996457,0.034790173251400776
1.2507825790785603,-0.1518711499262349,0.013077928529996457,0.03448054799832436
1.2666989221170954,-0.1518711499262349,0.013077928529996457,0.03412930339811261
1.2826152651556306,-0.1518711499262349,0.013077928529996457,0.033749491692806784
1.298531608194166,-0.1518711499262349,0.013077928529996457,0.03335073826173608
1.3144479512327012,-0.1518711499262349,0.013077928529996457,0.03294020782092499
0.8528740031151791,-0.08116925114314932,-0.004824901486751934,-0.05809339350010198
0.8687903461537144,-0.08116925114314932,-0.005150504230279163,-0.05809339350010199
0.8847066891922496,-0.08116925114314932,-0.005451877022617452,-0.05809339350010198
0.9006230322307849,-0.08116925114314932,-0.005722420025026736,-0.05809339350010199
0.9165393752693201,-0.08116925114314932,-0.005952836627199159,-0.05809339350010199
0.9324557183078553,-0.08116925114314932,-0.0061295836651673735,-0.05809339350010199
0.9483720613463906,-0.08116925114314932,-0.006232114289378891,-0.05809339350010199
0.9642884043849258,-0.08116925114314932,-0.006227652427076779,-0.05809339350010199
0.9802047474234611,-0.08116925114314932,-0.0060604684638131436,-0.05809339350010199
0.9961210904619964,-0.08116925114314932,-0.005627469746129514,-0.05809339350010199
1.0120374335005315,-0.08116925114314932,-0.0047142281773488994,-0.05809339350010199
1.0279537765390667,-0.08116925114314932,-0.0027889457838995734,-0.05809339350010199
1.0438701195776021,-0.08116925114314932,0.0019299568107144717,-0.05809339350010198
1.0597864626161373,-0.08116925114314932,0.013077928529996457,-0.03554022073923513
1.0757028056546725,-0.08116925114314932,0.013077928529996457,0.008200780191925508
1.0916191486932079,-0.08116925114314932,0.013077928529996457,0.023982306107689692
1.107535491731743,-0.08116925114314932,0.013077928529996459,0.031451248766580585
1.1234518347702782,-0.08116925114314932,0.013077928529996457,0.03539931816142206
1.1393681778088136,-0.08116925114314932,0.013077928529996459,0.03756424156694816
1.1552845208473488,-0.08116925114314932,0.013077928529996457,0.038724265555238564
1.171200863885884,-0.08116925114314932,0.013077928529996457,0.03927742072912174
1.1871172069244194,-0.08116925114314932,0.013077928529996459,0.039446715240246684
1.2030335499629545,-0.08116925114314932,0.013077928529996457,0.03936563338344855
1.2189498930014897,-0.08116925114314932,0.013077928529996457,0.03911813921340982
1.2348662360400249,-0.08116925114314932,0.013077928529996456,0.03875910108801177
1.2507825790785603,-0.08116925114314932,0.013077928529996457,0.03832545581603401
1.2666989221170954,-0.08116925114314932,0.013077928529996457,0.03784265439802759
1.2826152651556306,-0.08116925114314932,0.013077928529996457,0.03732855426323557
1.298531608194166,-0.08116925114314932,0.013077928529996457,0.03679585902611833
1.3144479512327012,-0.08116925114314932,0.013077928529996459,0.03625369674311352
0.8528740031151791,-0.010467352360063744,-0.00343522929849591,-0.05809339350010198
0.8687903461537144,-0.010467352360063744,-0.0038209309167917416,-0.05809339350010199
0.8847066891922496,-0.010467352360063744,-0.004193293310434832,-0.05809339350010199
0.9006230322307849,-0.010467352360063744,-0.004548983807520986,-0.05809339350010199
0.9165393752693201,-0.010467352360063744,-0.004883440155054776,-0.05809339350010199
0.9324557183078553,-0.010467352360063744,-0.005190232906042928,-0.05809339350010198
0.9483720613463906,-0.010467352360063744,-0.005459985223200955,-0.05809339350010199
0.9642884043849258,-0.010467352360063744,-0.005678444823888773,-0.05809339350010199
0.9802047474234611,-0.010467352360063744,-0.005822814829575087,-0.05809339350010199
0.9961210904619964,-0.010467352360063744,-0.005854184265054845,-0.05809339350010199
1.0120374335005315,-0.010467352360063744,-0.005700179614518801,-0.05809339350010199
1.0279537765390667,-0.010467352360063744,-0.0052090544026128826,-0.05809339350010199
1.0438701195776021,-0.010467352360063744,-0.00399960987262199,-0.05809339350010198
1.0597864626161373,-0.010467352360063744,-0.0007635090365462806,-0.05809339350010199
1.0757028056546725,-0.010467352360063744,0.013077928529996457,-0.054544997940740955
1.0916191486932079,-0.010467352360063744,0.013077928529996457,0.013433302872265785
1.107535491731743,-0.010467352360063744,0.013077928529996459,0.032033701704307235
1.1234518347702782,-0.010467352360063744,0.013077928529996457,0.03969337846936301
1.1393681778088136,-0.010467352360063744,0.013077928529996457,0.043271884624548
1.1552845208473488,-0.010467352360063744,0.013077928529996457,0.04494128608685175
1.171200863885884,-0.010467352360063744,0.013077928529996457,0.04559884310489754
1.1871172069244194,-0.010467352360063744,0.013077928529996457,0.04567826512803377
1.2030335499629545,-0.010467352360063744,0.013077928529996457,0.045412068341111424
1.2189498930014897,-0.010467352360063744,0.013077928529996457,0.044934288771389046
1.2348662360400249,-0.010467352360063744,0.013077928529996459,0.04432637413546334
1.2507825790785603,-0.010467352360063744,0.013077928529996457,0.0436397832495626
1.2666989221170954,-0.010467352360063744,0.013077928529996457,0.04290797831739744
1.2826152651556306,-0.010467352360063744,0.013077928529996459,0.04215317597489312
1.298531608194166,-0.010467352360063744,0.013077928529996457,0.041390333816945686
1.3144479512327012,-0.010467352360063744,0.013077928529996457,0.040629598829503566
0.8528740031151791,0.06023454642302183,-0.0019814219357531726,-0.05809339350010198
0.8687903461537144,0.06023454642302183,-0.002415537353979244,-0.058093393500101995
0.8847066891922496,0.06023454642302183,-0.0028441304674222015,-0.05809339350010199
0.9006230322307849,0.06023454642302183,-0.003265899434807591,-0.05809339350010199
0.9165393752693201,0.06023454642302183,-0.0036791094812643026,-0.058093393500101995
0.9324557183078553,0.06023454642302183,-0.00408138583569652,-0.05809339350010199
0.9483720613463906,0.06023454642302183,-0.004469375288426752,-0.05809339350010199
0.9642884043849258,0.06023454642302183,-0.004838167634871741,-0.05809339350010198
0.9802047474234611,0.06023454642302183,-0.005180251632154608,-0.05809339350010199
0.9961210904619964,0.06023454642302183,-0.005483500902320119,-0.05809339350010199
1.0120374335005315,0.06023454642302183,-0.005726945631590621,-0.05809339350010199
1.0279537765390667,0.06023454642302183,-0.005870853172279722,-0.05809339350010199
1.0438701195776021,0.06023454642302183,-0.005829596566202665,-0.05809339350010199
1.0597864626161373,0.06023454642302183,-0.005378290435588025,-0.05809339350010199
1.0757028056546725,0.06023454642302183,-0.003675169436941088,-0.058093393500101995
1.0916191486932079,0.06023454642302183,0.007475307949914936,-0.05809339350010199
1.107535491731743,0.06023454642302183,0.013077928529996457,0.03139887024799017
1.1234518347702782,0.06023454642302183,0.013077928529996457,0.04938158126573422
1.1393681778088136,0.06023454642302183,0.013077928529996457,0.05480291568421393
1.1552845208473488,0.06023454642302183,0.013077928529996457,0.05646221775218858
1.171200863885884,0.06023454642302183,0.013077928529996457,0.05658814690038737
1.1871172069244194,0.06023454642302183,0.013077928529996457,0.05599432874061843
1.2030335499629545,0.06023454642302183,0.013077928529996457,0.05504118418467802
1.2189498930014897,0.06023454642302183,0.013077928529996457,0.053908352956619894
1.2348662360400249,0.06023454642302183,0.013077928529996457,0.052692448434993835
1.2507825790785603,0.06023454642302183,0.013077928529996457,0.05144804223560433
1.2666989221170954,0.06023454642302183,0.013077928529996457,0.05020685897522838
1.2826152651556306,0.06023454642302183,0.013077928529996457,0.04898754033529911
1.298531608194166,0.06023454642302183,0.013077928529996457,0.04780093833942354
1.3144479512327012,0.06023454642302183,0.013077928529996457,0.04665313234712893
0.8528740031151791,0.13093644520610742,-0.00048808532617501427,-0.05809339350010199
0.8687903461537144,0.13093644520610742,-0.0009631423623557562,-0.05809339350010199
0.8847066891922496,0.13093644520610742,-0.0014387576377210107,-0.05809339350010199
0.9006230322307849,0.13093644520610742,-0.0019150193015573978,-0.058093393500101995
0.9165393752693201,0.13093644520610742,-0.0023920650355268454,-0.05809339350010199
0.9324557183078553,0.13093644520610742,-0.002870104292758832,-0.05809339350010199
0.9483720613463906,0.13093644520610742,-0.003349453682555205,-0.05809339350010198
0.9642884043849258,0.13093644520610742,-0.0038305955734276712,-0.05809339350010199
0.9802047474234611,0.13093644520610742,-0.004314279892127211,-0.058093393500101995
0.9961210904619964,0.13093644520610742,-0.004801711494281747,-0.05809339350010199
1.0120374335005315,0.13093644520610742,-0.005294920734950093,-0.05809339350010199
1.0279537765390667,0.13093644520610742,-0.0057975669500292554,-0.05809339350010199
1.0438701195776021,0.13093644520610742,-0.006316907612873635,-0.05809339350010199
1.0597864626161373,0.13093644520610742,-0.006869535500370306,-0.05809339350010199
1.0757028056546725,0.13093644520610742,-0.007503234862747346,-0.058093393500101995
1.0916191486932079,0.13093644520610742,-0.008434321495807242,-0.05809339350010199
1.107535491731743,0.13093644520610742,-0.013077928529996457,-0.046711424363888275
1.1234518347702782,0.13093644520610742,0.007047901997708629,0.058093393500101995
1.1393681778088136,0.13093644520610742,0.008211930410028007,0.05809339350010198
1.1552845208473488,0.13093644520610742,0.008883589596845484,0.05809339350010199
1.171200863885884,0.13093644520610742,0.009444183529500529,0.05809339350010199
1.1871172069244194,0.13093644520610742,0.009961427618326297,0.05809339350010199
1.2030335499629545,0.13093644520610742,0.010456812882860765,0.05809339350010199
1.2189498930014897,0.13093644520610742,0.010939275793949968,0.05809339350010199
1.2348662360400249,0.13093644520610742,0.011413180533961162,0.05809339350010199
1.2507825790785603,0.13093644520610742,0.01188089839764539,0.05809339350010199
1.2666989221170954,0.13093644520610742,0.01234381830109908,0.05809339350010199
1.2826152651556306,0.13093644520610742,0.012802799239698412,0.05809339350010199
1.298531608194166,0.13093644520610742,0.013077928529996457,0.057302660602156316
1.3144479512327012,0.13093644520610742,0.013077928529996457,0.05541120332685109
0.8528740031151791,0.20163834398919298,0.001024728232552441,-0.058093393500101995
0.8687903461537144,0.20163834398919298,0.0005133383842140592,-0.05809339350010199
0.8847066891922496,0.20163834398919298,-3.750460416175936e-6,-0.05809339350010199
0.9006230322307849,0.20163834398919298,-0.0005276882706641432,-0.05809339350010199
0.9165393752693201,0.20163834398919298,-0.0010600075772105623,-0.05809339350010199
0.9324557183078553,0.20163834398919298,-0.001602787434330238,-0.05809339350010199
0.9483720613463906,0.20163834398919298,-0.0021589095585519457,-0.05809339350010199
0.9642884043849258,0.20163834398919298,-0.0027324733650170544,-0.05809339350010199
0.9802047474234611,0.20163834398919298,-0.003329498183839275,-0.05809339350010198
0.9961210904619964,0.20163834398919298,-0.003959174730102036,-0.058093393500101995
1.0120374335005315,0.20163834398919298,-0.004636242204483512,-0.05809339350010198
1.0279537765390667,0.20163834398919298,-0.005385880546993976,-0.058093393500101995
1.0438701195776021,0.20163834398919298,-0.0062548874030437405,-0.05809339350010199
1.0597864626161373,0.20163834398919298,-0.007341125059036379,-0.05809339350010199
1.0757028056546725,0.20163834398919298,-0.00888912552928418,-0.05809339350010199
1.0916191486932079,0.20163834398919298,-0.01172906516743112,-0.058093393500101995
1.107535491731743,0.20163834398919298,-0.013077928529996457,-0.03510269924776419
1.1234518347702782,0.20163834398919298,-0.013077928529996456,0.029444668701766975
1.1393681778088136,0.20163834398919298,-0.0011686920507910147,0.05809339350010199
1.1552845208473488,0.20163834398919298,0.002713588810644179,0.05809339350010199
1.171200863885884,0.20163834398919298,0.0045419119305928944,0.05809339350010199
1.1871172069244194,0.20163834398919298,0.005738837696207069,0.05809339350010199
1.2030335499629545,0.20163834398919298,0.006659177095392359,0.058093393500101995
1.2189498930014897,0.20163834398919298,0.007433474953539638,0.05809339350010199
1.2348662360400249,0.20163834398919298,0.008121000956995824,0.05809339350010199
1.2507825790785603,0.20163834398919298,0.008752535249785724,0.058093393500101995
1.2666989221170954,0.20163834398919298,0.009345637448416953,0.05809339350010199
1.2826152651556306,0.20163834398919298,0.009911046422809325,0.05809339350010199
1.298531608194166,0.20163834398919298,0.010455690797070188,0.05809339350010199
1.3144479512327012,0.20163834398919298,0.010984234427617137,0.05809339350010199
0.8528740031151791,0.2723402427722786,0.002539497800494998,-0.05809339350010199
0.8687903461537144,0.2723402427722786,0.0019942276693012853,-0.05809339350010199
0.8847066891922496,0.2723402427722786,0.0014385278873219837,-0.05809339350010199
0.9006230322307849,0.2723402427722786,0.000870330349618516,-0.058093393500101995
0.9165393752693201,0.2723402427722786,0.00028691467718063745,-0.05809339350010199
0.9324557183078553,0.2723402427722786,-0.00031536242494629736,-0.05809339350010199
0.9483720613463906,0.2723402427722786,-0.000941484668424139,-0.05809339350010199
0.9642884043849258,0.2723402427722786,-0.0015984427706952928,-0.05809339350010199
0.9802047474234611,0.2723402427722786,-0.0022963426713398533,-0.05809339350010198
0.9961210904619964,0.2723402427722786,-0.0030503391173086654,-0.05809339350010199
1.0120374335005315,0.2723402427722786,-0.0038842134450681946,-0.058093393500101995
1.0279537765390667,0.2723402427722786,-0.004837496077976394,-0.05809339350010199
1.0438701195776021,0.2723402427722786,-0.005981041456969849,-0.05809339350010199
1.0597864626161373,0.2723402427722786,-0.007455643242524139,-0.05809339350010199
1.0757028056546725,0.2723402427722786,-0.009586466743683004,-0.05809339350010199
1.0916191486932079,0.2723402427722786,-0.013077928529996457,-0.056988678277801824
1.107535491731743,0.2723402427722786,-0.013077928529996457,-0.03263837225471484
1.1234518347702782,0.2723402427722786,-0.013077928529996457,-0.002041466373731986
1.1393681778088136,0.2723402427722786,-0.013077928529996457,0.04455107538669648
1.1552845208473488,0.2723402427722786,-0.005376711489975136,0.05809339350010199
1.171200863885884,0.2723402427722786,-0.0013145817812832115,0.05809339350010199
1.1871172069244194,0.2723402427722786,0.0009243389676270934,0.05809339350010199
1.2030335499629545,0.2723402427722786,0.0024458483565050725,0.05809339350010199
1.2189498930014897,0.2723402427722786,0.003611570826956008,0.05809339350010198
1.2348662360400249,0.2723402427722786,0.004574790401648789,0.05809339350010199
1.2507825790785603,0.2723402427722786,0.005411580261191582,0.05809339350010199
1.2666989221170954,0.2723402427722786,0.006163966106309893,0.05809339350010199
1.2826152651556306,0.2723402427722786,0.006857045896372921,0.05809339350010199
1.298531608194166,0.2723402427722786,0.00750672385427463,0.05809339350010199
1.3144479512327012,0.2723402427722786,0.008123559379380224,0.05809339350010199
0.8528740031151791,0.3430421415553641,0.004039851485405475,-0.05809339350010199
0.8687903461537144,0.3430421415553641,0.0034613169877633974,-0.05809339350010199
0.8847066891922496,0.3430421415553641,0.0028676247149509414,-0.05809339350010199
0.9006230322307849,0.3430421415553641,0.0022558039540785885,-0.05809339350010199
0.9165393752693201,0.3430421415553641,0.001621971632272292,-0.05809339350010199
0.9324557183078553,0.3430421415553641,0.0009609607890606102,-0.05809339350010199
0.9483720613463906,0.3430421415553641,0.0002657515199386834,-0.05809339350010199
0.9642884043849258,0.3430421415553641,-0.0004734300558748572,-0.05809339350010199
0.9802047474234611,0.3430421415553641,-0.001270595098863702,-0.05809339350010199
0.9961210904619964,0.3430421415553641,-0.002146549623752684,-0.05809339350010199
1.0120374335005315,0.3430421415553641,-0.0031335586820919015,-0.05809339350010199
1.0279537765390667,0.3430421415553641,-0.004284463660061767,-0.058093393500101995
1.0438701195776021,0.3430421415553641,-0.005692151591077461,-0.05809339350010199
1.0597864626161373,0.3430421415553641,-0.007536290188038994,-0.05809339350010199
1.0757028056546725,0.3430421415553641,-0.010215440696516915,-0.05809339350010199
1.0916191486932079,0.3430421415553641,-0.013077928529996457,-0.0512432396893195
1.107535491731743,0.3430421415553641,-0.013077928529996456,-0.029355783149359205
1.1234518347702782,0.3430421415553641,-0.013077928529996457,-0.006822175018063364
1.1393681778088136,0.3430421415553641,-0.013077928529996457,0.018654428541936555
1.1552845208473488,0.3430421415553641,-0.013077928529996457,0.05074924830288711
1.171200863885884,0.3430421415553641,-0.00783574713440048,0.05809339350010198
1.1871172069244194,0.3430421415553641,-0.004288066249544105,0.05809339350010199
1.2030335499629545,0.3430421415553641,-0.0020457876103152635,0.05809339350010199
1.2189498930014897,0.3430421415553641,-0.0004240720926546784,0.05809339350010199
1.2348662360400249,0.3430421415553641,0.000853977180327752,0.058093393500101995
1.2507825790785603,0.3430421415553641,0.001921675059308031,0.05809339350010199
1.2666989221170954,0.3430421415553641,0.0028511247495587705,0.05809339350010199
1.2826152651556306,0.3430421415553641,0.0036847195712870146,0.05809339350010199
1.298531608194166,0.3430421415553641,0.004449006009650475,0.05809339350010199
1.3144479512327012,0.3430421415553641,0.005161447024847731,0.05809339350010198
0.8528740031151791,0.4137440403384497,0.005509460234496113,-0.05809339350010199
0.8687903461537144,0.4137440403384497,0.004896483355385244,-0.05809339350010199
0.8847066891922496,0.4137440403384497,0.004263246438336328,-0.058093393500101995
0.9006230322307849,0.4137440403384497,0.00360578007678276,-0.05809339350010199
0.9165393752693201,0.4137440403384497,0.002918908296635747,-0.05809339350010199
0.9324557183078553,0.4137440403384497,0.0021957597858982573,-0.05809339350010199
0.9483720613463906,0.4137440403384497,0.0014270207285939712,-0.05809339350010199
0.9642884043849258,0.4137440403384497,0.000599754460903517,-0.05809339350010199
0.9802047474234611,0.4137440403384497,-0.00030453639976917994,-0.05809339350010199
0.9961210904619964,0.4137440403384497,-0.001313240504667049,-0.05809339350010199
1.0120374335005315,0.4137440403384497,-0.0024686875993874522,-0.05809339350010199
1.0279537765390667,0.4137440403384497,-0.003839915870417799,-0.05809339350010198
1.0438701195776021,0.4137440403384497,-0.005547639512622217,-0.05809339350010199
1.0597864626161373,0.4137440403384497,-0.007823664650986682,-0.05809339350010199
1.0757028056546725,0.4137440403384497,-0.011176763411400977,-0.05809339350010199
1.0916191486932079,0.4137440403384497,-0.013077928529996457,-0.0447372610625413
1.107535491731743,0.4137440403384497,-0.013077928529996457,-0.02475139747189253
1.1234518347702782,0.4137440403384497,-0.013077928529996457,-0.006313145834990117
1.1393681778088136,0.4137440403384497,-0.013077928529996457,0.011900823085999056
1.1552845208473488,0.4137440403384497,-0.013077928529996456,0.031170381181358047
1.171200863885884,0.4137440403384497,-0.013077928529996457,0.05304845334897168
1.1871172069244194,0.4137440403384497,-0.009516308020924392,0.05809339350010199
1.2030335499629545,0.4137440403384497,-0.006573878597984933,0.058093393500101995
1.2189498930014897,0.4137440403384497,-0.004505622997283817,0.05809339350010199
1.2348662360400249,0.4137440403384497,-0.002917453958249365,0.05809339350010199
1.2507825790785603,0.4137440403384497,-0.0016213401404212068,0.05809339350010199
1.2666989221170954,0.4137440403384497,-0.000516216551941697,0.05809339350010199
1.2826152651556306,0.4137440403384497,0.0004570697633187143,0.05809339350010199
1.298531608194166,0.4137440403384497,0.00133543446714845,0.05809339350010199
1.3144479512327012,0.4137440403384497,0.002143098910030723,0.05809339350010198
0.8528740031151791,0.4844459391215353,0.006930959865110995,-0.05809339350010199
0.8687903461537144,0.4844459391215353,0.006280359961862987,-0.05809339350010199
0.8847066891922496,0.4844459391215353,0.005603601926666168,-0.05809339350010199
0.9006230322307849,0.4844459391215353,0.004895496489594656,-0.05809339350010199
0.9165393752693201,0.4844459391215353,0.004149270422613461,-0.05809339350010199
0.9324557183078553,0.4844459391215353,0.0033559193152676147,-0.05809339350010199
0.9483720613463906,0.4844459391215353,0.002503214927959079,-0.05809339350010199
0.9642884043849258,0.4844459391215353,0.0015741310377104284,-0.05809339350010199
0.9802047474234611,0.4844459391215353,0.0005442473298883142,-0.05809339350010199
0.9961210904619964,0.4844459391215353,-0.0006227366318154023,-0.05809339350010199
1.0120374335005315,0.4844459391215353,-0.0019832041580286506,-0.05809339350010199
1.0279537765390667,0.4844459391215353,-0.003629709061986518,-0.05809339350010199
1.0438701195776021,0.4844459391215353,-0.005725477643069847,-0.05809339350010199
1.0597864626161373,0.4844459391215353,-0.00858771270638457,-0.05809339350010199
1.0757028056546725,0.4844459391215353,-0.012925075412095588,-0.05809339350010199
1.0916191486932079,0.4844459391215353,-0.013077928529996459,-0.03668342598781849
1.107535491731743,0.4844459391215353,-0.013077928529996457,-0.018864469431326067
1.1234518347702782,0.4844459391215353,-0.013077928529996457,-0.0034900467612893555
1.1393681778088136,0.4844459391215353,-0.013077928529996456,0.010599570369571897
1.1552845208473488,0.4844459391215353,-0.013077928529996457,0.024250307416867012
1.171200863885884,0.4844459391215353,-0.013077928529996457,0.038188286332352064
1.1871172069244194,0.4844459391215353,-0.013077928529996457,0.05315600917898394
1.2030335499629545,0.4844459391215353,-0.010845862114500874,0.05809339350010199
1.2189498930014897,0.4844459391215353,-0.008431403643917626,0.05809339350010199
1.2348662360400249,0.4844459391215353,-0.006591097198982025,0.05809339350010198
1.2507825790785603,0.4844459391215353,-0.005103019440000456,0.05809339350010199
1.2666989221170954,0.4844459391215353,-0.0038466322670217138,0.05809339350010199
1.2826152651556306,0.4844459391215353,-0.0027508336570899743,0.05809339350010199
1.298531608194166,0.4844459391215353,-0.001770981443140037,0.05809339350010199
1.3144479512327012,0.4844459391215353,-0.0008776414985107212,0.05809339350010199
0.8528740031151791,0.5551478379046209,0.008284672491144313,-0.05809339350010199
0.8687903461537144,0.5551478379046209,0.007590761514834507,-0.058093393500101995
0.8847066891922496,0.5551478379046209,0.006863443094708252,-0.05809339350010198
0.9006230322307849,0.5551478379046209,0.006095913870967824,-0.05809339350010199
0.9165393752693201,0.5551478379046209,0.005279254409263348,-0.05809339350010198
0.9324557183078553,0.5551478379046209,0.004401543999314491,-0.05809339350010199
0.9483720613463906,0.5551478379046209,0.0034464907337989977,-0.05809339350010199
0.9642884043849258,0.5551478379046209,0.002391236098971184,-0.05809339350010199
0.9802047474234611,0.5551478379046209,0.0012026889489577522,-0.05809339350010199
0.9961210904619964,0.5551478379046209,-0.00016890487862575814,-0.05809339350010199
1.0120374335005315,0.5551478379046209,-0.0018019387493650864,-0.05809339350010199
1.0279537765390667,0.5551478379046209,-0.0038274840257486835,-0.05809339350010199
1.0438701195776021,0.5551478379046209,-0.006482425607398146,-0.05809339350010199
1.0597864626161373,0.5551478379046209,-0.010243166842637218,-0.05809339350010199
1.0757028056546725,0.5551478379046209,-0.013077928529996457,-0.04680909614783198
1.0916191486932079,0.5551478379046209,-0.013077928529996457,-0.02727292335891381
1.107535491731743,0.5551478379046209,-0.013077928529996457,-0.01209846794712814
1.1234518347702782,0.5551478379046209,-0.013077928529996457,0.0005046657338288891
1.1393681778088136,0.5551478379046209,-0.013077928529996456,0.011581118426340598
1.1552845208473488,0.5551478379046209,-0.013077928529996457,0.021810539801366085
1.171200863885884,0.5551478379046209,-0.013077928529996457,0.03168758338153199
1.1871172069244194,0.5551478379046209,-0.013077928529996457,0.041619523691396834
1.2030335499629545,0.5551478379046209,-0.013077928529996457,0.051989155437013386
1.2189498930014897,0.5551478379046209,-0.012020052791788628,0.05809339350010199
1.2348662360400249,0.5551478379046209,-0.010027960956240919,0.05809339350010198
1.2507825790785603,0.5551478379046209,-0.008412883238002005,0.05809339350010199
1.2666989221170954,0.5551478379046209,-0.007049764006844853,0.058093393500101995
1.2826152651556306,0.5551478379046209,-0.005863381028354466,0.05809339350010199
1.298531608194166,0.5551478379046209,-0.004805782109510068,0.05809339350010199
1.3144479512327012,0.5551478379046209,-0.0038449631236930587,0.058093393500101995
0.8528740031151791,0.6258497366877065,0.009546834652584527,-0.05809339350010199
0.8687903461537144,0.6258497366877065,0.008800482535767025,-0.05809339350010199
0.8847066891922496,0.6258497366877065,0.008011297294727729,-0.05809339350010198
0.9006230322307849,0.6258497366877065,0.007170190187633746,-0.05809339350010199
0.9165393752693201,0.6258497366877065,0.006265145976560092,-0.05809339350010199
0.9324557183078553,0.6258497366877065,0.005279948777267511,-0.05809339350010199
0.9483720613463906,0.6258497366877065,0.004192178972590273,-0.058093393500101995
0.9642884043849258,0.6258497366877065,0.0029699433767545916,-0.05809339350010199
0.9802047474234611,0.6258497366877065,0.0015662939214775764,-0.05809339350010199
0.9961210904619964,0.6258497366877065,-9.082608936471592e-5,-0.05809339350010199
1.0120374335005315,0.6258497366877065,-0.0021179338301081825,-0.05809339350010199
1.0279537765390667,0.6258497366877065,-0.00471651761157733,-0.05809339350010198
1.0438701195776021,0.6258497366877065,-0.008267711032655802,-0.05809339350010199
1.0597864626161373,0.6258497366877065,-0.013077928529996457,-0.055905079423812044
1.0757028056546725,0.6258497366877065,-0.013077928529996457,-0.03329688103277633
1.0916191486932079,0.6258497366877065,-0.013077928529996457,-0.017336567767751977
1.107535491731743,0.6258497366877065,-0.013077928529996457,-0.005096537827442495
1.1234518347702782,0.6258497366877065,-0.013077928529996457,0.004912770548528142
1.1393681778088136,0.6258497366877065,-0.013077928529996457,0.013541088554869733
1.1552845208473488,0.6258497366877065,-0.013077928529996457,0.02132106545383046
1.171200863885884,0.6258497366877065,-0.013077928529996459,0.02861713007760843
1.1871172069244194,0.6258497366877065,-0.013077928529996457,0.035701994739815716
1.2030335499629545,0.6258497366877065,-0.013077928529996457,0.042800333816909404
1.2189498930014897,0.6258497366877065,-0.013077928529996457,0.05011702143257754
1.2348662360400249,0.6258497366877065,-0.013077928529996457,0.057858628896362264
1.2507825790785603,0.6258497366877065,-0.011467197890169836,0.05809339350010199
1.2666989221170954,0.6258497366877065,-0.010052916762563483,0.05809339350010199
1.2826152651556306,0.6258497366877065,-0.008816904554252984,0.05809339350010199
1.298531608194166,0.6258497366877065,-0.00771269257500008,0.05809339350010199
1.3144479512327012,0.6258497366877065,-0.006708687789353247,0.05809339350010199
0.8528740031151791,0.696551635470792,0.010686858357345261,-0.05809339350010199
0.8687903461537144,0.696551635470792,0.009873841002242157,-0.05809339350010199
0.8847066891922496,0.696551635470792,0.009005046261191066,-0.05809339350010199
0.9006230322307849,0.696551635470792,0.008067936586443065,-0.058093393500101995
0.9165393752693201,0.696551635470792,0.007045719658068512,-0.05809339350010199
0.9324557183078553,0.696551635470792,0.005915383175488738,-0.05809339350010199
0.9483720613463906,0.696551635470792,0.004644529859781143,-0.05809339350010199
0.9642884043849258,0.696551635470792,0.0031860612838048026,-0.05809339350010199
0.9802047474234611,0.696551635470792,0.0014687868221379134,-0.05809339350010199
0.9961210904619964,0.696551635470792,-0.0006202199930844452,-0.05809339350010199
1.0120374335005315,0.696551635470792,-0.0032714304041534113,-0.05809339350010199
1.0279537765390667,0.696551635470792,-0.006833173721802717,-0.05809339350010198
1.0438701195776021,0.696551635470792,-0.012017843533272203,-0.05809339350010199
1.0597864626161373,0.696551635470792,-0.013077928529996459,-0.036978210681197825
1.0757028056546725,0.696551635470792,-0.013077928529996456,-0.020045062120648348
1.0916191486932079,0.696551635470792,-0.013077928529996457,-0.007907463190478529
1.107535491731743,0.696551635470792,-0.013077928529996457,0.001473400505277347
1.1234518347702782,0.696551635470792,-0.013077928529996457,0.009159450428314968
1.1393681778088136,0.696551635470792,-0.013077928529996457,0.015763964112576825
1.1552845208473488,0.696551635470792,-0.013077928529996457,0.0216717359233413
1.171200863885884,0.696551635470792,-0.013077928529996457,0.027142537286429524
1.1871172069244194,0.696551635470792,-0.013077928529996457,0.03236456864962787
1.2030335499629545,0.696551635470792,-0.013077928529996457,0.037484456439789746
1.2189498930014897,0.696551635470792,-0.013077928529996456,0.0426255393357598
1.2348662360400249,0.696551635470792,-0.013077928529996457,0.04790013862760318
1.2507825790785603,0.696551635470792,-0.013077928529996457,0.05341885396426164
1.2666989221170954,0.696551635470792,-0.012812099276934422,0.05809339350010199
1.2826152651556306,0.696551635470792,-0.01156878097939497,0.05809339350010199
1.298531608194166,0.696551635470792,-0.010451165969449215,0.05809339350010198
1.3144479512327012,0.696551635470792,-0.009430569454765792,0.05809339350010199
0.8528740031151791,0.7672535342538775,0.011662741457686055,-0.05809339350010199
0.8687903461537144,0.7672535342538775,0.0107607685520726,-0.05809339350010199
0.8847066891922496,0.7672535342538775,0.009784193684348162,-0.05809339350010199
0.9006230322307849,0.7672535342538775,0.008714910550060321,-0.05809339350010199
0.9165393752693201,0.7672535342538775,0.007528197679249705,-0.05809339350010199
0.9324557183078553,0.7672535342538775,0.006189401082673624,-0.05809339350010199
0.9483720613463906,0.7672535342538775,0.004648398454958406,-0.05809339350010199
0.9642884043849258,0.7672535342538775,0.002829897000552261,-0.05809339350010199
0.9802047474234611,0.7672535342538775,0.0006153818243323811,-0.05809339350010199
0.9961210904619964,0.7672535342538775,-0.002193071653018804,-0.05809339350010199
1.0120374335005315,0.7672535342538775,-0.005952654172886385,-0.05809339350010199
1.0279537765390667,0.7672535342538775,-0.011380305653517338,-0.05809339350010199
1.0438701195776021,0.7672535342538775,-0.013077928529996457,-0.03768944707195627
1.0597864626161373,0.7672535342538775,-0.013077928529996457,-0.020325372302366043
1.0757028056546725,0.7672535342538775,-0.013077928529996457,-0.008527236686650558
1.0916191486932079,0.7672535342538775,-0.013077928529996457,0.00021512300361057555
1.107535491731743,0.7672535342538775,-0.013077928529996457,0.007122182253132783
1.1234518347702782,0.7672535342538775,-0.013077928529996457,0.012861722371045126
1.1393681778088136,0.7672535342538775,-0.013077928529996457,0.01783279068017882
1.1552845208473488,0.7672535342538775,-0.013077928529996457,0.02229144015457328
1.171200863885884,0.7672535342538775,-0.013077928529996457,0.026412481566952698
1.1871172069244194,0.7672535342538775,-0.013077928529996457,0.03032240226539904
1.2030335499629545,0.7672535342538775,-0.013077928529996457,0.034118178193178986
1.2189498930014897,0.7672535342538775,-0.013077928529996456,0.03787874092751167
1.2348662360400249,0.7672535342538775,-0.013077928529996459,0.041672452679876536
1.2507825790785603,0.7672535342538775,-0.013077928529996457,0.04556237375925877
1.2666989221170954,0.7672535342538775,-0.013077928529996457,0.0496103471103873
1.2826152651556306,0.7672535342538775,-0.013077928529996457,0.05388054893262886
1.298531608194166,0.7672535342538775,-0.01299970094443493,0.05809339350010199
1.3144479512327012,0.7672535342538775,-0.011987590995266965,0.05809339350010199
0.8528740031151791,0.8379554330369632,0.012412810080876196,-0.05809339350010199
0.8687903461537144,0.8379554330369632,0.011385907818396076,-0.05809339350010199
0.8847066891922496,0.8379554330369632,0.010255191719732309,-0.05809339350010199
0.9006230322307849,0.8379554330369632,0.008992819953631118,-0.05809339350010199
0.9165393752693201,0.8379554330369632,0.0075597061286114195,-0.058093393500101995
0.9324557183078553,0.8379554330369632,0.00589921320910213,-0.05809339350010199
0.9483720613463906,0.8379554330369632,0.003926067979349682,-0.05809339350010198
0.9642884043849258,0.8379554330369632,0.0015056588931325878,-0.05809339350010199
0.9802047474234611,0.8379554330369632,-0.0015876604412615898,-0.05809339350010199
0.9961210904619964,0.8379554330369632,-0.005763153524622772,-0.05809339350010199
1.0120374335005315,0.8379554330369632,-0.011848117932869356,-0.05809339350010199
1.0279537765390667,0.8379554330369632,-0.013077928529996457,-0.03484322535390966
1.0438701195776021,0.8379554330369632,-0.013077928529996457,-0.01822376028132869
1.0597864626161373,0.8379554330369632,-0.013077928529996457,-0.007305427508577734
1.0757028056546725,0.8379554330369632,-0.013077928529996457,0.0005777121095850644
1.0916191486932079,0.8379554330369632,-0.013077928529996457,0.006668494964319553
1.107535491731743,0.8379554330369632,-0.013077928529996457,0.011626114219516506
1.1234518347702782,0.8379554330369632,-0.013077928529996457,0.015834311538543824
1.1393681778088136,0.8379554330369632,-0.013077928529996457,0.01953317699338856
1.1552845208473488,0.8379554330369632,-0.013077928529996457,0.02288212829137637
1.171200863885884,0.8379554330369632,-0.013077928529996457,0.025992685753511872
1.1871172069244194,0.8379554330369632,-0.013077928529996457,0.02894674472716612
1.2030335499629545,0.8379554330369632,-0.013077928529996457,0.031807376333536724
1.2189498930014897,0.8379554330369632,-0.013077928529996457,0.03462555927637487
1.2348662360400249,0.8379554330369632,-0.013077928529996457,0.03744460046039211
1.2507825790785603,0.8379554330369632,-0.013077928529996457,0.04030320646639345
1.2666989221170954,0.8379554330369632,-0.013077928529996457,0.04323776283014403
1.2826152651556306,0.8379554330369632,-0.013077928529996457,0.04628416431045165
1.298531608194166,0.8379554330369632,-0.013077928529996457,0.049479425263077186
1.3144479512327012,0.8379554330369632,-0.013077928529996457,0.052863241026851984
0.8528740031151791,0.9086573318200487,0.012839700630928827,-0.05809339350010199
0.8687903461537144,0.9086573318200487,0.011626786876257478,-0.05809339350010199
0.8847066891922496,0.9086573318200487,0.01026099598807912,-0.05809339350010199
0.9006230322307849,0.9086573318200487,0.008695659291056644,-0.058093393500101995
0.9165393752693201,0.9086573318200487,0.006862532586013789,-0.05809339350010199
0.9324557183078553,0.9086573318200487,0.004657708085521777,-0.05809339350010198
0.9483720613463906,0.9086573318200487,0.0019148301341139209,-0.058093393500101995
0.9642884043849258,0.9086573318200487,-0.0016500935323514342,-0.058093393500101995
0.9802047474234611,0.9086573318200487,-0.0065649731407314725,-0.058093393500101995
0.9961210904619964,0.9086573318200487,-0.013077928529996457,-0.054520113639294605
1.0120374335005315,0.9086573318200487,-0.013077928529996457,-0.028638017430561293
1.0279537765390667,0.9086573318200487,-0.013077928529996457,-0.014122459020197457
1.0438701195776021,0.9086573318200487,-0.013077928529996457,-0.004670950173063695
1.0597864626161373,0.9086573318200487,-0.013077928529996457,0.0020983204075918625
1.0757028056546725,0.9086573318200487,-0.013077928529996457,0.007285996976437504
1.0916191486932079,0.9086573318200487,-0.013077928529996457,0.011471851246863734
1.107535491731743,0.9086573318200487,-0.013077928529996457,0.01499121618497578
1.1234518347702782,0.9086573318200487,-0.013077928529996457,0.018052383395445883
1.1393681778088136,0.9086573318200487,-0.013077928529996457,0.020792388547193282
1.1552845208473488,0.9086573318200487,-0.013077928529996457,0.023305894233650037
1.171200863885884,0.9086573318200487,-0.013077928529996457,0.025661200985026344
1.1871172069244194,0.9086573318200487,-0.013077928529996457,0.02790963838874013
1.2030335499629545,0.9086573318200487,-0.013077928529996457,0.030091347806352964
1.2189498930014897,0.9086573318200487,-0.013077928529996459,0.03223900346078059
1.2348662360400249,0.9086573318200487,-0.013077928529996457,0.03438031088909435
1.2507825790785603,0.9086573318200487,-0.013077928529996457,0.03653976031196137
1.2666989221170954,0.9086573318200487,-0.013077928529996457,0.03873991930649427
1.2826152651556306,0.9086573318200487,-0.013077928529996457,0.04100244219415572
1.298531608194166,0.9086573318200487,-0.013077928529996457,0.04334891293497782
1.3144479512327012,0.9086573318200487,-0.013077928529996457,0.04580160391725632
0.8528740031151791,0.9793592306031343,0.012776361392230979,-0.05809339350010199
0.8687903461537144,0.9793592306031343,0.011265560715956463,-0.05809339350010199
0.8847066891922496,0.9793592306031343,0.009510492887181055,-0.05809339350010199
0.9006230322307849,0.9793592306031343,0.0074227364016094255,-0.05809339350010199
0.9165393752693201,0.9793592306031343,0.00486469219426844,-0.05809339350010199
0.9324557183078553,0.9793592306031343,0.001609885724615402,-0.05809339350010199
0.9483720613463906,0.9793592306031343,-0.002742588169536606,-0.05809339350010199
0.9642884043849258,0.9793592306031343,-0.008976013702433982,-0.05809339350010199
0.9802047474234611,0.9793592306031343,-0.013077928529996456,-0.04029468911907915
0.9961210904619964,0.9793592306031343,-0.013077928529996457,-0.02033621758612554
1.0120374335005315,0.9793592306031343,-0.013077928529996457,-0.008818426904751054
1.0279537765390667,0.9793592306031343,-0.013077928529996457,-0.001199569742094181
1.0438701195776021,0.9793592306031343,-0.013077928529996457,0.00430729988489814
1.0597864626161373,0.9793592306031343,-0.013077928529996457,0.008548632849451556
1.0757028056546725,0.9793592306031343,-0.013077928529996457,0.01197777010411185
1.0916191486932079,0.9793592306031343,-0.013077928529996457,0.014859948406947253
1.107535491731743,0.9793592306031343,-0.013077928529996457,0.017361192713617045
1.1234518347702782,0.9793592306031343,-0.013077928529996457,0.019591212150373332
1.1393681778088136,0.9793592306031343,-0.013077928529996457,0.021625870853703766
1.1552845208473488,0.9793592306031343,-0.013077928529996457,0.023519754869726923
1.171200863885884,0.9793592306031343,-0.013077928529996457,0.02531358865838576
1.1871172069244194,0.9793592306031343,-0.013077928529996457,0.02703881633370057
1.2030335499629545,0.9793592306031343,-0.013077928529996456,0.028720547120933467
1.2189498930014897,0.9793592306031343,-0.013077928529996456,0.030379519755351535
1.2348662360400249,0.9793592306031343,-0.013077928529996457,0.032033459663811735
1.2507825790785603,0.9793592306031343,-0.013077928529996457,0.03369805112579007
1.2666989221170954,0.9793592306031343,-0.013077928529996457,0.03538766150505276
1.2826152651556306,0.9793592306031343,-0.013077928529996457,0.03711590533919863
1.298531608194166,0.9793592306031343,-0.013077928529996457,0.03889610682677449
1.3144479512327012,0.9793592306031343,-0.013077928529996457,0.04074170169268627
0.8528740031151791,1.0500611293862199,0.011904979580240341,-0.05809339350010199
0.8687903461537144,1.0500611293862199,0.009867340473971692,-0.05809339350010199
0.8847066891922496,1.0500611293862199,0.007388447955665072,-0.058093393500101995
0.9006230322307849,1.0500611293862199,0.004266745286363539,-0.05809339350010198
0.9165393752693201,1.0500611293862199,0.00015474302194642777,-0.05809339350010199
0.9324557183078553,1.0500611293862199,-0.005602225631741127,-0.05809339350010199
0.9483720613463906,1.0500611293862199,-0.013077928529996457,-0.052753615395555294
0.9642884043849258,1.0500611293862199,-0.013077928529996457,-0.025447765133643444
0.9802047474234611,1.0500611293862199,-0.013077928529996457,-0.011680406602488837
0.9961210904619964,1.0500611293862199,-0.013077928529996457,-0.0032651563956074274
1.0120374335005315,1.0500611293862199,-0.013077928529996457,0.0024980422418284503
1.0279537765390667,1.0500611293862199,-0.013077928529996457,0.0067598667772462056
1.0438701195776021,1.0500611293862199,-0.013077928529996459,0.010093939971932213
1.0597864626161373,1.0500611293862199,-0.013077928529996457,0.012818619188076797
1.0757028056546725,1.0500611293862199,-0.013077928529996457,0.015125095073372464
1.0916191486932079,1.0500611293862199,-0.013077928529996456,0.017135419491993722
1.107535491731743,1.0500611293862199,-0.013077928529996457,0.018931447982842627
1.1234518347702782,1.0500611293862199,-0.013077928529996457,0.020570397898272415
1.1393681778088136,1.0500611293862199,-0.013077928529996457,0.022093730779928905
1.1552845208473488,1.0500611293862199,-0.013077928529996457,0.023532482111082144
1.171200863885884,1.0500611293862199,-0.013077928529996457,0.024910597059423265
1.1871172069244194,1.0500611293862199,-0.013077928529996457,0.026247096185012624
1.2030335499629545,1.0500611293862199,-0.013077928529996457,0.027557528470562736
1.2189498930014897,1.0500611293862199,-0.013077928529996457,0.028854976421975948
1.2348662360400249,1.0500611293862199,-0.013077928529996456,0.03015077225461227
1.2507825790785603,1.0500611293862199,-0.013077928529996457,0.03145502390751722
1.2666989221170954,1.0500611293862199,-0.013077928529996457,0.03277701413974199
1.2826152651556306,1.0500611293862199,-0.013077928529996457,0.03412551449300043
1.298531608194166,1.0500611293862199,-0.013077928529996457,0.03550904263503964
1.3144479512327012,1.0500611293862199,-0.013077928529996459,0.03693608328282648
0.8528740031151791,1.1207630281693055,0.00952983106436024,-0.05809339350010199
0.8687903461537144,1.1207630281693055,0.006410344718010806,-0.05809339350010199
0.8847066891922496,1.1207630281693055,0.0023168690736314252,-0.05809339350010198
0.9006230322307849,1.1207630281693055,-0.003376757136340423,-0.05809339350010199
0.9165393752693201,1.1207630281693055,-0.011982459178015046,-0.05809339350010199
0.9324557183078553,1.1207630281693055,-0.013077928529996457,-0.02835846650269656
0.9483720613463906,1.1207630281693055,-0.013077928529996457,-0.012864617015290283
0.9642884043849258,1.1207630281693055,-0.013077928529996457,-0.004018926386841819
0.9802047474234611,1.1207630281693055,-0.013077928529996457,0.0017805147423651478
0.9961210904619964,1.1207630281693055,-0.013077928529996457,0.0059359316672274575
1.0120374335005315,1.1207630281693055,-0.013077928529996459,0.009106915605795548
1.0279537765390667,1.1207630281693055,-0.013077928529996457,0.011644816241009522
1.0438701195776021,1.1207630281693055,-0.013077928529996459,0.013754180103175419
1.0597864626161373,1.1207630281693055,-0.013077928529996457,0.01556236647277679
1.0757028056546725,1.1207630281693055,-0.013077928529996457,0.017152997985797447
1.0916191486932079,1.1207630281693055,-0.013077928529996457,0.018583420493260203
1.107535491731743,1.1207630281693055,-0.013077928529996456,0.019894434365318944
1.1234518347702782,1.1207630281693055,-0.013077928529996457,0.021116016266091633
1.1393681778088136,1.1207630281693055,-0.013077928529996457,0.022270836995364446
1.1552845208473488,1.1207630281693055,-0.013077928529996457,0.02337650820032614
1.171200863885884,1.1207630281693055,-0.013077928529996457,0.024447065603585942
1.1871172069244194,1.1207630281693055,-0.013077928529996457,0.025493977544050528
1.2030335499629545,1.1207630281693055,-0.013077928529996457,0.026526849552471504
1.2189498930014897,1.1207630281693055,-0.013077928529996457,0.02755392934529359
1.2348662360400249,1.1207630281693055,-0.013077928529996457,0.028582478014271155
1.2507825790785603,1.1207630281693055,-0.013077928529996457,0.029619050022047757
1.2666989221170954,1.1207630281693055,-0.013077928529996457,0.030669710336184975
1.2826152651556306,1.1207630281693055,-0.013077928529996459,0.03174020803313043
1.298531608194166,1.1207630281693055,-0.013077928529996457,0.03283611992424666
1.3144479512327012,1.1207630281693055,-0.013077928529996457,0.03396297399751198
0.8528740031151791,1.1914649269523911,0.0037649729096545076,-0.058093393500101995
0.8687903461537144,1.1914649269523911,-0.002227274897380215,-0.05809339350010198
0.8847066891922496,1.1914649269523911,-0.011369256144937489,-0.05809339350010199
0.9006230322307849,1.1914649269523911,-0.013077928529996457,-0.027807208870144266
0.9165393752693201,1.1914649269523911,-0.013077928529996459,-0.012055449070754998
0.9324557183078553,1.1914649269523911,-0.013077928529996457,-0.0034407653703229443
0.9483720613463906,1.1914649269523911,-0.013077928529996457,0.002060165385673959
0.9642884043849258,1.1914649269523911,-0.013077928529996457,0.005928320083171868
0.9802047474234611,1.1914649269523911,-0.013077928529996457,0.008836709547755714
0.9961210904619964,1.1914649269523911,-0.013077928529996459,0.01113540950196493
1.0120374335005315,1.1914649269523911,-0.013077928529996457,0.01302465446168094
1.0279537765390667,1.1914649269523911,-0.013077928529996457,0.014627388439658622
1.0438701195776021,1.1914649269523911,-0.013077928529996456,0.01602339467925722
1.0597864626161373,1.1914649269523911,-0.013077928529996457,0.017266818149283672
1.0757028056546725,1.1914649269523911,-0.013077928529996457,0.018395802405191328
1.0916191486932079,1.1914649269523911,-0.013077928529996457,0.0194380932220629
1.107535491731743,1.1914649269523911,-0.013077928529996459,0.02041445096017843
1.1234518347702782,1.1914649269523911,-0.013077928529996457,0.021340811249960383
1.1393681778088136,1.1914649269523911,-0.013077928529996457,0.022229699862007617
1.1552845208473488,1.1914649269523911,-0.013077928529996457,0.023091186876225838
1.171200863885884,1.1914649269523911,-0.013077928529996457,0.023933547303463257
1.1871172069244194,1.1914649269523911,-0.013077928529996457,0.024763729581817242
1.2030335499629545,1.1914649269523911,-0.013077928529996457,0.025587695382160016
1.2189498930014897,1.1914649269523911,-0.013077928529996457,0.026410671490282447
1.2348662360400249,1.1914649269523911,-0.013077928529996457,0.027237340621198525
1.2507825790785603,1.1914649269523911,-0.013077928529996457,0.028071989268139842
1.2666989221170954,1.1914649269523911,-0.013077928529996457,0.028918625060512838
1.2826152651556306,1.1914649269523911,-0.013077928529996456,0.029781072417943536
1.298531608194166,1.1914649269523911,-0.013077928529996459,0.030663052835014172
1.3144479512327012,1.1914649269523911,-0.013077928529996456,0.03156825448218693
0.8528740031151791,1.2621668257354766,-0.01294559378540736,-0.05809339350010199
0.8687903461537144,1.2621668257354766,-0.013077928529996457,-0.023426332542693565
0.8847066891922496,1.2621668257354766,-0.013077928529996457,-0.009360744024365174
0.9006230322307849,1.2621668257354766,-0.013077928529996457,-0.0017144009619870536
0.9165393752693201,1.2621668257354766,-0.013077928529996457,0.0031473340561279234
0.9324557183078553,1.2621668257354766,-0.013077928529996457,0.006553357306297812
0.9483720613463906,1.2621668257354766,-0.013077928529996459,0.009105074539779413
0.9642884043849258,1.2621668257354766,-0.013077928529996456,0.011114407462859154
0.9802047474234611,1.2621668257354766,-0.013077928529996459,0.012759362026275476
0.9961210904619964,1.2621668257354766,-0.013077928529996457,0.014149017553924417
1.0120374335005315,1.2621668257354766,-0.013077928529996457,0.015354023980582578
1.0279537765390667,1.2621668257354766,-0.013077928529996457,0.016422229173942867
1.0438701195776021,1.2621668257354766,-0.013077928529996457,0.017387259890400086
1.0597864626161373,1.2621668257354766,-0.013077928529996457,0.018273504582455313
1.0757028056546725,1.2621668257354766,-0.013077928529996457,0.019099143863467956
1.0916191486932079,1.2621668257354766,-0.013077928529996457,0.019878066929192743
1.107535491731743,1.2621668257354766,-0.013077928529996457,0.020621124704688215
1.1234518347702782,1.2621668257354766,-0.013077928529996456,0.021336973495433363
1.1393681778088136,1.2621668257354766,-0.013077928529996457,0.02203265777175605
1.1552845208473488,1.2621668257354766,-0.013077928529996457,0.022714022175646522
1.171200863885884,1.2621668257354766,-0.013077928529996457,0.023386009031582562
1.1871172069244194,1.2621668257354766,-0.013077928529996457,0.024052877480175334
1.2030335499629545,1.2621668257354766,-0.013077928529996457,0.024718367980982328
1.2189498930014897,1.2621668257354766,-0.013077928529996457,0.025385828144125995
1.2348662360400249,1.2621668257354766,-0.013077928529996457,0.026058310837980433
1.2507825790785603,1.2621668257354766,-0.013077928529996457,0.026738652228375962
1.2666989221170954,1.2621668257354766,-0.013077928529996457,0.02742953520446594
1.2826152651556306,1.2621668257354766,-0.013077928529996457,0.028133542153249196
1.298531608194166,1.2621668257354766,-0.013077928529996457,0.028853200018941864
1.3144479512327012,1.2621668257354766,-0.013077928529996456,0.029591019872528428
0.8528740031151791,1.3328687245185622,-0.013077928529996457,-0.005425336531628727
0.8687903461537144,1.3328687245185622,-0.013077928529996457,0.0007552674204330572
0.8847066891922496,1.3328687245185622,-0.013077928529996457,0.0047550193120189065
0.9006230322307849,1.3328687245185622,-0.013077928529996457,0.0075882314612986095
0.9165393752693201,1.3328687245185622,-0.013077928529996457,0.009726148541653254
0.9324557183078553,1.3328687245185622,-0.013077928529996459,0.011417571911791534
0.9483720613463906,1.3328687245185622,-0.013077928529996457,0.012806324507601477
0.9642884043849258,1.3328687245185622,-0.013077928529996457,0.013981395498510208
0.9802047474234611,1.3328687245185622,-0.013077928529996457,0.015000852631240139
0.9961210904619964,1.3328687245185622,-0.013077928529996457,0.015904248789901636
1.0120374335005315,1.3328687245185622,-0.013077928529996457,0.016719502465532752
1.0279537765390667,1.3328687245185622,-0.013077928529996457,0.017466925651172503
1.0438701195776021,1.3328687245185622,-0.013077928529996457,0.018161690050417668
1.0597864626161373,1.3328687245185622,-0.013077928529996457,0.01881539543500283
1.0757028056546725,1.3328687245185622,-0.013077928529996457,0.019437099989529277
1.0916191486932079,1.3328687245185622,-0.013077928529996457,0.020034016622853878
1.107535491731743,1.3328687245185622,-0.013077928529996457,0.020611995416843703
1.1234518347702782,1.3328687245185622,-0.013077928529996457,0.021175865425074544
1.1393681778088136,1.3328687245185622,-0.013077928529996457,0.02172968176225663
1.1552845208473488,1.3328687245185622,-0.013077928529996457,0.02227690757838527
1.171200863885884,1.3328687245185622,-0.013077928529996457,0.022820550434982344
1.1871172069244194,1.3328687245185622,-0.013077928529996457,0.023363266232075082
1.2030335499629545,1.3328687245185622,-0.013077928529996457,0.023907439718170092
1.2189498930014897,1.3328687245185622,-0.013077928529996457,0.024455247900799375
1.2348662360400249,1.3328687245185622,-0.013077928529996457,0.025008710852307287
1.2507825790785603,1.3328687245185622,-0.013077928529996457,0.025569733161576107
1.2666989221170954,1.3328687245185622,-0.013077928529996457,0.026140138421367563
1.2826152651556306,1.3328687245185622,-0.013077928529996457,0.02672169853775157
1.298531608194166,1.3328687245185622,-0.013077928529996457,0.0273161592214187
1.3144479512327012,1.3328687245185622,-0.013077928529996457,0.027925262716913566


==> PlotData/Points50.txt <==
0.7070753	0.002272798	0.4484395
0.7054473	0.002273421	0.4484395
0.7038172	0.002274039	0.4484395
0.7021851	0.002274652	0.4484395
0.7005509	0.002275259	0.4484395
0.6989148	0.002275861	0.4484395
0.6972768	0.002276457	0.4484395
0.6956368	0.002277049	0.4484395
0.693995	0.002277635	0.4484395
0.6923513	0.002278216	0.4484395
0.6907056	0.002278791	0.4484395
0.689058	0.002279361	0.4484395
0.6874085	0.002279925	0.4484395
0.6857568	0.002280483	0.4484395
0.6841031	0.002281035	0.4484395
0.6824472	0.00228158	0.4484395
0.6807889	0.002282118	0.4484395
0.6791282	0.002282648	0.4484395
0.6774649	0.00228317	0.4484395
0.6757989	0.002283683	0.4484395
0.6741298	0.002284186	0.4484395
0.6724573	0.002284679	0.4484395
0.6707812	0.002285158	0.4484395
0.669101	0.002285623	0.4484395
0.667416	0.00228607	0.4484395
0.6657255	0.002286496	0.4484395
0.6640284	0.002286895	0.4484395
0.6623232	0.002287257	0.4484395
0.6606077	0.002287566	0.4484395
0.6588786	0.002287785	0.4484395
0.6571386	0.00228779	0.4484395
0.656426	0.002286672	0.4484395
0.6576641	0.002285454	0.4484395
0.6590849	0.002284445	0.4484395
0.6605643	0.002283523	0.4484395
0.6620754	0.002282653	0.4484395
0.6636073	0.002281821	0.4484395
0.6651543	0.002281017	0.4484395
0.666713	0.002280237	0.4484395
0.6682812	0.002279475	0.4484395
0.6698575	0.002278731	0.4484395
0.6714407	0.002278001	0.4484395
0.67303	0.002277284	0.4484395
0.6746248	0.00227658	0.4484395
0.6762246	0.002275888	0.4484395
0.6778289	0.002275205	0.4484395
0.6794374	0.002274533	0.4484395
0.6810499	0.00227387	0.4484395
0.6826661	0.002273217	0.4484395
0.6842858	0.002272572	0.4484395
0.6859088	0.002271936	0.4484395
0.6875351	0.002271308	0.4484395
0.6891645	0.002270688	0.4484395
0.6907969	0.002270076	0.4484395
0.6924323	0.002269472	0.4484395
0.6940705	0.002268876	0.4484395
0.6957115	0.002268288	0.4484395
0.6973553	0.002267707	0.4484395
0.6990018	0.002267134	0.4484395
0.700651	0.002266569	0.4484395
0.7023029	0.002266012	0.4484395
0.7039575	0.002265463	0.4484395
0.7056149	0.002264922	0.4484395
0.707275	0.00226439	0.4484395
0.7089379	0.002263867	0.4484395
0.7106036	0.002263352	0.4484395
0.7122723	0.002262848	0.4484395
0.713944	0.002262353	0.4484395
0.7156188	0.002261869	0.4484395
0.7172969	0.002261397	0.4484395
0.7189785	0.002260937	0.4484395
0.7206638	0.002260491	0.4484395
0.7223531	0.00226006	0.4484395
0.7240468	0.002259647	0.4484395
0.7257454	0.002259255	0.4484395
0.7274496	0.002258888	0.4484395
0.7291603	0.002258552	0.4484395
0.7308788	0.00225826	0.4484395
0.7326071	0.002258032	0.4484395
0.7343463	0.002257924	0.4484395
0.7360389	0.00225823	0.4484395
0.7354848	0.002259645	0.4484395
0.7340831	0.002260679	0.4484395
0.7325932	0.002261584	0.4484395
0.7310658	0.002262424	0.4484395
0.7295165	0.002263223	0.4484395
0.7279523	0.002263993	0.4484395
0.7263772	0.00226474	0.4484395
0.7247937	0.002265469	0.4484395
0.7232033	0.002266183	0.4484395
0.7216072	0.002266885	0.4484395
0.7200062	0.002267574	0.4484395
0.7184009	0.002268254	0.4484395
0.7167919	0.002268925	0.4484395
0.7151794	0.002269588	0.4484395
0.7135639	0.002270243	0.4484395
0.7119455	0.002270891	0.4484395
0.7103246	0.002271533	0.4484395
0.7087011	0.002272168	0.4484395
0.7070753	0.002272798	0.4484395
0.7083745	0.002274387	0.4488189
0.7060723	0.002275268	0.4488189
0.7037674	0.002276142	0.4488189
0.7014598	0.002277009	0.4488189
0.6991498	0.002277869	0.4488189
0.6968372	0.002278723	0.4488189
0.6945222	0.002279569	0.4488189
0.6922047	0.00228041	0.4488189
0.6898848	0.002281243	0.4488189
0.6875624	0.002282069	0.4488189
0.6852376	0.002282889	0.4488189
0.6829102	0.002283701	0.4488189
0.6805802	0.002284506	0.4488189
0.6782476	0.002285302	0.4488189
0.6759121	0.002286091	0.4488189
0.6735737	0.002286871	0.4488189
0.6712321	0.002287641	0.4488189
0.6688872	0.002288401	0.4488189
0.6665388	0.00228915	0.4488189
0.6641865	0.002289887	0.4488189
0.66183	0.002290611	0.4488189
0.6594687	0.002291318	0.4488189
0.6571022	0.002292008	0.4488189
0.6547297	0.002292677	0.4488189
0.6523503	0.002293321	0.4488189
0.6499627	0.002293934	0.4488189
0.6475652	0.002294507	0.4488189
0.6451553	0.002295025	0.4488189
0.6427292	0.00229546	0.4488189
0.6402818	0.002295749	0.4488189
0.6378303	0.00229563	0.4488189
0.6375965	0.002293743	0.4488189
0.639418	0.002292089	0.4488189
0.6414328	0.00229067	0.4488189
0.6435218	0.002289361	0.4488189
0.6456531	0.002288123	0.4488189
0.6478131	0.002286935	0.4488189
0.6499943	0.002285787	0.4488189
0.6521923	0.002284671	0.4488189
0.6544041	0.002283583	0.4488189
0.6566276	0.002282519	0.4488189
0.6588613	0.002281477	0.4488189
0.661104	0.002280454	0.4488189
0.6633549	0.002279449	0.4488189
0.6656132	0.00227846	0.4488189
0.6678783	0.002277488	0.4488189
0.6701498	0.002276531	0.4488189
0.6724272	0.002275587	0.4488189
0.6747102	0.002274658	0.4488189
0.6769986	0.002273742	0.4488189
0.6792921	0.002272838	0.4488189
0.6815904	0.002271947	0.4488189
0.6838935	0.002271068	0.4488189
0.6862011	0.002270202	0.4488189
0.6885132	0.002269347	0.4488189
0.6908296	0.002268504	0.4488189
0.6931502	0.002267673	0.4488189
0.6954751	0.002266853	0.4488189
0.697804	0.002266045	0.4488189
0.700137	0.00226525	0.4488189
0.7024741	0.002264466	0.4488189
0.7048153	0.002263694	0.4488189
0.7071605	0.002262935	0.4488189
0.7095098	0.002262189	0.4488189
0.7118633	0.002261456	0.4488189
0.714221	0.002260736	0.4488189
0.716583	0.002260031	0.4488189
0.7189494	0.002259341	0.4488189
0.7213205	0.002258667	0.4488189
0.7236963	0.00225801	0.4488189
0.7260772	0.002257371	0.4488189
0.7284635	0.002256753	0.4488189
0.7308556	0.002256158	0.4488189
0.733254	0.002255589	0.4488189
0.7356595	0.002255051	0.4488189
0.738073	0.002254549	0.4488189
0.7404958	0.002254096	0.4488189
0.7429299	0.002253707	0.4488189
0.7453777	0.002253418	0.4488189
0.7478395	0.002253325	0.4488189
0.7500479	0.0022541	0.4488189
0.7486749	0.002256027	0.4488189
0.7466504	0.002257431	0.4488189
0.7445248	0.002258679	0.4488189
0.7423525	0.002259844	0.4488189
0.7401523	0.002260955	0.4488189
0.7379329	0.002262028	0.4488189
0.7356993	0.00226307	0.4488189
0.7334547	0.002264089	0.4488189
0.7312011	0.002265088	0.4488189
0.7289401	0.00226607	0.4488189
0.7266727	0.002267037	0.4488189
0.7243997	0.002267991	0.4488189
0.7221219	0.002268933	0.4488189
0.7198396	0.002269865	0.4488189
0.7175534	0.002270786	0.4488189
0.7152635	0.002271699	0.4488189
0.7129703	0.002272603	0.4488189
0.7106739	0.002273499	0.4488189
0.7083745	0.002274387	0.4488189
0.7083606	0.002275976	0.4491983
0.705569	0.002277045	0.4491983
0.7027743	0.002278106	0.4491983
0.6999767	0.002279159	0.4491983
0.6971763	0.002280205	0.4491983
0.694373	0.002281243	0.4491983
0.691567	0.002282274	0.4491983
0.6887583	0.002283297	0.4491983
0.6859468	0.002284313	0.4491983
0.6831326	0.002285321	0.4491983
0.6803156	0.002286321	0.4491983
0.6774956	0.002287313	0.4491983
0.6746727	0.002288297	0.4491983
0.6718467	0.002289271	0.4491983
0.6690175	0.002290237	0.4491983
0.6661848	0.002291192	0.4491983
0.6633485	0.002292136	0.4491983
0.6605083	0.002293068	0.4491983
0.6576638	0.002293987	0.4491983
0.6548148	0.002294892	0.4491983
0.6519606	0.002295781	0.4491983
0.6491007	0.002296651	0.4491983
0.6462343	0.0022975	0.4491983
0.6433606	0.002298323	0.4491983
0.6404782	0.002299115	0.4491983
0.6375855	0.002299869	0.4491983
0.6346801	0.002300572	0.4491983
0.6317588	0.002301205	0.4491983
0.6288162	0.002301731	0.4491983
0.6258458	0.002302055	0.4491983
0.6229022	0.002301732	0.4491983
0.6233209	0.002299256	0.4491983
0.6255687	0.002297291	0.4491983
0.6280141	0.002295572	0.4491983
0.6305433	0.002293979	0.4491983
0.6331221	0.002292467	0.4491983
0.6357351	0.002291016	0.4491983
0.638374	0.002289611	0.4491983
0.6410334	0.002288246	0.4491983
0.6437099	0.002286915	0.4491983
0.6464009	0.002285613	0.4491983
0.6491048	0.002284338	0.4491983
0.6518199	0.002283088	0.4491983
0.6545454	0.00228186	0.4491983
0.6572802	0.002280653	0.4491983
0.6600236	0.002279465	0.4491983
0.6627752	0.002278297	0.4491983
0.6655343	0.002277147	0.4491983
0.6683006	0.002276014	0.4491983
0.6710737	0.002274897	0.4491983
0.6738532	0.002273797	0.4491983
0.6766391	0.002272713	0.4491983
0.6794309	0.002271645	0.4491983
0.6822285	0.002270592	0.4491983
0.6850319	0.002269554	0.4491983
0.6878407	0.002268531	0.4491983
0.6906549	0.002267523	0.4491983
0.6934745	0.00226653	0.4491983
0.6962993	0.002265552	0.4491983
0.6991292	0.002264589	0.4491983
0.7019644	0.002263641	0.4491983
0.7048046	0.002262709	0.4491983
0.70765	0.002261792	0.4491983
0.7105005	0.002260892	0.4491983
0.7133562	0.002260008	0.4491983
0.7162173	0.002259142	0.4491983
0.7190837	0.002258294	0.4491983
0.7219557	0.002257464	0.4491983
0.7248333	0.002256655	0.4491983
0.727717	0.002255867	0.4491983
0.7306069	0.002255103	0.4491983
0.7335035	0.002254364	0.4491983
0.7364072	0.002253654	0.4491983
0.7393187	0.002252976	0.4491983
0.7422389	0.002252337	0.4491983
0.745169	0.002251745	0.4491983
0.7481105	0.002251213	0.4491983
0.7510657	0.002250764	0.4491983
0.7540376	0.002250445	0.4491983
0.7570241	0.002250392	0.4491983
0.7593063	0.002251704	0.4491983
0.7573276	0.002253886	0.4491983
0.7548419	0.002255545	0.4491983
0.7522495	0.002257032	0.4491983
0.7496054	0.002258427	0.4491983
0.7469299	0.00225976	0.4491983
0.7442325	0.002261049	0.4491983
0.741519	0.002262303	0.4491983
0.7387928	0.002263529	0.4491983
0.7360563	0.002264732	0.4491983
0.7333114	0.002265916	0.4491983
0.7305591	0.002267083	0.4491983
0.7278005	0.002268234	0.4491983
0.7250364	0.002269372	0.4491983
0.7222672	0.002270498	0.4491983
0.7194936	0.002271613	0.4491983
0.7167158	0.002272718	0.4491983
0.7139342	0.002273813	0.4491983
0.7111491	0.002274899	0.4491983
0.7083606	0.002275976	0.4491983
0.7076582	0.002277563	0.4495778
0.7044751	0.002278784	0.4495778
0.7012888	0.002279996	0.4495778
0.6980994	0.002281201	0.4495778
0.694907	0.002282397	0.4495778
0.6917116	0.002283585	0.4495778
0.6885132	0.002284765	0.4495778
0.685312	0.002285937	0.4495778
0.6821078	0.002287101	0.4495778
0.6789007	0.002288257	0.4495778
0.6756905	0.002289405	0.4495778
0.6724772	0.002290544	0.4495778
0.6692607	0.002291673	0.4495778
0.6660409	0.002292793	0.4495778
0.6628175	0.002293903	0.4495778
0.6595903	0.002295002	0.4495778
0.6563591	0.002296089	0.4495778
0.6531235	0.002297163	0.4495778
0.6498832	0.002298222	0.4495778
0.6466377	0.002299266	0.4495778
0.6433864	0.002300291	0.4495778
0.6401286	0.002301295	0.4495778
0.6368633	0.002302275	0.4495778
0.6335894	0.002303226	0.4495778
0.6303054	0.002304141	0.4495778
0.6270093	0.002305011	0.4495778
0.623698	0.002305822	0.4495778
0.6203675	0.002306549	0.4495778
0.6170112	0.002307144	0.4495778
0.6136209	0.002307485	0.4495778
0.6103427	0.002306861	0.4495778
0.6114353	0.002303961	0.4495778
0.614024	0.002301747	0.4495778
0.6168127	0.002299787	0.4495778
0.619692	0.002297962	0.4495778
0.6226266	0.002296228	0.4495778
0.6256	0.00229456	0.4495778
0.6286029	0.002292946	0.4495778
0.6316295	0.002291377	0.4495778
0.634676	0.002289847	0.4495778
0.6377394	0.002288351	0.4495778
0.6408178	0.002286887	0.4495778
0.6439096	0.00228545	0.4495778
0.6470134	0.00228404	0.4495778
0.6501283	0.002282655	0.4495778
0.6532535	0.002281293	0.4495778
0.6563882	0.002279953	0.4495778
0.659532	0.002278634	0.4495778
0.6626842	0.002277336	0.4495778
0.6658445	0.002276057	0.4495778
0.6690126	0.002274798	0.4495778
0.672188	0.002273558	0.4495778
0.6753706	0.002272336	0.4495778
0.6785601	0.002271132	0.4495778
0.6817564	0.002269946	0.4495778
0.6849592	0.002268778	0.4495778
0.6881684	0.002267628	0.4495778
0.6913839	0.002266496	0.4495778
0.6946056	0.002265381	0.4495778
0.6978334	0.002264284	0.4495778
0.7010673	0.002263205	0.4495778
0.7043072	0.002262144	0.4495778
0.7075532	0.002261102	0.4495778
0.7108052	0.002260079	0.4495778
0.7140633	0.002259076	0.4495778
0.7173277	0.002258093	0.4495778
0.7205983	0.002257131	0.4495778
0.7238754	0.002256192	0.4495778
0.7271592	0.002255276	0.4495778
0.7304499	0.002254385	0.4495778
0.7337479	0.002253522	0.4495778
0.7370536	0.002252689	0.4495778
0.7403675	0.002251889	0.4495778
0.7436905	0.002251127	0.4495778
0.7470235	0.002250411	0.4495778
0.7503678	0.00224975	0.4495778
0.7537254	0.00224916	0.4495778
0.7570987	0.002248668	0.4495778
0.7604909	0.002248335	0.4495778
0.7638964	0.002248339	0.4495778
0.7660013	0.00225015	0.4495778
0.7635748	0.002252508	0.4495778
0.7607159	0.002254363	0.4495778
0.7577473	0.002256039	0.4495778
0.754724	0.002257614	0.4495778
0.7516668	0.002259122	0.4495778
0.7485859	0.002260582	0.4495778
0.7454874	0.002262003	0.4495778
0.7423751	0.002263395	0.4495778
0.7392517	0.002264761	0.4495778
0.7361189	0.002266105	0.4495778
0.7329783	0.002267431	0.4495778
0.7298308	0.002268741	0.4495778
0.7266772	0.002270036	0.4495778
0.7235183	0.002271318	0.4495778
0.7203545	0.002272588	0.4495778
0.7171863	0.002273847	0.4495778
0.714014	0.002275095	0.4495778
0.7108379	0.002276334	0.4495778
0.7076582	0.002277563	0.4495778
0.7065073	0.00227915	0.4499572
0.7029975	0.002280499	0.4499572
0.6994843	0.002281839	0.4499572
0.6959679	0.00228317	0.4499572
0.6924484	0.002284493	0.4499572
0.6889258	0.002285808	0.4499572
0.6854001	0.002287115	0.4499572
0.6818714	0.002288414	0.4499572
0.6783397	0.002289704	0.4499572
0.6748049	0.002290986	0.4499572
0.6712669	0.002292259	0.4499572
0.6677257	0.002293523	0.4499572
0.664181	0.002294778	0.4499572
0.6606328	0.002296022	0.4499572
0.6570809	0.002297256	0.4499572
0.6535249	0.002298478	0.4499572
0.6499646	0.002299687	0.4499572
0.6463996	0.002300882	0.4499572
0.6428294	0.002302062	0.4499572
0.6392536	0.002303225	0.4499572
0.6356713	0.002304367	0.4499572
0.6320819	0.002305487	0.4499572
0.6284842	0.00230658	0.4499572
0.6248768	0.00230764	0.4499572
0.621258	0.002308661	0.4499572
0.6176253	0.002309632	0.4499572
0.6139754	0.002310535	0.4499572
0.610303	0.002311341	0.4499572
0.6066005	0.002311994	0.4499572
0.6028585	0.002312336	0.4499572
0.5994206	0.002311313	0.4499572
0.6011077	0.002308144	0.4499572
0.6039801	0.002305722	0.4499572
0.6070541	0.002303557	0.4499572
0.6102242	0.002301536	0.4499572
0.6134542	0.002299611	0.4499572
0.6167268	0.00229776	0.4499572
0.6200321	0.002295967	0.4499572
0.6233639	0.002294225	0.4499572
0.6267179	0.002292525	0.4499572
0.630091	0.002290864	0.4499572
0.6334811	0.002289237	0.4499572
0.6368863	0.002287643	0.4499572
0.6403052	0.002286078	0.4499572
0.6437367	0.00228454	0.4499572
0.6471798	0.00228303	0.4499572
0.6506339	0.002281544	0.4499572
0.6540983	0.002280082	0.4499572
0.6575723	0.002278644	0.4499572
0.6610556	0.002277228	0.4499572
0.6645478	0.002275834	0.4499572
0.6680484	0.002274462	0.4499572
0.6715571	0.00227311	0.4499572
0.6750738	0.002271779	0.4499572
0.6785981	0.002270469	0.4499572
0.6821299	0.002269179	0.4499572
0.685669	0.002267909	0.4499572
0.6892153	0.002266659	0.4499572
0.6927686	0.002265429	0.4499572
0.6963289	0.00226422	0.4499572
0.6998961	0.002263031	0.4499572
0.7034701	0.002261863	0.4499572
0.707051	0.002260716	0.4499572
0.7106388	0.002259591	0.4499572
0.7142334	0.002258488	0.4499572
0.7178351	0.002257408	0.4499572
0.7214438	0.002256352	0.4499572
0.7250598	0.002255321	0.4499572
0.7286833	0.002254317	0.4499572
0.7323146	0.002253341	0.4499572
0.735954	0.002252397	0.4499572
0.739602	0.002251486	0.4499572
0.7432593	0.002250613	0.4499572
0.7469266	0.002249783	0.4499572
0.7506051	0.002249004	0.4499572
0.7542962	0.002248287	0.4499572
0.758002	0.002247652	0.4499572
0.7617254	0.002247129	0.4499572
0.7654696	0.002246791	0.4499572
0.7692236	0.002246865	0.4499572
0.7710219	0.00224912	0.4499572
0.768237	0.002251621	0.4499572
0.765064	0.002253636	0.4499572
0.7617798	0.002255466	0.4499572
0.7584386	0.002257191	0.4499572
0.7550617	0.002258845	0.4499572
0.7516599	0.002260446	0.4499572
0.7482393	0.002262008	0.4499572
0.7448041	0.002263536	0.4499572
0.7413571	0.002265038	0.4499572
0.7379002	0.002266517	0.4499572
0.7344349	0.002267977	0.4499572
0.7309623	0.002269419	0.4499572
0.7274834	0.002270846	0.4499572
0.7239988	0.002272258	0.4499572
0.7205091	0.002273658	0.4499572
0.7170148	0.002275047	0.4499572
0.7135162	0.002276424	0.4499572
0.7100136	0.002277792	0.4499572
0.7065073	0.00227915	0.4499572
0.7050316	0.002280735	0.4503367
0.7012425	0.002282195	0.4503367
0.6974501	0.002283645	0.4503367
0.6936543	0.002285088	0.4503367
0.6898553	0.002286521	0.4503367
0.6860531	0.002287947	0.4503367
0.6822479	0.002289364	0.4503367
0.6784396	0.002290772	0.4503367
0.6746281	0.002292172	0.4503367
0.6708135	0.002293564	0.4503367
0.6669957	0.002294947	0.4503367
0.6631744	0.00229632	0.4503367
0.6593497	0.002297683	0.4503367
0.6555213	0.002299036	0.4503367
0.6516889	0.002300378	0.4503367
0.6478523	0.002301708	0.4503367
0.6440112	0.002303025	0.4503367
0.640165	0.002304326	0.4503367
0.6363134	0.002305612	0.4503367
0.6324557	0.002306879	0.4503367
0.6285911	0.002308125	0.4503367
0.6247187	0.002309347	0.4503367
0.6208372	0.002310539	0.4503367
0.6169452	0.002311697	0.4503367
0.6130406	0.002312811	0.4503367
0.6091205	0.002313869	0.4503367
0.6051811	0.002314853	0.4503367
0.6012163	0.002315729	0.4503367
0.5972172	0.002316429	0.4503367
0.5931737	0.00231676	0.4503367
0.589762	0.002315286	0.4503367
0.5919097	0.002311951	0.4503367
0.5950237	0.002309349	0.4503367
0.5983404	0.002307007	0.4503367
0.6017576	0.002304814	0.4503367
0.6052386	0.002302724	0.4503367
0.6087656	0.002300712	0.4503367
0.6123281	0.002298764	0.4503367
0.6159196	0.00229687	0.4503367
0.6195354	0.002295022	0.4503367
0.6231723	0.002293216	0.4503367
0.6268278	0.002291449	0.4503367
0.6305001	0.002289716	0.4503367
0.6341876	0.002288016	0.4503367
0.637889	0.002286347	0.4503367
0.6416035	0.002284706	0.4503367
0.6453301	0.002283094	0.4503367
0.6490681	0.002281508	0.4503367
0.6528169	0.002279948	0.4503367
0.656576	0.002278413	0.4503367
0.660345	0.002276902	0.4503367
0.6641233	0.002275415	0.4503367
0.6679108	0.002273951	0.4503367
0.6717071	0.00227251	0.4503367
0.6755119	0.002271092	0.4503367
0.679325	0.002269696	0.4503367
0.6831462	0.002268323	0.4503367
0.6869754	0.002266972	0.4503367
0.6908125	0.002265644	0.4503367
0.6946572	0.002264338	0.4503367
0.6985096	0.002263055	0.4503367
0.7023695	0.002261794	0.4503367
0.7062371	0.002260557	0.4503367
0.7101122	0.002259345	0.4503367
0.7139949	0.002258156	0.4503367
0.7178853	0.002256993	0.4503367
0.7217836	0.002255857	0.4503367
0.7256898	0.002254748	0.4503367
0.7296042	0.002253669	0.4503367
0.7335271	0.002252621	0.4503367
0.737459	0.002251607	0.4503367
0.7414003	0.002250631	0.4503367
0.7453517	0.002249696	0.4503367
0.7493141	0.002248808	0.4503367
0.7532886	0.002247978	0.4503367
0.7572769	0.002247216	0.4503367
0.7612813	0.002246543	0.4503367
0.7653047	0.002245998	0.4503367
0.7693504	0.002245661	0.4503367
0.7734006	0.002245815	0.4503367
0.7748221	0.002248465	0.4503367
0.7717371	0.002251086	0.4503367
0.768294	0.002253236	0.4503367
0.764739	0.002255198	0.4503367
0.7611254	0.002257049	0.4503367
0.7574746	0.002258827	0.4503367
0.7537979	0.00226055	0.4503367
0.7501016	0.002262231	0.4503367
0.74639	0.002263877	0.4503367
0.742666	0.002265496	0.4503367
0.7389317	0.00226709	0.4503367
0.7351887	0.002268664	0.4503367
0.7314381	0.00227022	0.4503367
0.7276809	0.00227176	0.4503367
0.7239178	0.002273285	0.4503367
0.7201494	0.002274798	0.4503367
0.7163763	0.002276298	0.4503367
0.7125987	0.002277787	0.4503367
0.7088171	0.002279266	0.4503367
0.7050316	0.002280735	0.4503367
0.7033051	0.002282319	0.4507161
0.699274	0.002283876	0.4507161
0.6952395	0.002285425	0.4507161
0.6912016	0.002286964	0.4507161
0.6871605	0.002288495	0.4507161
0.6831162	0.002290017	0.4507161
0.6790688	0.002291532	0.4507161
0.6750182	0.002293038	0.4507161
0.6709645	0.002294535	0.4507161
0.6669076	0.002296023	0.4507161
0.6628474	0.002297503	0.4507161
0.6587838	0.002298973	0.4507161
0.6547165	0.002300433	0.4507161
0.6506455	0.002301883	0.4507161
0.6465704	0.002303321	0.4507161
0.6424909	0.002304746	0.4507161
0.6384067	0.002306158	0.4507161
0.6343173	0.002307555	0.4507161
0.6302221	0.002308935	0.4507161
0.6261204	0.002310295	0.4507161
0.6220115	0.002311633	0.4507161
0.6178942	0.002312946	0.4507161
0.6137671	0.002314227	0.4507161
0.6096287	0.002315471	0.4507161
0.6054765	0.002316669	0.4507161
0.6013075	0.002317806	0.4507161
0.5971171	0.002318861	0.4507161
0.5928987	0.002319798	0.4507161
0.5886417	0.002320537	0.4507161
0.584336	0.002320847	0.4507161
0.5810912	0.002318926	0.4507161
0.5835855	0.002315468	0.4507161
0.5869078	0.002312708	0.4507161
0.5904337	0.002310211	0.4507161
0.5940638	0.002307867	0.4507161
0.5977613	0.00230563	0.4507161
0.6015076	0.002303476	0.4507161
0.605292	0.00230139	0.4507161
0.6091074	0.002299361	0.4507161
0.6129492	0.002297382	0.4507161
0.6168139	0.002295449	0.4507161
0.6206988	0.002293556	0.4507161
0.6246019	0.002291702	0.4507161
0.6285216	0.002289882	0.4507161
0.6324566	0.002288096	0.4507161
0.6364057	0.002286341	0.4507161
0.6403681	0.002284617	0.4507161
0.644343	0.002282922	0.4507161
0.6483297	0.002281254	0.4507161
0.6523277	0.002279614	0.4507161
0.6563364	0.002278	0.4507161
0.6603555	0.002276412	0.4507161
0.6643845	0.00227485	0.4507161
0.6684231	0.002273312	0.4507161
0.6724711	0.002271799	0.4507161
0.6765281	0.002270311	0.4507161
0.680594	0.002268847	0.4507161
0.6846686	0.002267408	0.4507161
0.6887517	0.002265993	0.4507161
0.6928433	0.002264602	0.4507161
0.6969431	0.002263236	0.4507161
0.7010512	0.002261896	0.4507161
0.7051676	0.00226058	0.4507161
0.7092921	0.002259291	0.4507161
0.7134249	0.002258028	0.4507161
0.7175661	0.002256793	0.4507161
0.7217157	0.002255587	0.4507161
0.7258739	0.002254411	0.4507161
0.730041	0.002253266	0.4507161
0.7342173	0.002252156	0.4507161
0.7384033	0.002251083	0.4507161
0.7425993	0.002250049	0.4507161
0.7468062	0.002249062	0.4507161
0.751025	0.002248125	0.4507161
0.7552568	0.00224725	0.4507161
0.7595034	0.00224645	0.4507161
0.7637672	0.002245748	0.4507161
0.7680515	0.002245185	0.4507161
0.7723593	0.002244855	0.4507161
0.7766637	0.002245098	0.4507161
0.7776705	0.002248098	0.4507161
0.7743286	0.002250821	0.4507161
0.7706503	0.002253088	0.4507161
0.7668597	0.002255162	0.4507161
0.7630094	0.002257124	0.4507161
0.7591209	0.002259009	0.4507161
0.7552054	0.002260838	0.4507161
0.7512698	0.002262622	0.4507161
0.7473184	0.002264372	0.4507161
0.7433541	0.002266092	0.4507161
0.7393792	0.002267787	0.4507161
0.7353952	0.002269461	0.4507161
0.7314035	0.002271117	0.4507161
0.7274049	0.002272756	0.4507161
0.7234004	0.00227438	0.4507161
0.7193904	0.00227599	0.4507161
0.7153754	0.002277589	0.4507161
0.711356	0.002279176	0.4507161
0.7073325	0.002280753	0.4507161
0.7033051	0.002282319	0.4507161
0.7013764	0.002283902	0.4510956
0.6971338	0.002285546	0.4510956
0.6928877	0.002287181	0.4510956
0.6886383	0.002288807	0.4510956
0.6843856	0.002290424	0.4510956
0.6801297	0.002292034	0.4510956
0.6758707	0.002293634	0.4510956
0.6716086	0.002295227	0.4510956
0.6673433	0.002296811	0.4510956
0.6630748	0.002298386	0.4510956
0.6588029	0.002299952	0.4510956
0.6545276	0.002301509	0.4510956
0.6502486	0.002303056	0.4510956
0.6459657	0.002304592	0.4510956
0.6416787	0.002306116	0.4510956
0.6373872	0.002307627	0.4510956
0.6330908	0.002309125	0.4510956
0.628789	0.002310607	0.4510956
0.6244812	0.002312071	0.4510956
0.6201666	0.002313516	0.4510956
0.6158443	0.002314937	0.4510956
0.6115132	0.002316331	0.4510956
0.6071718	0.002317692	0.4510956
0.6028182	0.002319014	0.4510956
0.5984498	0.002320287	0.4510956
0.5940633	0.002321495	0.4510956
0.5896535	0.002322615	0.4510956
0.5852129	0.002323605	0.4510956
0.5807298	0.002324377	0.4510956
0.5761945	0.002324657	0.4510956
0.573202	0.002322315	0.4510956
0.5759672	0.002318752	0.4510956
0.5794705	0.002315852	0.4510956
0.5831781	0.002313216	0.4510956
0.5869932	0.002310737	0.4510956
0.5908787	0.00230837	0.4510956
0.5948157	0.002306089	0.4510956
0.598793	0.00230388	0.4510956
0.6028035	0.002301731	0.4510956
0.606842	0.002299635	0.4510956
0.6109051	0.002297587	0.4510956
0.6149898	0.002295583	0.4510956
0.6190941	0.002293619	0.4510956
0.6232163	0.002291693	0.4510956
0.6273549	0.002289803	0.4510956
0.6315088	0.002287946	0.4510956
0.635677	0.002286122	0.4510956
0.6398587	0.002284329	0.4510956
0.6440531	0.002282566	0.4510956
0.6482597	0.002280832	0.4510956
0.652478	0.002279127	0.4510956
0.6567073	0.002277449	0.4510956
0.6609474	0.002275799	0.4510956
0.6651979	0.002274176	0.4510956
0.6694585	0.002272579	0.4510956
0.6737288	0.002271009	0.4510956
0.6780087	0.002269465	0.4510956
0.682298	0.002267947	0.4510956
0.6865965	0.002266455	0.4510956
0.6909039	0.00226499	0.4510956
0.6952204	0.002263551	0.4510956
0.6995457	0.002262139	0.4510956
0.7038798	0.002260755	0.4510956
0.7082228	0.002259398	0.4510956
0.7125745	0.00225807	0.4510956
0.7169353	0.002256772	0.4510956
0.721305	0.002255504	0.4510956
0.725684	0.002254268	0.4510956
0.7300724	0.002253067	0.4510956
0.7344707	0.002251902	0.4510956
0.7388791	0.002250776	0.4510956
0.7432984	0.002249694	0.4510956
0.7477292	0.00224866	0.4510956
0.7521726	0.002247681	0.4510956
0.7566299	0.002246768	0.4510956
0.7611029	0.002245936	0.4510956
0.7655942	0.002245208	0.4510956
0.7701072	0.002244633	0.4510956
0.7746448	0.002244313	0.4510956
0.7791681	0.002244653	0.4510956
0.7797429	0.002247961	0.4510956
0.7761779	0.002250775	0.4510956
0.7722933	0.002253142	0.4510956
0.7682964	0.002255315	0.4510956
0.7642387	0.002257374	0.4510956
0.760142	0.002259353	0.4510956
0.7560177	0.002261274	0.4510956
0.7518727	0.002263151	0.4510956
0.7477113	0.002264991	0.4510956
0.7435369	0.0022668	0.4510956
0.7393514	0.002268585	0.4510956
0.7351567	0.002270347	0.4510956
0.7309541	0.002272091	0.4510956
0.7267445	0.002273817	0.4510956
0.7225287	0.002275529	0.4510956
0.7183074	0.002277226	0.4510956
0.7140811	0.002278912	0.4510956
0.7098503	0.002280586	0.4510956
0.7056153	0.002282249	0.4510956
0.7013764	0.002283902	0.4510956
0.6992795	0.002285484	0.451475
0.6948512	0.002287205	0.451475
0.6904193	0.002288918	0.451475
0.6859842	0.002290621	0.451475
0.6815457	0.002292316	0.451475
0.6771041	0.002294003	0.451475
0.6726594	0.002295682	0.451475
0.6682116	0.002297352	0.451475
0.6637605	0.002299014	0.451475
0.6593063	0.002300667	0.451475
0.6548487	0.002302311	0.451475
0.6503876	0.002303946	0.451475
0.6459228	0.00230557	0.451475
0.6414541	0.002307184	0.451475
0.6369812	0.002308786	0.451475
0.6325037	0.002310375	0.451475
0.6280211	0.00231195	0.451475
0.623533	0.002313509	0.451475
0.6190387	0.00231505	0.451475
0.6145373	0.00231657	0.451475
0.610028	0.002318066	0.451475
0.6055093	0.002319534	0.451475
0.6009798	0.002320968	0.451475
0.5964373	0.002322361	0.451475
0.5918792	0.002323701	0.451475
0.5873016	0.002324973	0.451475
0.5826989	0.002326151	0.451475
0.5780629	0.002327189	0.451475
0.5733805	0.002327989	0.451475
0.5686434	0.00232823	0.451475
0.5659521	0.0023255	0.451475
0.5689371	0.002321842	0.451475
0.5725984	0.002318817	0.451475
0.5764646	0.002316056	0.451475
0.5804412	0.002313457	0.451475
0.5844909	0.002310972	0.451475
0.5885944	0.002308578	0.451475
0.5927403	0.002306257	0.451475
0.5969212	0.002304	0.451475
0.6011318	0.0023018	0.451475
0.6053685	0.002299649	0.451475
0.6096281	0.002297545	0.451475
0.6139087	0.002295483	0.451475
0.6182082	0.002293462	0.451475
0.6225253	0.002291478	0.451475
0.6268587	0.00228953	0.451475
0.6312073	0.002287616	0.451475
0.6355704	0.002285735	0.451475
0.6399471	0.002283887	0.451475
0.6443368	0.002282069	0.451475
0.6487389	0.002280282	0.451475
0.653153	0.002278524	0.451475
0.6575785	0.002276795	0.451475
0.6620151	0.002275095	0.451475
0.6664624	0.002273424	0.451475
0.6709202	0.00227178	0.451475
0.6753882	0.002270165	0.451475
0.6798661	0.002268577	0.451475
0.6843539	0.002267017	0.451475
0.6888513	0.002265485	0.451475
0.6933582	0.002263981	0.451475
0.6978745	0.002262506	0.451475
0.7024002	0.00226106	0.451475
0.7069352	0.002259644	0.451475
0.7114797	0.002258257	0.451475
0.7160336	0.002256903	0.451475
0.7205971	0.002255581	0.451475
0.7251703	0.002254293	0.451475
0.7297536	0.002253041	0.451475
0.7343472	0.002251828	0.451475
0.7389516	0.002250656	0.451475
0.7435675	0.002249531	0.451475
0.7481955	0.002248456	0.451475
0.7528367	0.002247441	0.451475
0.7574926	0.002246494	0.451475
0.7621651	0.002245634	0.451475
0.7668568	0.002244886	0.451475
0.7715714	0.0022443	0.451475
0.7763113	0.002243994	0.451475
0.7810229	0.002244439	0.451475
0.781162	0.002248017	0.451475
0.777402	0.002250909	0.451475
0.7733357	0.002253365	0.451475
0.7691571	0.002255625	0.451475
0.7649171	0.002257769	0.451475
0.7606373	0.002259832	0.451475
0.7563293	0.002261835	0.451475
0.7520002	0.002263793	0.451475
0.7476544	0.002265713	0.451475
0.7432951	0.002267602	0.451475
0.7389247	0.002269466	0.451475
0.7345448	0.002271307	0.451475
0.7301568	0.002273129	0.451475
0.7257617	0.002274933	0.451475
0.7213604	0.002276723	0.451475
0.7169534	0.002278498	0.451475
0.7125415	0.002280261	0.451475
0.708125	0.002282012	0.451475
0.7037042	0.002283753	0.451475
0.6992795	0.002285484	0.451475
0.6970396	0.002287065	0.4518544
0.6924478	0.002288856	0.4518544
0.6878525	0.002290638	0.4518544
0.6832539	0.002292411	0.4518544
0.678652	0.002294176	0.4518544
0.674047	0.002295933	0.4518544
0.6694389	0.002297681	0.4518544
0.6648277	0.002299422	0.4518544
0.6602133	0.002301154	0.4518544
0.6555957	0.002302877	0.4518544
0.6509748	0.002304592	0.4518544
0.6463503	0.002306296	0.4518544
0.6417222	0.002307991	0.4518544
0.6370901	0.002309675	0.4518544
0.6324537	0.002311348	0.4518544
0.6278127	0.002313007	0.4518544
0.6231665	0.002314652	0.4518544
0.6185147	0.00231628	0.4518544
0.6138564	0.00231789	0.4518544
0.6091908	0.00231948	0.4518544
0.604517	0.002321044	0.4518544
0.5998334	0.002322579	0.4518544
0.5951385	0.002324079	0.4518544
0.59043	0.002325536	0.4518544
0.5857049	0.002326938	0.4518544
0.5809591	0.002328268	0.4518544
0.5761866	0.002329498	0.4518544
0.5713783	0.00233058	0.4518544
0.5665198	0.002331402	0.4518544
0.561605	0.002331596	0.4518544
0.5592413	0.00232851	0.4518544
0.5624094	0.002324765	0.4518544
0.5662088	0.002321628	0.4518544
0.5702135	0.002318756	0.4518544
0.5743313	0.002316048	0.4518544
0.5785245	0.002313458	0.4518544
0.5827737	0.002310961	0.4518544
0.5870672	0.002308541	0.4518544
0.5913974	0.002306187	0.4518544
0.5957588	0.002303891	0.4518544
0.6001476	0.002301648	0.4518544
0.6045607	0.002299453	0.4518544
0.6089958	0.002297304	0.4518544
0.613451	0.002295196	0.4518544
0.6179248	0.002293128	0.4518544
0.6224159	0.002291097	0.4518544
0.6269231	0.002289103	0.4518544
0.6314456	0.002287143	0.4518544
0.6359825	0.002285218	0.4518544
0.6405333	0.002283325	0.4518544
0.6450971	0.002281464	0.4518544
0.6496736	0.002279634	0.4518544
0.6542623	0.002277835	0.4518544
0.6588627	0.002276066	0.4518544
0.6634744	0.002274327	0.4518544
0.6680973	0.002272618	0.4518544
0.6727309	0.002270938	0.4518544
0.6773751	0.002269288	0.4518544
0.6820296	0.002267667	0.4518544
0.6866943	0.002266075	0.4518544
0.691369	0.002264514	0.4518544
0.6960537	0.002262982	0.4518544
0.7007483	0.002261481	0.4518544
0.7054527	0.002260011	0.4518544
0.7101671	0.002258573	0.4518544
0.7148913	0.002257169	0.4518544
0.7196257	0.002255798	0.4518544
0.7243703	0.002254464	0.4518544
0.7291254	0.002253167	0.4518544
0.7338914	0.002251911	0.4518544
0.7386687	0.002250699	0.4518544
0.743458	0.002249535	0.4518544
0.74826	0.002248425	0.4518544
0.7530759	0.002247377	0.4518544
0.7579072	0.002246401	0.4518544
0.7627558	0.002245517	0.4518544
0.7676245	0.002244751	0.4518544
0.7725171	0.002244159	0.4518544
0.7774357	0.002243868	0.4518544
0.7823077	0.002244426	0.4518544
0.782018	0.002248235	0.4518544
0.7780867	0.002251197	0.4518544
0.7738602	0.002253731	0.4518544
0.7695215	0.002256069	0.4518544
0.7651207	0.002258288	0.4518544
0.7606797	0.002260426	0.4518544
0.7562099	0.002262502	0.4518544
0.7517186	0.002264532	0.4518544
0.7472103	0.002266524	0.4518544
0.7426883	0.002268485	0.4518544
0.738155	0.002270419	0.4518544
0.733612	0.00227233	0.4518544
0.7290608	0.002274222	0.4518544
0.7245024	0.002276097	0.4518544
0.7199377	0.002277956	0.4518544
0.7153674	0.002279801	0.4518544
0.710792	0.002281633	0.4518544
0.706212	0.002283454	0.4518544
0.7016278	0.002285264	0.4518544
0.6970396	0.002287065	0.4518544
0.6946757	0.002288644	0.4522339
0.68994	0.002290498	0.4522339
0.6852009	0.002292343	0.4522339
0.6804585	0.002294179	0.4522339
0.6757129	0.002296007	0.4522339
0.6709642	0.002297827	0.4522339
0.6662124	0.002299638	0.4522339
0.6614575	0.002301442	0.4522339
0.6566995	0.002303238	0.4522339
0.6519382	0.002305024	0.4522339
0.6471737	0.002306802	0.4522339
0.6424056	0.002308571	0.4522339
0.6376339	0.00231033	0.4522339
0.6328581	0.002312077	0.4522339
0.6280781	0.002313813	0.4522339
0.6232933	0.002315536	0.4522339
0.6185034	0.002317244	0.4522339
0.6137076	0.002318936	0.4522339
0.6089052	0.002320609	0.4522339
0.6040953	0.002322261	0.4522339
0.5992769	0.002323887	0.4522339
0.5944484	0.002325483	0.4522339
0.5896081	0.002327043	0.4522339
0.5847535	0.002328558	0.4522339
0.5798816	0.002330016	0.4522339
0.5749878	0.002331399	0.4522339
0.5700657	0.002332677	0.4522339
0.5651053	0.002333797	0.4522339
0.5600912	0.002334638	0.4522339
0.5550204	0.002334778	0.4522339
0.552996	0.002331369	0.4522339
0.5563188	0.002327544	0.4522339
0.5602387	0.002324307	0.4522339
0.5643644	0.002321335	0.4522339
0.5686054	0.002318529	0.4522339
0.572924	0.002315843	0.4522339
0.5773006	0.002313254	0.4522339
0.5817233	0.002310743	0.4522339
0.5861841	0.002308301	0.4522339
0.5906775	0.00230592	0.4522339
0.5951996	0.002303594	0.4522339
0.5997473	0.002301317	0.4522339
0.604318	0.002299088	0.4522339
0.6089098	0.002296902	0.4522339
0.6135211	0.002294758	0.4522339
0.6181506	0.002292653	0.4522339
0.6227971	0.002290586	0.4522339
0.6274597	0.002288556	0.4522339
0.6321375	0.002286561	0.4522339
0.6368297	0.0022846	0.4522339
0.6415359	0.002282673	0.4522339
0.6462553	0.002280778	0.4522339
0.6509874	0.002278916	0.4522339
0.655732	0.002277085	0.4522339
0.6604885	0.002275286	0.4522339
0.6652566	0.002273517	0.4522339
0.6700361	0.00227178	0.4522339
0.6748267	0.002270073	0.4522339
0.6796281	0.002268398	0.4522339
0.6844402	0.002266753	0.4522339
0.6892628	0.002265139	0.4522339
0.6940959	0.002263557	0.4522339
0.6989393	0.002262006	0.4522339
0.7037931	0.002260489	0.4522339
0.7086572	0.002259005	0.4522339
0.7135317	0.002257555	0.4522339
0.7184167	0.002256141	0.4522339
0.7233125	0.002254765	0.4522339
0.7282192	0.002253429	0.4522339
0.7331373	0.002252135	0.4522339
0.7380671	0.002250886	0.4522339
0.7430095	0.002249688	0.4522339
0.7479651	0.002248547	0.4522339
0.7529352	0.002247469	0.4522339
0.7579212	0.002246469	0.4522339
0.7629253	0.002245563	0.4522339
0.7679504	0.002244783	0.4522339
0.7730002	0.002244186	0.4522339
0.7780766	0.002243911	0.4522339
0.7830833	0.00224459	0.4522339
0.7823792	0.002248596	0.4522339
0.7782976	0.00225162	0.4522339
0.7739298	0.002254223	0.4522339
0.76945	0.00225663	0.4522339
0.7649077	0.002258916	0.4522339
0.7603246	0.00226112	0.4522339
0.7557124	0.002263262	0.4522339
0.7510782	0.002265357	0.4522339
0.7464269	0.002267413	0.4522339
0.7417617	0.002269437	0.4522339
0.7370849	0.002271435	0.4522339
0.7323984	0.002273409	0.4522339
0.7277035	0.002275364	0.4522339
0.7230014	0.002277301	0.4522339
0.7182929	0.002279222	0.4522339
0.7135788	0.00228113	0.4522339
0.7088596	0.002283025	0.4522339
0.7041357	0.002284909	0.4522339
0.6994077	0.002286781	0.4522339
0.6946757	0.002288644	0.4522339
0.6922026	0.002290223	0.4526133
0.6873407	0.002292133	0.4526133
0.6824754	0.002294034	0.4526133
0.6776068	0.002295927	0.4526133
0.672735	0.002297812	0.4526133
0.6678602	0.002299689	0.4526133
0.6629823	0.002301557	0.4526133
0.6581013	0.002303418	0.4526133
0.6532173	0.002305271	0.4526133
0.6483301	0.002307115	0.4526133
0.6434395	0.002308951	0.4526133
0.6385455	0.002310777	0.4526133
0.6336478	0.002312593	0.4526133
0.6287461	0.002314398	0.4526133
0.62384	0.002316192	0.4526133
0.6189292	0.002317973	0.4526133
0.6140131	0.002319738	0.4526133
0.6090911	0.002321488	0.4526133
0.6041624	0.002323218	0.4526133
0.599226	0.002324926	0.4526133
0.5942807	0.002326609	0.4526133
0.5893251	0.00232826	0.4526133
0.5843572	0.002329875	0.4526133
0.5793745	0.002331443	0.4526133
0.5743736	0.002332952	0.4526133
0.5693498	0.002334383	0.4526133
0.5642962	0.002335704	0.4526133
0.5592021	0.002336858	0.4526133
0.5540506	0.002337714	0.4526133
0.5488436	0.002337794	0.4526133
0.5471599	0.002334092	0.4526133
0.5506144	0.002330195	0.4526133
0.5546391	0.002326868	0.4526133
0.5588702	0.002323806	0.4526133
0.5632184	0.002320911	0.4526133
0.5676463	0.00231814	0.4526133
0.5721339	0.002315467	0.4526133
0.5766692	0.002312875	0.4526133
0.581244	0.002310354	0.4526133
0.5858529	0.002307895	0.4526133
0.5904915	0.002305493	0.4526133
0.5951567	0.002303144	0.4526133
0.599846	0.002300842	0.4526133
0.6045574	0.002298586	0.4526133
0.6092891	0.002296373	0.4526133
0.6140399	0.002294202	0.4526133
0.6188084	0.002292069	0.4526133
0.6235937	0.002289975	0.4526133
0.628395	0.002287917	0.4526133
0.6332114	0.002285895	0.4526133
0.6380423	0.002283908	0.4526133
0.6428871	0.002281955	0.4526133
0.6477453	0.002280036	0.4526133
0.6526164	0.002278149	0.4526133
0.6575	0.002276295	0.4526133
0.6623958	0.002274474	0.4526133
0.6673034	0.002272685	0.4526133
0.6722226	0.002270928	0.4526133
0.6771531	0.002269202	0.4526133
0.6820948	0.002267509	0.4526133
0.6870474	0.002265849	0.4526133
0.692011	0.002264221	0.4526133
0.6969853	0.002262627	0.4526133
0.7019704	0.002261066	0.4526133
0.7069663	0.002259541	0.4526133
0.711973	0.002258051	0.4526133
0.7169906	0.002256599	0.4526133
0.7220194	0.002255185	0.4526133
0.7270596	0.002253813	0.4526133
0.7321115	0.002252485	0.4526133
0.7371757	0.002251205	0.4526133
0.7422529	0.002249976	0.4526133
0.7473438	0.002248806	0.4526133
0.7524497	0.002247704	0.4526133
0.7575721	0.002246681	0.4526133
0.7627133	0.002245757	0.4526133
0.7678762	0.002244964	0.4526133
0.7730647	0.002244364	0.4526133
0.7782801	0.002244106	0.4526133
0.7833971	0.002244913	0.4526133
0.7822992	0.002249083	0.4526133
0.7780856	0.002252162	0.4526133
0.7735937	0.002254826	0.4526133
0.7689899	0.002257294	0.4526133
0.7643233	0.002259641	0.4526133
0.7596154	0.002261904	0.4526133
0.7548781	0.002264105	0.4526133
0.7501186	0.002266257	0.4526133
0.7453416	0.002268371	0.4526133
0.7405505	0.002270452	0.4526133
0.7357478	0.002272506	0.4526133
0.7309352	0.002274537	0.4526133
0.7261142	0.002276548	0.4526133
0.7212859	0.002278542	0.4526133
0.7164512	0.00228052	0.4526133
0.7116108	0.002282483	0.4526133
0.7067653	0.002284435	0.4526133
0.7019152	0.002286374	0.4526133
0.6970608	0.002288304	0.4526133
0.6922026	0.002290223	0.4526133
0.6896322	0.0022918	0.4529928
0.68466	0.002293761	0.4529928
0.6796844	0.002295713	0.4529928
0.6747055	0.002297657	0.4529928
0.6697236	0.002299593	0.4529928
0.6647386	0.002301521	0.4529928
0.6597505	0.002303442	0.4529928
0.6547595	0.002305354	0.4529928
0.6497654	0.002307258	0.4529928
0.6447681	0.002309155	0.4529928
0.6397676	0.002311042	0.4529928
0.6347635	0.00231292	0.4529928
0.6297558	0.002314788	0.4529928
0.6247441	0.002316646	0.4529928
0.6197281	0.002318492	0.4529928
0.6147072	0.002320325	0.4529928
0.609681	0.002322143	0.4529928
0.6046488	0.002323944	0.4529928
0.5996097	0.002325726	0.4529928
0.5945629	0.002327486	0.4529928
0.5895069	0.002329219	0.4529928
0.5844403	0.002330921	0.4529928
0.579361	0.002332585	0.4529928
0.5742663	0.002334201	0.4529928
0.5691527	0.002335757	0.4529928
0.5640153	0.002337231	0.4529928
0.5588465	0.002338591	0.4529928
0.553635	0.002339775	0.4529928
0.5483627	0.002340644	0.4529928
0.5430379	0.002340657	0.4529928
0.541689	0.002336693	0.4529928
0.5452557	0.002332732	0.4529928
0.5493712	0.002329324	0.4529928
0.5536933	0.00232618	0.4529928
0.5581344	0.002323207	0.4529928
0.562657	0.002320358	0.4529928
0.5672409	0.00231761	0.4529928
0.5718738	0.002314945	0.4529928
0.5765477	0.002312352	0.4529928
0.5812568	0.002309824	0.4529928
0.5859967	0.002307354	0.4529928
0.5907642	0.002304937	0.4529928
0.5955568	0.002302571	0.4529928
0.6003723	0.002300252	0.4529928
0.6052089	0.002297977	0.4529928
0.6100654	0.002295745	0.4529928
0.6149403	0.002293554	0.4529928
0.6198327	0.002291401	0.4529928
0.6247418	0.002289287	0.4529928
0.6296665	0.00228721	0.4529928
0.6346064	0.002285169	0.4529928
0.6395607	0.002283164	0.4529928
0.644529	0.002281193	0.4529928
0.6495107	0.002279256	0.4529928
0.6545054	0.002277354	0.4529928
0.6595128	0.002275484	0.4529928
0.6645325	0.002273649	0.4529928
0.6695642	0.002271846	0.4529928
0.6746078	0.002270077	0.4529928
0.6796628	0.002268341	0.4529928
0.6847293	0.002266638	0.4529928
0.6898071	0.00226497	0.4529928
0.6948961	0.002263336	0.4529928
0.6999963	0.002261737	0.4529928
0.7051076	0.002260174	0.4529928
0.7102301	0.002258648	0.4529928
0.715364	0.002257161	0.4529928
0.7205093	0.002255715	0.4529928
0.7256665	0.002254311	0.4529928
0.7308358	0.002252952	0.4529928
0.7360178	0.002251643	0.4529928
0.7412132	0.002250388	0.4529928
0.7464228	0.002249193	0.4529928
0.7516479	0.002248068	0.4529928
0.75689	0.002247025	0.4529928
0.7621515	0.002246085	0.4529928
0.7674354	0.002245282	0.4529928
0.7727458	0.002244679	0.4529928
0.7780832	0.00224444	0.4529928
0.7832868	0.002245381	0.4529928
0.7818206	0.002249683	0.4529928
0.777492	0.00225281	0.4529928
0.7728913	0.002255529	0.4529928
0.7681792	0.002258052	0.4529928
0.7634039	0.002260452	0.4529928
0.7585869	0.002262768	0.4529928
0.7537402	0.002265021	0.4529928
0.748871	0.002267226	0.4529928
0.7439842	0.002269391	0.4529928
0.7390832	0.002271523	0.4529928
0.7341703	0.002273628	0.4529928
0.7292475	0.00227571	0.4529928
0.7243163	0.002277772	0.4529928
0.7193777	0.002279816	0.4529928
0.7144326	0.002281844	0.4529928
0.7094818	0.002283858	0.4529928
0.704526	0.00228586	0.4529928
0.6995655	0.00228785	0.4529928
0.6946008	0.00228983	0.4529928
0.6896322	0.0022918	0.4529928
0.6869742	0.002293377	0.4533722
0.6819063	0.002295383	0.4533722
0.676835	0.002297381	0.4533722
0.6717605	0.002299371	0.4533722
0.6666829	0.002301353	0.4533722
0.6616023	0.002303327	0.4533722
0.6565187	0.002305294	0.4533722
0.6514322	0.002307253	0.4533722
0.6463426	0.002309204	0.4533722
0.6412499	0.002311146	0.4533722
0.6361539	0.002313081	0.4533722
0.6310545	0.002315006	0.4533722
0.6259514	0.002316921	0.4533722
0.6208444	0.002318826	0.4533722
0.6157329	0.002320719	0.4533722
0.6106166	0.002322598	0.4533722
0.605495	0.002324464	0.4533722
0.6003672	0.002326312	0.4533722
0.5952325	0.002328141	0.4533722
0.5900898	0.002329947	0.4533722
0.5849378	0.002331727	0.4533722
0.5797749	0.002333474	0.4533722
0.574599	0.002335183	0.4533722
0.5694071	0.002336843	0.4533722
0.5641957	0.00233844	0.4533722
0.5589595	0.002339953	0.4533722
0.5536905	0.002341348	0.4533722
0.5483767	0.00234256	0.4533722
0.542999	0.002343438	0.4533722
0.5375735	0.002343379	0.4533722
0.5365477	0.002339183	0.4533722
0.5402099	0.002335163	0.4533722
0.5444032	0.002331683	0.4533722
0.5488035	0.002328467	0.4533722
0.5533243	0.002325423	0.4533722
0.5579282	0.002322505	0.4533722
0.5625949	0.002319689	0.4533722
0.567312	0.002316958	0.4533722
0.5720712	0.002314301	0.4533722
0.5768667	0.00231171	0.4533722
0.5816941	0.002309179	0.4533722
0.5865499	0.002306703	0.4533722
0.5914317	0.002304278	0.4533722
0.5963371	0.002301902	0.4533722
0.6012645	0.002299572	0.4533722
0.6062124	0.002297285	0.4533722
0.6111795	0.002295041	0.4533722
0.6161647	0.002292837	0.4533722
0.6211671	0.002290672	0.4533722
0.6261858	0.002288546	0.4533722
0.6312202	0.002286456	0.4533722
0.6362695	0.002284403	0.4533722
0.6413333	0.002282387	0.4533722
0.646411	0.002280405	0.4533722
0.6515022	0.002278458	0.4533722
0.6566066	0.002276546	0.4533722
0.6617236	0.002274669	0.4533722
0.6668531	0.002272825	0.4533722
0.6719948	0.002271016	0.4533722
0.6771485	0.002269241	0.4533722
0.682314	0.002267501	0.4533722
0.6874912	0.002265796	0.4533722
0.6926799	0.002264127	0.4533722
0.6978802	0.002262494	0.4533722
0.7030919	0.002260898	0.4533722
0.7083153	0.00225934	0.4533722
0.7135503	0.002257822	0.4533722
0.7187972	0.002256346	0.4533722
0.7240563	0.002254913	0.4533722
0.7293279	0.002253527	0.4533722
0.7346126	0.002252192	0.4533722
0.739911	0.002250913	0.4533722
0.745224	0.002249696	0.4533722
0.750553	0.002248551	0.4533722
0.7558996	0.002247491	0.4533722
0.761266	0.002246537	0.4533722
0.7666556	0.002245724	0.4533722
0.7720723	0.002245121	0.4533722
0.7775162	0.0022449	0.4533722
0.7827832	0.00224598	0.4533722
0.7809785	0.002250386	0.4533722
0.7765498	0.002253556	0.4533722
0.7718549	0.002256323	0.4533722
0.7670487	0.002258894	0.4533722
0.7621789	0.002261342	0.4533722
0.7572673	0.002263706	0.4533722
0.7523256	0.002266006	0.4533722
0.7473613	0.002268256	0.4533722
0.7423792	0.002270467	0.4533722
0.7373826	0.002272645	0.4533722
0.7323742	0.002274796	0.4533722
0.7273557	0.002276923	0.4533722
0.7223288	0.00227903	0.4533722
0.7172944	0.00228112	0.4533722
0.7122535	0.002283193	0.4533722
0.707207	0.002285253	0.4533722
0.7021553	0.0022873	0.4533722
0.697099	0.002289336	0.4533722
0.6920385	0.002291361	0.4533722
0.6869742	0.002293377	0.4533722
0.6842366	0.002294952	0.4537517
0.6790865	0.002296999	0.4537517
0.673933	0.002299038	0.4537517
0.6687763	0.002301069	0.4537517
0.6636165	0.002303092	0.4537517
0.6584538	0.002305108	0.4537517
0.6532882	0.002307116	0.4537517
0.6481196	0.002309116	0.4537517
0.642948	0.002311109	0.4537517
0.6377734	0.002313094	0.4537517
0.6325955	0.00231507	0.4537517
0.6274142	0.002317037	0.4537517
0.6222292	0.002318995	0.4537517
0.6170402	0.002320942	0.4537517
0.6118469	0.002322877	0.4537517
0.6066487	0.002324799	0.4537517
0.601445	0.002326707	0.4537517
0.5962353	0.002328597	0.4537517
0.5910184	0.002330468	0.4537517
0.5857935	0.002332317	0.4537517
0.580559	0.002334138	0.4537517
0.5753134	0.002335927	0.4537517
0.5700544	0.002337676	0.4537517
0.5647791	0.002339375	0.4537517
0.5594835	0.002341009	0.4537517
0.5541622	0.002342558	0.4537517
0.5488069	0.002343985	0.4537517
0.5434048	0.002345221	0.4537517
0.5379357	0.002346106	0.4537517
0.5324256	0.002345971	0.4537517
0.5317072	0.002341571	0.4537517
0.5354501	0.002337499	0.4537517
0.5397094	0.002333955	0.4537517
0.5441759	0.002330675	0.4537517
0.5487643	0.002327567	0.4537517
0.5534373	0.002324587	0.4537517
0.5581744	0.002321711	0.4537517
0.5629631	0.002318921	0.4537517
0.567795	0.002316206	0.4537517
0.5726642	0.002313559	0.4537517
0.5775661	0.002310973	0.4537517
0.5824974	0.002308444	0.4537517
0.5874554	0.002305967	0.4537517
0.5924379	0.00230354	0.4537517
0.5974429	0.00230116	0.4537517
0.6024692	0.002298825	0.4537517
0.6075152	0.002296533	0.4537517
0.6125799	0.002294282	0.4537517
0.6176623	0.002292072	0.4537517
0.6227617	0.002289901	0.4537517
0.6278772	0.002287768	0.4537517
0.6330081	0.002285673	0.4537517
0.638154	0.002283615	0.4537517
0.6433142	0.002281593	0.4537517
0.6484884	0.002279607	0.4537517
0.653676	0.002277657	0.4537517
0.6588769	0.002275742	0.4537517
0.6640905	0.002273862	0.4537517
0.6693168	0.002272018	0.4537517
0.6745554	0.002270208	0.4537517
0.6798061	0.002268435	0.4537517
0.6850689	0.002266697	0.4537517
0.6903436	0.002264996	0.4537517
0.6956301	0.002263332	0.4537517
0.7009285	0.002261706	0.4537517
0.7062388	0.00226012	0.4537517
0.7115611	0.002258574	0.4537517
0.7168956	0.002257071	0.4537517
0.7222427	0.002255614	0.4537517
0.7276025	0.002254204	0.4537517
0.7329758	0.002252846	0.4537517
0.7383632	0.002251545	0.4537517
0.7437657	0.002250309	0.4537517
0.7491845	0.002249146	0.4537517
0.7546213	0.002248071	0.4537517
0.7600785	0.002247104	0.4537517
0.7655595	0.002246284	0.4537517
0.7710682	0.002245681	0.4537517
0.7766042	0.002245478	0.4537517
0.7819119	0.002246701	0.4537517
0.7798014	0.002251183	0.4537517
0.7752868	0.002254391	0.4537517
0.7705108	0.002257201	0.4537517
0.7656238	0.002259815	0.4537517
0.7606729	0.002262306	0.4537517
0.7556799	0.002264711	0.4537517
0.7506567	0.002267052	0.4537517
0.7456105	0.002269344	0.4537517
0.7405465	0.002271596	0.4537517
0.7354679	0.002273815	0.4537517
0.7303773	0.002276006	0.4537517
0.7252766	0.002278174	0.4537517
0.7201674	0.002280322	0.4537517
0.7150507	0.002282451	0.4537517
0.7099275	0.002284566	0.4537517
0.7047986	0.002286666	0.4537517
0.6996646	0.002288753	0.4537517
0.694526	0.00229083	0.4537517
0.6893832	0.002292895	0.4537517
0.6842366	0.002294952	0.4537517
0.6814261	0.002296526	0.4541311
0.6762062	0.00229861	0.4541311
0.6709831	0.002300685	0.4541311
0.6657567	0.002302753	0.4541311
0.6605274	0.002304813	0.4541311
0.6552951	0.002306865	0.4541311
0.65006	0.00230891	0.4541311
0.6448219	0.002310948	0.4541311
0.6395809	0.002312978	0.4541311
0.6343368	0.002315	0.4541311
0.6290895	0.002317014	0.4541311
0.6238388	0.002319018	0.4541311
0.6185845	0.002321014	0.4541311
0.6133262	0.002322998	0.4541311
0.6080635	0.002324972	0.4541311
0.602796	0.002326932	0.4541311
0.5975229	0.002328877	0.4541311
0.5922437	0.002330805	0.4541311
0.5869573	0.002332714	0.4541311
0.5816627	0.0023346	0.4541311
0.5763584	0.002336458	0.4541311
0.5710427	0.002338284	0.4541311
0.5657133	0.002340069	0.4541311
0.5603671	0.002341803	0.4541311
0.5550002	0.002343472	0.4541311
0.5496066	0.002345052	0.4541311
0.5441778	0.002346507	0.4541311
0.5387004	0.002347764	0.4541311
0.5331531	0.002348654	0.4541311
0.5275739	0.00234844	0.4541311
0.5271437	0.002343863	0.4541311
0.5309539	0.002339746	0.4541311
0.5352681	0.002336146	0.4541311
0.5397898	0.002332808	0.4541311
0.5444346	0.002329644	0.4541311
0.5491653	0.00232661	0.4541311
0.5539613	0.002323679	0.4541311
0.55881	0.002320837	0.4541311
0.5637029	0.002318071	0.4541311
0.5686339	0.002315374	0.4541311
0.5735985	0.00231274	0.4541311
0.5785933	0.002310163	0.4541311
0.5836155	0.00230764	0.4541311
0.5886628	0.002305167	0.4541311
0.5937334	0.002302743	0.4541311
0.5988257	0.002300364	0.4541311
0.6039384	0.00229803	0.4541311
0.6090703	0.002295738	0.4541311
0.6142205	0.002293487	0.4541311
0.619388	0.002291277	0.4541311
0.6245722	0.002289106	0.4541311
0.6297722	0.002286973	0.4541311
0.6349876	0.002284878	0.4541311
0.6402178	0.002282821	0.4541311
0.6454623	0.0022808	0.4541311
0.6507207	0.002278815	0.4541311
0.6559926	0.002276867	0.4541311
0.6612777	0.002274955	0.4541311
0.6665758	0.002273078	0.4541311
0.6718865	0.002271239	0.4541311
0.6772097	0.002269435	0.4541311
0.6825453	0.002267668	0.4541311
0.687893	0.002265939	0.4541311
0.693253	0.002264248	0.4541311
0.6986251	0.002262596	0.4541311
0.7040094	0.002260984	0.4541311
0.709406	0.002259414	0.4541311
0.7148152	0.002257887	0.4541311
0.7202371	0.002256407	0.4541311
0.7256723	0.002254976	0.4541311
0.7311211	0.002253598	0.4541311
0.7365844	0.002252278	0.4541311
0.7420631	0.002251024	0.4541311
0.7475585	0.002249846	0.4541311
0.7530724	0.002248757	0.4541311
0.7586072	0.00224778	0.4541311
0.7641662	0.002246954	0.4541311
0.7697537	0.002246351	0.4541311
0.7753683	0.002246166	0.4541311
0.7806947	0.002247532	0.4541311
0.7783133	0.002252069	0.4541311
0.7737259	0.002255309	0.4541311
0.7688812	0.002258157	0.4541311
0.7639257	0.002260808	0.4541311
0.7589062	0.002263337	0.4541311
0.7538442	0.002265779	0.4541311
0.7487519	0.002268157	0.4541311
0.7436364	0.002270486	0.4541311
0.7385029	0.002272774	0.4541311
0.7333547	0.002275029	0.4541311
0.7281945	0.002277256	0.4541311
0.7230242	0.00227946	0.4541311
0.7178452	0.002281644	0.4541311
0.7126587	0.002283809	0.4541311
0.7074658	0.002285959	0.4541311
0.7022671	0.002288095	0.4541311
0.6970633	0.002290219	0.4541311
0.691855	0.002292331	0.4541311
0.6866424	0.002294433	0.4541311
0.6814261	0.002296526	0.4541311
0.6785482	0.002298099	0.4545105
0.6732704	0.002300215	0.4545105
0.6679894	0.002302323	0.4545105
0.6627052	0.002304422	0.4545105
0.657418	0.002306515	0.4545105
0.6521279	0.0023086	0.4545105
0.646835	0.002310678	0.4545105
0.6415392	0.002312748	0.4545105
0.6362405	0.002314811	0.4545105
0.6309387	0.002316866	0.4545105
0.6256338	0.002318913	0.4545105
0.6203255	0.002320951	0.4545105
0.6150136	0.00232298	0.4545105
0.6096977	0.002324998	0.4545105
0.6043774	0.002327005	0.4545105
0.5990522	0.002328999	0.4545105
0.5937216	0.002330978	0.4545105
0.5883846	0.00233294	0.4545105
0.5830405	0.002334882	0.4545105
0.577688	0.002336801	0.4545105
0.5723256	0.002338692	0.4545105
0.5669517	0.002340551	0.4545105
0.5615637	0.002342368	0.4545105
0.5561587	0.002344133	0.4545105
0.5507322	0.002345832	0.4545105
0.5452784	0.00234744	0.4545105
0.5397883	0.00234892	0.4545105
0.5342477	0.002350196	0.4545105
0.5286345	0.002351089	0.4545105
0.5230007	0.002350793	0.4545105
0.5228371	0.002346066	0.4545105
0.5267026	0.002341909	0.4545105
0.5310616	0.00233826	0.4545105
0.535628	0.002334873	0.4545105
0.5403188	0.002331659	0.4545105
0.5450965	0.002328576	0.4545105
0.5499406	0.002325599	0.4545105
0.5548384	0.00232271	0.4545105
0.5597813	0.0023199	0.4545105
0.5647631	0.002317159	0.4545105
0.5697794	0.002314481	0.4545105
0.5748264	0.002311862	0.4545105
0.5799015	0.002309298	0.4545105
0.5850024	0.002306785	0.4545105
0.5901271	0.002304322	0.4545105
0.595274	0.002301905	0.4545105
0.6004419	0.002299533	0.4545105
0.6056294	0.002297205	0.4545105
0.6108357	0.002294919	0.4545105
0.6160598	0.002292673	0.4545105
0.6213009	0.002290468	0.4545105
0.6265584	0.002288302	0.4545105
0.6318316	0.002286175	0.4545105
0.6371199	0.002284085	0.4545105
0.6424229	0.002282034	0.4545105
0.6477402	0.002280019	0.4545105
0.6530713	0.002278041	0.4545105
0.6584159	0.0022761	0.4545105
0.6637738	0.002274196	0.4545105
0.6691447	0.002272329	0.4545105
0.6745284	0.0022705	0.4545105
0.6799246	0.002268707	0.4545105
0.6853335	0.002266953	0.4545105
0.6907547	0.002265238	0.4545105
0.6961884	0.002263563	0.4545105
0.7016346	0.002261928	0.4545105
0.7070934	0.002260336	0.4545105
0.712565	0.002258789	0.4545105
0.7180496	0.002257289	0.4545105
0.7235477	0.002255839	0.4545105
0.7290599	0.002254443	0.4545105
0.7345868	0.002253107	0.4545105
0.7401294	0.002251838	0.4545105
0.7456891	0.002250645	0.4545105
0.7512676	0.002249545	0.4545105
0.7568675	0.002248559	0.4545105
0.7624922	0.002247727	0.4545105
0.7681458	0.002247126	0.4545105
0.7738265	0.002246957	0.4545105
0.7791509	0.002248465	0.4545105
0.7765346	0.002253036	0.4545105
0.7718866	0.002256305	0.4545105
0.7669848	0.002259185	0.4545105
0.7619724	0.00226187	0.4545105
0.7568959	0.002264431	0.4545105
0.7517767	0.002266906	0.4545105
0.7466268	0.002269317	0.4545105
0.7414538	0.002271677	0.4545105
0.7362626	0.002273997	0.4545105
0.7310566	0.002276284	0.4545105
0.7258385	0.002278543	0.4545105
0.7206102	0.002280779	0.4545105
0.7153733	0.002282994	0.4545105
0.7101288	0.002285191	0.4545105
0.7048779	0.002287373	0.4545105
0.6996212	0.002289541	0.4545105
0.6943594	0.002291696	0.4545105
0.689093	0.00229384	0.4545105
0.6838225	0.002295974	0.4545105
0.6785482	0.002298099	0.4545105
0.6756078	0.002299671	0.45489
0.6702831	0.002301815	0.45489
0.6649553	0.002303951	0.45489
0.6596243	0.002306079	0.45489
0.6542904	0.0023082	0.45489
0.6489536	0.002310313	0.45489
0.643614	0.00231242	0.45489
0.6382716	0.002314519	0.45489
0.6329262	0.002316611	0.45489
0.6275779	0.002318695	0.45489
0.6222264	0.002320771	0.45489
0.6168716	0.002322839	0.45489
0.6115132	0.002324897	0.45489
0.6061508	0.002326944	0.45489
0.600784	0.00232898	0.45489
0.5954123	0.002331004	0.45489
0.590035	0.002333012	0.45489
0.5846515	0.002335003	0.45489
0.5792607	0.002336975	0.45489
0.5738614	0.002338923	0.45489
0.5684522	0.002340844	0.45489
0.5630311	0.002342731	0.45489
0.5575958	0.002344576	0.45489
0.552143	0.002346369	0.45489
0.5466683	0.002348094	0.45489
0.5411655	0.002349727	0.45489
0.5356254	0.002351228	0.45489
0.5300332	0.00235252	0.45489
0.5243658	0.002353415	0.45489
0.5186914	0.002353038	0.45489
0.5187709	0.002348184	0.45489
0.5226805	0.002343994	0.45489
0.5270745	0.002340303	0.45489
0.5316761	0.002336872	0.45489
0.5364029	0.002333616	0.45489
0.5412177	0.002330491	0.45489
0.5460998	0.002327472	0.45489
0.5510365	0.002324544	0.45489
0.556019	0.002321694	0.45489
0.5610413	0.002318915	0.45489
0.5660986	0.002316199	0.45489
0.5711874	0.002313544	0.45489
0.5763048	0.002310944	0.45489
0.5814485	0.002308396	0.45489
0.5866165	0.002305898	0.45489
0.5918073	0.002303448	0.45489
0.5970195	0.002301044	0.45489
0.6022518	0.002298683	0.45489
0.6075033	0.002296366	0.45489
0.612773	0.00229409	0.45489
0.61806	0.002291855	0.45489
0.6233638	0.00228966	0.45489
0.6286837	0.002287504	0.45489
0.634019	0.002285387	0.45489
0.6393694	0.002283308	0.45489
0.6447343	0.002281267	0.45489
0.6501134	0.002279264	0.45489
0.6555063	0.002277298	0.45489
0.6609128	0.00227537	0.45489
0.6663325	0.002273479	0.45489
0.6717652	0.002271626	0.45489
0.6772109	0.002269811	0.45489
0.6826693	0.002268035	0.45489
0.6881405	0.002266299	0.45489
0.6936243	0.002264603	0.45489
0.6991209	0.002262949	0.45489
0.7046304	0.002261339	0.45489
0.7101528	0.002259773	0.45489
0.7156886	0.002258256	0.45489
0.7212382	0.002256789	0.45489
0.726802	0.002255378	0.45489
0.7323808	0.002254027	0.45489
0.7379757	0.002252744	0.45489
0.743588	0.00225154	0.45489
0.7492195	0.002250429	0.45489
0.7548727	0.002249436	0.45489
0.7605513	0.002248599	0.45489
0.7662592	0.002247999	0.45489
0.7719941	0.002247847	0.45489
0.7772981	0.002249491	0.45489
0.7744823	0.002254081	0.45489
0.7697851	0.002257374	0.45489
0.7648373	0.002260283	0.45489
0.7597791	0.002262996	0.45489
0.7546565	0.002265586	0.45489
0.7494911	0.002268089	0.45489
0.7442949	0.002270528	0.45489
0.7390753	0.002272916	0.45489
0.7338375	0.002275264	0.45489
0.7285848	0.002277579	0.45489
0.7233199	0.002279866	0.45489
0.7180448	0.002282129	0.45489
0.712761	0.002284371	0.45489
0.7074696	0.002286596	0.45489
0.7021718	0.002288806	0.45489
0.6968682	0.002291001	0.45489
0.6915595	0.002293184	0.45489
0.6862463	0.002295356	0.45489
0.6809289	0.002297518	0.45489
0.6756078	0.002299671	0.45489
0.6726087	0.002301242	0.4552694
0.6672478	0.00230341	0.4552694
0.6618837	0.00230557	0.4552694
0.6565165	0.002307723	0.4552694
0.6511464	0.002309868	0.4552694
0.6457734	0.002312006	0.4552694
0.6403977	0.002314138	0.4552694
0.6350191	0.002316262	0.4552694
0.6296377	0.002318378	0.4552694
0.6242533	0.002320488	0.4552694
0.6188658	0.002322589	0.4552694
0.6134749	0.002324682	0.4552694
0.6080805	0.002326765	0.4552694
0.602682	0.002328838	0.4552694
0.5972792	0.0023309	0.4552694
0.5918715	0.002332948	0.4552694
0.5864583	0.002334982	0.4552694
0.5810386	0.002336999	0.4552694
0.5756116	0.002338996	0.4552694
0.5701761	0.00234097	0.4552694
0.5647305	0.002342916	0.4552694
0.5592729	0.002344828	0.4552694
0.5538008	0.002346698	0.4552694
0.5483109	0.002348514	0.4552694
0.5427986	0.002350262	0.4552694
0.5372576	0.002351917	0.4552694
0.5316783	0.002353436	0.4552694
0.5260455	0.002354742	0.4552694
0.5203351	0.002355637	0.4552694
0.5146332	0.002355178	0.4552694
0.5149309	0.002350222	0.4552694
0.5188742	0.002346004	0.4552694
0.5232942	0.002342277	0.4552694
0.5279217	0.00233881	0.4552694
0.5326753	0.002335517	0.4552694
0.5375177	0.002332357	0.4552694
0.5424283	0.002329303	0.4552694
0.5473941	0.00232634	0.4552694
0.5524066	0.002323456	0.4552694
0.5574594	0.002320644	0.4552694
0.5625479	0.002317896	0.4552694
0.5676684	0.002315209	0.4552694
0.572818	0.002312578	0.4552694
0.5779944	0.002310001	0.4552694
0.5831956	0.002307473	0.4552694
0.58842	0.002304994	0.4552694
0.5936662	0.002302561	0.4552694
0.598933	0.002300174	0.4552694
0.6042193	0.002297829	0.4552694
0.6095241	0.002295527	0.4552694
0.6148467	0.002293267	0.4552694
0.6201863	0.002291047	0.4552694
0.6255423	0.002288866	0.4552694
0.6309141	0.002286725	0.4552694
0.6363012	0.002284623	0.4552694
0.6417031	0.002282559	0.4552694
0.6471195	0.002280533	0.4552694
0.65255	0.002278546	0.4552694
0.6579943	0.002276596	0.4552694
0.6634521	0.002274685	0.4552694
0.6689232	0.002272812	0.4552694
0.6744074	0.002270978	0.4552694
0.6799046	0.002269184	0.4552694
0.6854148	0.002267429	0.4552694
0.6909379	0.002265716	0.4552694
0.696474	0.002264045	0.4552694
0.7020231	0.002262418	0.4552694
0.7075856	0.002260837	0.4552694
0.7131615	0.002259304	0.4552694
0.7187515	0.002257823	0.4552694
0.724356	0.002256398	0.4552694
0.7299757	0.002255035	0.4552694
0.7356118	0.002253741	0.4552694
0.7412655	0.002252526	0.4552694
0.7469388	0.002251407	0.4552694
0.7526343	0.002250406	0.4552694
0.7583554	0.002249566	0.4552694
0.7641065	0.002248968	0.4552694
0.7698842	0.002248831	0.4552694
0.7751523	0.002250604	0.4552694
0.772171	0.002255201	0.4552694
0.7674356	0.002258514	0.4552694
0.7624523	0.002261446	0.4552694
0.7573586	0.002264184	0.4552694
0.7522005	0.002266798	0.4552694
0.7469994	0.002269325	0.4552694
0.7417673	0.002271788	0.4552694
0.7365117	0.0022742	0.4552694
0.7312377	0.002276572	0.4552694
0.7259489	0.002278911	0.4552694
0.7206478	0.002281221	0.4552694
0.7153364	0.002283508	0.4552694
0.7100162	0.002285775	0.4552694
0.7046886	0.002288023	0.4552694
0.6993544	0.002290256	0.4552694
0.6940145	0.002292476	0.4552694
0.6886694	0.002294683	0.4552694
0.6833198	0.002296879	0.4552694
0.6779662	0.002299065	0.4552694
0.6726087	0.002301242	0.4552694
0.6695545	0.002302811	0.4556489
0.6641674	0.002305	0.4556489
0.6587771	0.002307181	0.4556489
0.6533837	0.002309354	0.4556489
0.6479874	0.002311521	0.4556489
0.6425884	0.00231368	0.4556489
0.6371865	0.002315832	0.4556489
0.6317819	0.002317977	0.4556489
0.6263744	0.002320115	0.4556489
0.6209639	0.002322245	0.4556489
0.6155504	0.002324368	0.4556489
0.6101335	0.002326482	0.4556489
0.6047131	0.002328587	0.4556489
0.5992887	0.002330682	0.4556489
0.5938599	0.002332765	0.4556489
0.5884262	0.002334835	0.4556489
0.5829869	0.002336891	0.4556489
0.5775412	0.00233893	0.4556489
0.5720881	0.002340948	0.4556489
0.5666263	0.002342944	0.4556489
0.5611544	0.002344911	0.4556489
0.5556703	0.002346844	0.4556489
0.5501715	0.002348734	0.4556489
0.5446546	0.002350572	0.4556489
0.539115	0.002352339	0.4556489
0.533546	0.002354011	0.4556489
0.5279378	0.002355547	0.4556489
0.5222747	0.002356864	0.4556489
0.516532	0.002357758	0.4556489
0.5108149	0.00235722	0.4556489
0.5113052	0.002352182	0.4556489
0.5152726	0.002347942	0.4556489
0.5197099	0.002344186	0.4556489
0.5243547	0.002340689	0.4556489
0.5291261	0.002337366	0.4556489
0.5339871	0.002334175	0.4556489
0.538917	0.002331092	0.4556489
0.5439029	0.0023281	0.4556489
0.548936	0.002325188	0.4556489
0.55401	0.002322348	0.4556489
0.5591201	0.002319573	0.4556489
0.5642628	0.00231686	0.4556489
0.5694351	0.002314203	0.4556489
0.5746345	0.0023116	0.4556489
0.5798592	0.002309047	0.4556489
0.5851075	0.002306544	0.4556489
0.5903779	0.002304087	0.4556489
0.5956693	0.002301676	0.4556489
0.6009804	0.002299309	0.4556489
0.6063105	0.002296985	0.4556489
0.6116586	0.002294702	0.4556489
0.617024	0.002292461	0.4556489
0.6224061	0.00229026	0.4556489
0.6278043	0.002288099	0.4556489
0.633218	0.002285977	0.4556489
0.6386468	0.002283893	0.4556489
0.6440903	0.002281849	0.4556489
0.6495482	0.002279843	0.4556489
0.65502	0.002277876	0.4556489
0.6605056	0.002275947	0.4556489
0.6660047	0.002274057	0.4556489
0.6715172	0.002272207	0.4556489
0.6770429	0.002270396	0.4556489
0.6825817	0.002268626	0.4556489
0.6881337	0.002266898	0.4556489
0.6936988	0.002265212	0.4556489
0.6992772	0.002263571	0.4556489
0.7048691	0.002261977	0.4556489
0.7104748	0.002260431	0.4556489
0.7160946	0.002258939	0.4556489
0.7217292	0.002257502	0.4556489
0.7273794	0.002256128	0.4556489
0.733046	0.002254824	0.4556489
0.7387306	0.002253601	0.4556489
0.7444351	0.002252474	0.4556489
0.750162	0.002251468	0.4556489
0.755915	0.002250625	0.4556489
0.7616984	0.002250028	0.4556489
0.7675083	0.002249905	0.4556489
0.7727284	0.002251795	0.4556489
0.7696133	0.002256391	0.4556489
0.7648501	0.002259721	0.4556489
0.7598412	0.002262673	0.4556489
0.7547221	0.00226543	0.4556489
0.7495384	0.002268065	0.4556489
0.7443116	0.002270613	0.4556489
0.7390537	0.002273096	0.4556489
0.7337721	0.002275528	0.4556489
0.7284721	0.00227792	0.4556489
0.7231571	0.002280279	0.4556489
0.7178299	0.002282609	0.4556489
0.7124923	0.002284916	0.4556489
0.7071459	0.002287203	0.4556489
0.701792	0.002289471	0.4556489
0.6964315	0.002291725	0.4556489
0.6910653	0.002293964	0.4556489
0.685694	0.002296192	0.4556489
0.6803182	0.002298408	0.4556489
0.6749382	0.002300614	0.4556489
0.6695545	0.002302811	0.4556489
0.6664481	0.00230438	0.4560283
0.6610444	0.002306586	0.4560283
0.6556375	0.002308784	0.4560283
0.6502276	0.002310974	0.4560283
0.6448148	0.002313157	0.4560283
0.6393993	0.002315334	0.4560283
0.6339809	0.002317503	0.4560283
0.6285598	0.002319666	0.4560283
0.6231359	0.002321821	0.4560283
0.617709	0.002323969	0.4560283
0.6122791	0.002326109	0.4560283
0.6068458	0.002328241	0.4560283
0.601409	0.002330364	0.4560283
0.5959682	0.002332476	0.4560283
0.590523	0.002334577	0.4560283
0.5850729	0.002336666	0.4560283
0.5796172	0.002338739	0.4560283
0.574155	0.002340796	0.4560283
0.5686854	0.002342833	0.4560283
0.5632071	0.002344846	0.4560283
0.5577184	0.002346831	0.4560283
0.5522175	0.002348781	0.4560283
0.5467017	0.002350689	0.4560283
0.5411675	0.002352543	0.4560283
0.5356102	0.002354327	0.4560283
0.530023	0.002356014	0.4560283
0.5243959	0.002357562	0.4560283
0.5187126	0.002358888	0.4560283
0.5129478	0.002359781	0.4560283
0.5072269	0.002359169	0.4560283
0.5078837	0.002354068	0.4560283
0.5118662	0.002349812	0.4560283
0.5163125	0.002346033	0.4560283
0.5209662	0.002342511	0.4560283
0.525747	0.002339164	0.4560283
0.5306181	0.002335949	0.4560283
0.5355587	0.002332841	0.4560283
0.5405557	0.002329826	0.4560283
0.5456005	0.002326891	0.4560283
0.5506867	0.002324028	0.4560283
0.5558095	0.002321232	0.4560283
0.5609653	0.002318496	0.4560283
0.566151	0.002315818	0.4560283
0.5713643	0.002313194	0.4560283
0.5766032	0.002310621	0.4560283
0.581866	0.002308098	0.4560283
0.5871512	0.002305622	0.4560283
0.5924576	0.002303191	0.4560283
0.5977842	0.002300805	0.4560283
0.6031299	0.002298463	0.4560283
0.608494	0.002296162	0.4560283
0.6138756	0.002293904	0.4560283
0.6192742	0.002291685	0.4560283
0.624689	0.002289507	0.4560283
0.6301196	0.002287369	0.4560283
0.6355656	0.00228527	0.4560283
0.6410264	0.00228321	0.4560283
0.6465018	0.002281188	0.4560283
0.6519914	0.002279206	0.4560283
0.657495	0.002277263	0.4560283
0.6630122	0.002275359	0.4560283
0.668543	0.002273495	0.4560283
0.6740872	0.002271671	0.4560283
0.6796448	0.002269888	0.4560283
0.6852156	0.002268148	0.4560283
0.6907998	0.00226645	0.4560283
0.6963974	0.002264798	0.4560283
0.7020088	0.002263192	0.4560283
0.707634	0.002261636	0.4560283
0.7132737	0.002260133	0.4560283
0.7189282	0.002258687	0.4560283
0.7245986	0.002257305	0.4560283
0.7302856	0.002255992	0.4560283
0.7359909	0.002254762	0.4560283
0.7417163	0.002253629	0.4560283
0.7474644	0.002252618	0.4560283
0.7532391	0.002251772	0.4560283
0.7590444	0.002251177	0.4560283
0.7648761	0.002251067	0.4560283
0.7700398	0.002253062	0.4560283
0.7668196	0.00225765	0.4560283
0.7620386	0.002260992	0.4560283
0.7570138	0.00226396	0.4560283
0.7518789	0.002266734	0.4560283
0.7466793	0.002269385	0.4560283
0.7414363	0.002271949	0.4560283
0.7361622	0.002274449	0.4560283
0.7308644	0.002276898	0.4560283
0.725548	0.002279306	0.4560283
0.7202165	0.002281681	0.4560283
0.7148727	0.002284028	0.4560283
0.7095186	0.002286352	0.4560283
0.7041556	0.002288655	0.4560283
0.6987851	0.00229094	0.4560283
0.6934081	0.00229321	0.4560283
0.6880253	0.002295466	0.4560283
0.6826374	0.00229771	0.4560283
0.6772449	0.002299943	0.4560283
0.6718484	0.002302166	0.4560283
0.6664481	0.00230438	0.4560283
0.663292	0.002305948	0.4564078
0.657881	0.002308167	0.4564078
0.6524669	0.002310378	0.4564078
0.6470497	0.002312582	0.4564078
0.6416297	0.002314779	0.4564078
0.6362069	0.002316969	0.4564078
0.6307814	0.002319152	0.4564078
0.6253531	0.002321328	0.4564078
0.619922	0.002323498	0.4564078
0.6144879	0.002325659	0.4564078
0.6090508	0.002327814	0.4564078
0.6036104	0.00232996	0.4564078
0.5981664	0.002332096	0.4564078
0.5927185	0.002334223	0.4564078
0.5872662	0.002336338	0.4564078
0.5818089	0.002338441	0.4564078
0.576346	0.002340529	0.4564078
0.5708766	0.0023426	0.4564078
0.5653997	0.002344651	0.4564078
0.5599141	0.002346678	0.4564078
0.554418	0.002348677	0.4564078
0.5489096	0.002350642	0.4564078
0.543386	0.002352563	0.4564078
0.5378439	0.002354431	0.4564078
0.5322783	0.002356227	0.4564078
0.5266824	0.002357926	0.4564078
0.5210459	0.002359485	0.4564078
0.5153521	0.002360818	0.4564078
0.5095752	0.002361708	0.4564078
0.5038607	0.002361027	0.4564078
0.5046582	0.002355881	0.4564078
0.508647	0.002351614	0.4564078
0.5130944	0.002347818	0.4564078
0.517749	0.002344278	0.4564078
0.5225312	0.002340912	0.4564078
0.527404	0.002337679	0.4564078
0.5323469	0.002334553	0.4564078
0.5373467	0.002331519	0.4564078
0.5423947	0.002328566	0.4564078
0.5474844	0.002325686	0.4564078
0.5526112	0.002322872	0.4564078
0.5577712	0.002320119	0.4564078
0.5629616	0.002317424	0.4564078
0.5681798	0.002314784	0.4564078
0.5734239	0.002312195	0.4564078
0.5786922	0.002309656	0.4564078
0.5839832	0.002307164	0.4564078
0.5892957	0.002304719	0.4564078
0.5946285	0.002302318	0.4564078
0.5999807	0.002299961	0.4564078
0.6053515	0.002297647	0.4564078
0.6107401	0.002295374	0.4564078
0.6161458	0.002293142	0.4564078
0.621568	0.00229095	0.4564078
0.6270061	0.002288799	0.4564078
0.6324598	0.002286687	0.4564078
0.6379286	0.002284615	0.4564078
0.6434121	0.002282581	0.4564078
0.6489099	0.002280587	0.4564078
0.6544219	0.002278633	0.4564078
0.6599477	0.002276718	0.4564078
0.6654873	0.002274843	0.4564078
0.6710404	0.002273008	0.4564078
0.676607	0.002271215	0.4564078
0.6821871	0.002269464	0.4564078
0.6877807	0.002267757	0.4564078
0.6933879	0.002266095	0.4564078
0.699009	0.002264481	0.4564078
0.7046441	0.002262916	0.4564078
0.7102938	0.002261405	0.4564078
0.7159586	0.002259952	0.4564078
0.7216393	0.002258562	0.4564078
0.7273369	0.002257243	0.4564078
0.733053	0.002256007	0.4564078
0.7387894	0.002254869	0.4564078
0.7445489	0.002253854	0.4564078
0.7503352	0.002253007	0.4564078
0.7561526	0.002252413	0.4564078
0.7619961	0.002252314	0.4564078
0.7670986	0.002254399	0.4564078
0.7637992	0.002258975	0.4564078
0.7590099	0.002262326	0.4564078
0.7539785	0.002265306	0.4564078
0.748837	0.002268093	0.4564078
0.7436307	0.002270757	0.4564078
0.738381	0.002273334	0.4564078
0.7330999	0.002275847	0.4564078
0.7277951	0.002278309	0.4564078
0.7224716	0.00228073	0.4564078
0.717133	0.002283118	0.4564078
0.7117821	0.002285478	0.4564078
0.7064207	0.002287814	0.4564078
0.7010505	0.00229013	0.4564078
0.6956727	0.002292429	0.4564078
0.6902884	0.002294711	0.4564078
0.6848983	0.002296981	0.4564078
0.6795031	0.002299238	0.4564078
0.6741033	0.002301484	0.4564078
0.6686995	0.00230372	0.4564078
0.663292	0.002305948	0.4564078
0.6600882	0.002307514	0.4567872
0.654679	0.002309743	0.4567872
0.6492666	0.002311964	0.4567872
0.6438511	0.002314178	0.4567872
0.6384329	0.002316385	0.4567872
0.6330119	0.002318585	0.4567872
0.6275881	0.002320779	0.4567872
0.6221616	0.002322965	0.4567872
0.6167323	0.002325145	0.4567872
0.6113	0.002327317	0.4567872
0.6058647	0.002329482	0.4567872
0.6004262	0.002331638	0.4567872
0.594984	0.002333786	0.4567872
0.5895379	0.002335923	0.4567872
0.5840873	0.002338049	0.4567872
0.5786318	0.002340162	0.4567872
0.5731707	0.002342261	0.4567872
0.567703	0.002344342	0.4567872
0.5622278	0.002346404	0.4567872
0.5567438	0.002348442	0.4567872
0.5512493	0.002350451	0.4567872
0.5457423	0.002352426	0.4567872
0.54022	0.002354358	0.4567872
0.5346789	0.002356236	0.4567872
0.5291142	0.002358041	0.4567872
0.5235187	0.002359749	0.4567872
0.517882	0.002361316	0.4567872
0.5121872	0.002362653	0.4567872
0.5064077	0.002363541	0.4567872
0.5007089	0.002362798	0.4567872
0.5016214	0.002357623	0.4567872
0.5056083	0.002353351	0.4567872
0.5100492	0.002349545	0.4567872
0.514697	0.002345992	0.4567872
0.5194727	0.002342613	0.4567872
0.5243394	0.002339366	0.4567872
0.5292765	0.002336227	0.4567872
0.5342709	0.00233318	0.4567872
0.5393138	0.002330215	0.4567872
0.5443988	0.002327321	0.4567872
0.5495211	0.002324495	0.4567872
0.554677	0.00232173	0.4567872
0.5598634	0.002319023	0.4567872
0.565078	0.00231637	0.4567872
0.5703187	0.00231377	0.4567872
0.5755837	0.002311219	0.4567872
0.5808718	0.002308716	0.4567872
0.5861815	0.002306259	0.4567872
0.5915117	0.002303847	0.4567872
0.5968616	0.00230148	0.4567872
0.6022301	0.002299154	0.4567872
0.6076167	0.002296871	0.4567872
0.6130205	0.002294629	0.4567872
0.618441	0.002292428	0.4567872
0.6238776	0.002290267	0.4567872
0.62933	0.002288145	0.4567872
0.6347975	0.002286063	0.4567872
0.6402799	0.002284021	0.4567872
0.6457768	0.002282018	0.4567872
0.651288	0.002280055	0.4567872
0.6568132	0.002278131	0.4567872
0.6623523	0.002276248	0.4567872
0.667905	0.002274405	0.4567872
0.6734714	0.002272605	0.4567872
0.6790514	0.002270846	0.4567872
0.684645	0.002269132	0.4567872
0.6902524	0.002267463	0.4567872
0.6958737	0.002265842	0.4567872
0.7015093	0.002264271	0.4567872
0.7071596	0.002262753	0.4567872
0.7128251	0.002261294	0.4567872
0.7185067	0.002259899	0.4567872
0.7242055	0.002258575	0.4567872
0.7299228	0.002257334	0.4567872
0.7356607	0.002256192	0.4567872
0.7414219	0.002255175	0.4567872
0.7472101	0.002254326	0.4567872
0.7530298	0.002253734	0.4567872
0.7588755	0.002253645	0.4567872
0.7639149	0.002255804	0.4567872
0.7605596	0.002260366	0.4567872
0.7557714	0.002263722	0.4567872
0.7507423	0.002266711	0.4567872
0.7456033	0.002269506	0.4567872
0.7403993	0.002272179	0.4567872
0.7351517	0.002274766	0.4567872
0.7298727	0.002277288	0.4567872
0.7245699	0.002279759	0.4567872
0.7192483	0.00228219	0.4567872
0.7139117	0.002284588	0.4567872
0.7085625	0.002286957	0.4567872
0.703203	0.002289303	0.4567872
0.6978346	0.002291629	0.4567872
0.6924585	0.002293936	0.4567872
0.687076	0.002296229	0.4567872
0.6816876	0.002298508	0.4567872
0.6762941	0.002300775	0.4567872
0.6708961	0.002303031	0.4567872
0.665494	0.002305277	0.4567872
0.6600882	0.002307514	0.4567872
0.6568385	0.00230908	0.4571666
0.6514398	0.002311315	0.4571666
0.6460378	0.002313543	0.4571666
0.6406329	0.002315764	0.4571666
0.6352252	0.002317977	0.4571666
0.6298147	0.002320184	0.4571666
0.6244014	0.002322384	0.4571666
0.6189854	0.002324577	0.4571666
0.6135666	0.002326764	0.4571666
0.6081449	0.002328943	0.4571666
0.6027201	0.002331114	0.4571666
0.597292	0.002333278	0.4571666
0.5918603	0.002335432	0.4571666
0.5864247	0.002337576	0.4571666
0.5809847	0.002339709	0.4571666
0.5755397	0.002341829	0.4571666
0.570089	0.002343935	0.4571666
0.5646317	0.002346024	0.4571666
0.5591669	0.002348092	0.4571666
0.5536932	0.002350138	0.4571666
0.548209	0.002352154	0.4571666
0.5427121	0.002354136	0.4571666
0.5371999	0.002356075	0.4571666
0.5316687	0.002357959	0.4571666
0.5261136	0.002359771	0.4571666
0.5205275	0.002361485	0.4571666
0.5148996	0.002363056	0.4571666
0.5092128	0.002364396	0.4571666
0.5034402	0.00236528	0.4571666
0.4977652	0.002364485	0.4571666
0.4987678	0.002359295	0.4571666
0.5027448	0.002355024	0.4571666
0.5071719	0.002351212	0.4571666
0.5118055	0.002347653	0.4571666
0.5165671	0.002344266	0.4571666
0.5214199	0.002341012	0.4571666
0.5263434	0.002337865	0.4571666
0.5313245	0.00233481	0.4571666
0.5363544	0.002331837	0.4571666
0.5414265	0.002328935	0.4571666
0.5465362	0.002326101	0.4571666
0.5516796	0.002323328	0.4571666
0.5568539	0.002320613	0.4571666
0.5620564	0.002317953	0.4571666
0.5672853	0.002315345	0.4571666
0.5725387	0.002312786	0.4571666
0.5778152	0.002310276	0.4571666
0.5831136	0.002307812	0.4571666
0.5884326	0.002305393	0.4571666
0.5937714	0.002303018	0.4571666
0.5991291	0.002300686	0.4571666
0.6045049	0.002298396	0.4571666
0.6098981	0.002296147	0.4571666
0.6153082	0.002293939	0.4571666
0.6207345	0.002291771	0.4571666
0.6261765	0.002289644	0.4571666
0.631634	0.002287556	0.4571666
0.6371064	0.002285507	0.4571666
0.6425934	0.002283498	0.4571666
0.6480949	0.002281529	0.4571666
0.6536104	0.0022796	0.4571666
0.65914	0.002277711	0.4571666
0.6646833	0.002275863	0.4571666
0.6702404	0.002274057	0.4571666
0.6758112	0.002272293	0.4571666
0.6813957	0.002270574	0.4571666
0.6869941	0.0022689	0.4571666
0.6926066	0.002267274	0.4571666
0.6982334	0.002265698	0.4571666
0.7038751	0.002264177	0.4571666
0.7095321	0.002262713	0.4571666
0.7152053	0.002261314	0.4571666
0.7208958	0.002259987	0.4571666
0.7266051	0.002258743	0.4571666
0.7323351	0.002257599	0.4571666
0.7380886	0.002256579	0.4571666
0.7438695	0.00225573	0.4571666
0.7496821	0.002255139	0.4571666
0.7555205	0.002255057	0.4571666
0.7604973	0.002257276	0.4571666
0.7571072	0.002261821	0.4571666
0.7523291	0.002265179	0.4571666
0.7473112	0.002268172	0.4571666
0.7421832	0.002270973	0.4571666
0.7369903	0.002273651	0.4571666
0.7317536	0.002276244	0.4571666
0.7264855	0.002278772	0.4571666
0.7211935	0.002281249	0.4571666
0.7158826	0.002283686	0.4571666
0.7105566	0.00228609	0.4571666
0.7052181	0.002288466	0.4571666
0.6998691	0.002290818	0.4571666
0.6945113	0.002293149	0.4571666
0.6891458	0.002295464	0.4571666
0.6837737	0.002297762	0.4571666
0.6783959	0.002300048	0.4571666
0.6730129	0.002302321	0.4571666
0.6676254	0.002304583	0.4571666
0.6622338	0.002306836	0.4571666
0.6568385	0.00230908	0.4571666
0.6535443	0.002310644	0.4575461
0.6481646	0.002312883	0.4575461
0.6427817	0.002315114	0.4575461
0.6373959	0.002317337	0.4575461
0.6320071	0.002319554	0.4575461
0.6266157	0.002321764	0.4575461
0.6212214	0.002323968	0.4575461
0.6158245	0.002326164	0.4575461
0.6104247	0.002328354	0.4575461
0.605022	0.002330537	0.4575461
0.5996162	0.002332712	0.4575461
0.5942072	0.002334878	0.4575461
0.5887945	0.002337036	0.4575461
0.5833779	0.002339184	0.4575461
0.5779568	0.00234132	0.4575461
0.5725307	0.002343444	0.4575461
0.567099	0.002345553	0.4575461
0.5616607	0.002347645	0.4575461
0.5562147	0.002349717	0.4575461
0.5507598	0.002351766	0.4575461
0.5452944	0.002353786	0.4575461
0.5398162	0.002355772	0.4575461
0.5343226	0.002357714	0.4575461
0.5288098	0.002359601	0.4575461
0.523273	0.002361417	0.4575461
0.5177049	0.002363133	0.4575461
0.5120947	0.002364707	0.4575461
0.506425	0.002366048	0.4575461
0.5006685	0.002366928	0.4575461
0.4950241	0.00236609	0.4575461
0.4960927	0.002360899	0.4575461
0.5000521	0.002356633	0.4575461
0.5044582	0.002352822	0.4575461
0.5090704	0.002349262	0.4575461
0.5138105	0.002345873	0.4575461
0.518642	0.002342616	0.4575461
0.5235444	0.002339467	0.4575461
0.5285044	0.002336409	0.4575461
0.5335134	0.002333432	0.4575461
0.5385648	0.002330528	0.4575461
0.5436539	0.00232769	0.4575461
0.548777	0.002324914	0.4575461
0.5539309	0.002322196	0.4575461
0.5591133	0.002319532	0.4575461
0.5643221	0.002316921	0.4575461
0.5695556	0.002314359	0.4575461
0.5748123	0.002311845	0.4575461
0.580091	0.002309378	0.4575461
0.5853905	0.002306955	0.4575461
0.5907098	0.002304577	0.4575461
0.5960481	0.002302241	0.4575461
0.6014046	0.002299948	0.4575461
0.6067787	0.002297696	0.4575461
0.6121696	0.002295484	0.4575461
0.617577	0.002293313	0.4575461
0.6230002	0.002291182	0.4575461
0.6284388	0.002289091	0.4575461
0.6338925	0.002287039	0.4575461
0.639361	0.002285027	0.4575461
0.6448439	0.002283055	0.4575461
0.650341	0.002281122	0.4575461
0.6558522	0.002279231	0.4575461
0.6613772	0.00227738	0.4575461
0.6669161	0.00227557	0.4575461
0.6724688	0.002273804	0.4575461
0.6780353	0.002272082	0.4575461
0.6836158	0.002270405	0.4575461
0.6892105	0.002268777	0.4575461
0.6948196	0.002267199	0.4575461
0.7004436	0.002265675	0.4575461
0.7060831	0.002264209	0.4575461
0.7117389	0.002262808	0.4575461
0.7174121	0.002261478	0.4575461
0.7231042	0.002260233	0.4575461
0.7288172	0.002259087	0.4575461
0.7345539	0.002258066	0.4575461
0.7403181	0.002257216	0.4575461
0.7461143	0.002256627	0.4575461
0.7519363	0.002256551	0.4575461
0.7568529	0.002258813	0.4575461
0.7534473	0.002263339	0.4575461
0.7486881	0.002266695	0.4575461
0.7436898	0.002269689	0.4575461
0.7385815	0.002272492	0.4575461
0.7334081	0.002275173	0.4575461
0.728191	0.002277768	0.4575461
0.7229423	0.002280298	0.4575461
0.7176696	0.002282778	0.4575461
0.712378	0.002285218	0.4575461
0.7070712	0.002287624	0.4575461
0.7017519	0.002290003	0.4575461
0.6964221	0.002292358	0.4575461
0.6910834	0.002294693	0.4575461
0.6857371	0.00229701	0.4575461
0.6803841	0.002299311	0.4575461
0.6750254	0.0023016	0.4575461
0.6696615	0.002303876	0.4575461
0.6642931	0.002306142	0.4575461
0.6589205	0.002308397	0.4575461
0.6535443	0.002310644	0.4575461
0.6502067	0.002312207	0.4579255
0.6448544	0.002314446	0.4579255
0.639499	0.002316677	0.4579255
0.6341406	0.0023189	0.4579255
0.6287793	0.002321117	0.4579255
0.6234152	0.002323327	0.4579255
0.6180484	0.00232553	0.4579255
0.6126788	0.002327726	0.4579255
0.6073064	0.002329916	0.4579255
0.6019311	0.002332099	0.4579255
0.5965527	0.002334273	0.4579255
0.591171	0.00233644	0.4579255
0.5857856	0.002338598	0.4579255
0.5803963	0.002340745	0.4579255
0.5750026	0.002342882	0.4579255
0.5696038	0.002345005	0.4579255
0.5641993	0.002347114	0.4579255
0.5587882	0.002349207	0.4579255
0.5533695	0.002351279	0.4579255
0.5479418	0.002353328	0.4579255
0.5425034	0.002355348	0.4579255
0.5370523	0.002357333	0.4579255
0.5315857	0.002359276	0.4579255
0.5260998	0.002361163	0.4579255
0.5205897	0.002362978	0.4579255
0.5150482	0.002364695	0.4579255
0.5094643	0.002366268	0.4579255
0.5038204	0.002367608	0.4579255
0.4980891	0.002368484	0.4579255
0.4924815	0.002367615	0.4579255
0.4935927	0.002362433	0.4579255
0.4975271	0.002358179	0.4579255
0.5019052	0.002354374	0.4579255
0.5064888	0.002350818	0.4579255
0.5112003	0.002347434	0.4579255
0.5160032	0.00234418	0.4579255
0.5208769	0.002341033	0.4579255
0.5258084	0.002337977	0.4579255
0.5307888	0.002335002	0.4579255
0.5358119	0.002332099	0.4579255
0.5408726	0.002329263	0.4579255
0.5459673	0.002326488	0.4579255
0.551093	0.002323771	0.4579255
0.5562473	0.002321108	0.4579255
0.561428	0.002318497	0.4579255
0.5666335	0.002315936	0.4579255
0.5718623	0.002313423	0.4579255
0.5771131	0.002310956	0.4579255
0.5823847	0.002308534	0.4579255
0.5876763	0.002306155	0.4579255
0.592987	0.00230382	0.4579255
0.5983159	0.002301527	0.4579255
0.6036623	0.002299274	0.4579255
0.6090258	0.002297063	0.4579255
0.6144057	0.002294892	0.4579255
0.6198015	0.002292761	0.4579255
0.6252128	0.002290669	0.4579255
0.6306392	0.002288617	0.4579255
0.6360805	0.002286605	0.4579255
0.6415363	0.002284632	0.4579255
0.6470063	0.002282699	0.4579255
0.6524905	0.002280807	0.4579255
0.6579886	0.002278956	0.4579255
0.6635006	0.002277146	0.4579255
0.6690264	0.002275379	0.4579255
0.6745662	0.002273656	0.4579255
0.6801199	0.002271979	0.4579255
0.6856879	0.00227035	0.4579255
0.6912705	0.002268772	0.4579255
0.696868	0.002267247	0.4579255
0.7024811	0.002265781	0.4579255
0.7081106	0.002264379	0.4579255
0.7137575	0.002263049	0.4579255
0.7194235	0.002261803	0.4579255
0.7251105	0.002260656	0.4579255
0.7308213	0.002259636	0.4579255
0.7365599	0.002258786	0.4579255
0.7423306	0.002258198	0.4579255
0.7481272	0.002258125	0.4579255
0.7529873	0.002260414	0.4579255
0.749584	0.00226492	0.4579255
0.7448523	0.002268272	0.4579255
0.739882	0.002271263	0.4579255
0.7348018	0.002274064	0.4579255
0.7296564	0.002276743	0.4579255
0.7244671	0.002279337	0.4579255
0.7192462	0.002281867	0.4579255
0.7140013	0.002284346	0.4579255
0.7087374	0.002286785	0.4579255
0.7034583	0.002289191	0.4579255
0.6981666	0.002291569	0.4579255
0.6928644	0.002293924	0.4579255
0.6875533	0.002296258	0.4579255
0.6822345	0.002298575	0.4579255
0.6769091	0.002300876	0.4579255
0.6715779	0.002303164	0.4579255
0.6662415	0.00230544	0.4579255
0.6609005	0.002307705	0.4579255
0.6555555	0.002309961	0.4579255
0.6502067	0.002312207	0.4579255
0.6468264	0.00231377	0.458305
0.6415099	0.002316005	0.458305
0.6361902	0.002318232	0.458305
0.6308675	0.002320452	0.458305
0.6255419	0.002322665	0.458305
0.6202135	0.002324871	0.458305
0.6148823	0.002327071	0.458305
0.6095483	0.002329264	0.458305
0.6042116	0.00233145	0.458305
0.5988719	0.002333629	0.458305
0.5935291	0.0023358	0.458305
0.5881829	0.002337963	0.458305
0.5828331	0.002340117	0.458305
0.5774794	0.002342261	0.458305
0.5721211	0.002344394	0.458305
0.5667578	0.002346514	0.458305
0.5613888	0.002348619	0.458305
0.5560132	0.002350708	0.458305
0.5506299	0.002352777	0.458305
0.5452375	0.002354822	0.458305
0.5398345	0.002356839	0.458305
0.5344187	0.002358821	0.458305
0.5289873	0.00236076	0.458305
0.5235366	0.002362644	0.458305
0.5180617	0.002364456	0.458305
0.5125551	0.00236617	0.458305
0.507006	0.002367739	0.458305
0.5013967	0.002369076	0.458305
0.4956995	0.002369948	0.458305
0.490134	0.002369059	0.458305
0.4912654	0.002363898	0.458305
0.4951675	0.002359661	0.458305
0.4995107	0.002355868	0.458305
0.5040588	0.002352323	0.458305
0.5087345	0.002348947	0.458305
0.5135015	0.002345702	0.458305
0.5183393	0.002342563	0.458305
0.5232349	0.002339514	0.458305
0.5281793	0.002336546	0.458305
0.5331663	0.002333649	0.458305
0.5381911	0.002330819	0.458305
0.5432498	0.00232805	0.458305
0.5483395	0.002325338	0.458305
0.5534577	0.00232268	0.458305
0.5586025	0.002320074	0.458305
0.563772	0.002317518	0.458305
0.5689648	0.002315009	0.458305
0.5741796	0.002312546	0.458305
0.5794154	0.002310128	0.458305
0.584671	0.002307754	0.458305
0.5899458	0.002305422	0.458305
0.5952388	0.002303132	0.458305
0.6005495	0.002300883	0.458305
0.6058771	0.002298675	0.458305
0.6112212	0.002296507	0.458305
0.6165812	0.002294379	0.458305
0.6219568	0.00229229	0.458305
0.6273476	0.002290241	0.458305
0.6327532	0.002288231	0.458305
0.6381733	0.002286261	0.458305
0.6436077	0.00228433	0.458305
0.6490563	0.00228244	0.458305
0.6545189	0.002280591	0.458305
0.6599954	0.002278783	0.458305
0.6654858	0.002277018	0.458305
0.6709901	0.002275297	0.458305
0.6765085	0.002273622	0.458305
0.6820412	0.002271994	0.458305
0.6875884	0.002270417	0.458305
0.6931507	0.002268894	0.458305
0.6987286	0.002267428	0.458305
0.7043229	0.002266028	0.458305
0.7099349	0.002264699	0.458305
0.7155658	0.002263453	0.458305
0.7212179	0.002262308	0.458305
0.726894	0.002261288	0.458305
0.7325979	0.002260438	0.458305
0.7383342	0.002259851	0.458305
0.7440964	0.00225978	0.458305
0.7489046	0.002262081	0.458305
0.7455203	0.002266564	0.458305
0.7408247	0.002269907	0.458305
0.7358907	0.002272892	0.458305
0.7308468	0.002275688	0.458305
0.7257376	0.002278363	0.458305
0.7205845	0.002280952	0.458305
0.7153997	0.002283478	0.458305
0.7101908	0.002285953	0.458305
0.7049629	0.002288388	0.458305
0.6997198	0.00229079	0.458305
0.694464	0.002293164	0.458305
0.6891977	0.002295515	0.458305
0.6839225	0.002297845	0.458305
0.6786396	0.002300158	0.458305
0.67335	0.002302456	0.458305
0.6680546	0.002304741	0.458305
0.662754	0.002307013	0.458305
0.6574488	0.002309275	0.458305
0.6521395	0.002311527	0.458305
0.6468264	0.00231377	0.458305
0.6434041	0.002315331	0.4586844
0.6381316	0.002317559	0.4586844
0.6328558	0.002319779	0.4586844
0.6275769	0.002321992	0.4586844
0.6222952	0.002324198	0.4586844
0.6170106	0.002326397	0.4586844
0.6117232	0.00232859	0.4586844
0.6064331	0.002330776	0.4586844
0.6011401	0.002332955	0.4586844
0.5958442	0.002335127	0.4586844
0.5905451	0.002337291	0.4586844
0.5852426	0.002339447	0.4586844
0.5799366	0.002341594	0.4586844
0.5746264	0.00234373	0.4586844
0.5693118	0.002345856	0.4586844
0.5639922	0.002347969	0.4586844
0.5586667	0.002350068	0.4586844
0.5533347	0.002352149	0.4586844
0.5479949	0.002354211	0.4586844
0.5426461	0.002356249	0.4586844
0.5372866	0.002358259	0.4586844
0.5319142	0.002360234	0.4586844
0.5265263	0.002362166	0.4586844
0.521119	0.002364044	0.4586844
0.5156874	0.002365849	0.4586844
0.5102242	0.002367557	0.4586844
0.5047184	0.002369121	0.4586844
0.4991523	0.002370453	0.4586844
0.4934981	0.00237132	0.4586844
0.4879795	0.002370424	0.4586844
0.4891093	0.002365294	0.4586844
0.4929719	0.002361079	0.4586844
0.4972735	0.002357305	0.4586844
0.5017792	0.002353775	0.4586844
0.5064122	0.002350414	0.4586844
0.5111363	0.002347182	0.4586844
0.5159309	0.002344056	0.4586844
0.5207832	0.00234102	0.4586844
0.5256842	0.002338063	0.4586844
0.5306277	0.002335178	0.4586844
0.5356089	0.002332358	0.4586844
0.5406239	0.002329599	0.4586844
0.5456699	0.002326897	0.4586844
0.5507444	0.002324248	0.4586844
0.5558453	0.002321652	0.4586844
0.5609709	0.002319104	0.4586844
0.5661198	0.002316603	0.4586844
0.5712908	0.002314149	0.4586844
0.5764825	0.002311739	0.4586844
0.5816942	0.002309372	0.4586844
0.586925	0.002307047	0.4586844
0.592174	0.002304765	0.4586844
0.5974406	0.002302523	0.4586844
0.6027242	0.002300321	0.4586844
0.6080242	0.002298159	0.4586844
0.6133402	0.002296037	0.4586844
0.6186718	0.002293954	0.4586844
0.6240185	0.002291911	0.4586844
0.62938	0.002289906	0.4586844
0.634756	0.002287941	0.4586844
0.6401464	0.002286016	0.4586844
0.645551	0.00228413	0.4586844
0.6509695	0.002282286	0.4586844
0.656402	0.002280482	0.4586844
0.6618483	0.002278721	0.4586844
0.6673087	0.002277004	0.4586844
0.6727831	0.002275333	0.4586844
0.6782718	0.002273709	0.4586844
0.6837751	0.002272135	0.4586844
0.6892935	0.002270615	0.4586844
0.6948275	0.002269153	0.4586844
0.700378	0.002267754	0.4586844
0.7059461	0.002266428	0.4586844
0.7115333	0.002265185	0.4586844
0.7171417	0.002264041	0.4586844
0.7227742	0.002263022	0.4586844
0.7284346	0.002262174	0.4586844
0.7341276	0.002261587	0.4586844
0.7398465	0.002261517	0.4586844
0.7446077	0.002263814	0.4586844
0.7412585	0.002268273	0.4586844
0.7366072	0.002271604	0.4586844
0.7317178	0.002274579	0.4586844
0.7267183	0.002277365	0.4586844
0.7216535	0.002280032	0.4586844
0.7165447	0.002282613	0.4586844
0.7114042	0.002285131	0.4586844
0.7062395	0.002287599	0.4586844
0.7010559	0.002290026	0.4586844
0.6958569	0.002292421	0.4586844
0.6906454	0.002294788	0.4586844
0.6854232	0.002297132	0.4586844
0.6801921	0.002299455	0.4586844
0.6749532	0.002301761	0.4586844
0.6697077	0.002304052	0.4586844
0.6644563	0.00230633	0.4586844
0.6591998	0.002308595	0.4586844
0.6539386	0.00231085	0.4586844
0.6486733	0.002313095	0.4586844
0.6434041	0.002315331	0.4586844
0.63994	0.002316891	0.4590639
0.6347195	0.002319109	0.4590639
0.6294958	0.002321318	0.4590639
0.624269	0.002323521	0.4590639
0.6190392	0.002325717	0.4590639
0.6138066	0.002327905	0.4590639
0.6085712	0.002330088	0.4590639
0.603333	0.002332263	0.4590639
0.5980919	0.002334431	0.4590639
0.5928478	0.002336592	0.4590639
0.5876006	0.002338746	0.4590639
0.58235	0.002340891	0.4590639
0.5770956	0.002343027	0.4590639
0.5718373	0.002345154	0.4590639
0.5665744	0.002347268	0.4590639
0.5613065	0.002349371	0.4590639
0.5560327	0.002351458	0.4590639
0.5507523	0.002353529	0.4590639
0.5454642	0.00235558	0.4590639
0.540167	0.002357608	0.4590639
0.5348591	0.002359607	0.4590639
0.5295383	0.002361572	0.4590639
0.524202	0.002363494	0.4590639
0.5188463	0.002365361	0.4590639
0.5134663	0.002367158	0.4590639
0.5080548	0.002368856	0.4590639
0.5026007	0.002370412	0.4590639
0.4970863	0.002371737	0.4590639
0.4914841	0.0023726	0.4590639
0.4860168	0.002371709	0.4590639
0.4871239	0.00236662	0.4590639
0.49094	0.002362433	0.4590639
0.4951932	0.002358682	0.4590639
0.4996499	0.002355174	0.4590639
0.5042333	0.002351834	0.4590639
0.5089073	0.002348621	0.4590639
0.5136516	0.002345512	0.4590639
0.5184533	0.002342493	0.4590639
0.5233036	0.002339553	0.4590639
0.5281961	0.002336684	0.4590639
0.5331262	0.002333879	0.4590639
0.53809	0.002331135	0.4590639
0.5430846	0.002328447	0.4590639
0.5481075	0.002325813	0.4590639
0.5531569	0.002323229	0.4590639
0.5582308	0.002320694	0.4590639
0.5633279	0.002318206	0.4590639
0.568447	0.002315763	0.4590639
0.5735868	0.002313365	0.4590639
0.5787465	0.002311009	0.4590639
0.5839252	0.002308696	0.4590639
0.5891221	0.002306424	0.4590639
0.5943365	0.002304192	0.4590639
0.5995679	0.002302	0.4590639
0.6048156	0.002299848	0.4590639
0.6100793	0.002297735	0.4590639
0.6153585	0.002295661	0.4590639
0.6206528	0.002293626	0.4590639
0.6259619	0.00229163	0.4590639
0.6312855	0.002289673	0.4590639
0.6366235	0.002287755	0.4590639
0.6419755	0.002285878	0.4590639
0.6473415	0.00228404	0.4590639
0.6527215	0.002282244	0.4590639
0.6581153	0.002280489	0.4590639
0.6635231	0.002278779	0.4590639
0.668945	0.002277113	0.4590639
0.6743811	0.002275495	0.4590639
0.6798319	0.002273926	0.4590639
0.6852977	0.002272411	0.4590639
0.6907792	0.002270954	0.4590639
0.6962772	0.00226956	0.4590639
0.7017928	0.002268237	0.4590639
0.7073275	0.002266998	0.4590639
0.7128834	0.002265857	0.4590639
0.7184635	0.002264841	0.4590639
0.7240715	0.002263994	0.4590639
0.7297122	0.002263407	0.4590639
0.7353791	0.002263335	0.4590639
0.7400982	0.002265613	0.4590639
0.7367995	0.002270045	0.4590639
0.732201	0.002273361	0.4590639
0.7273642	0.002276322	0.4590639
0.7224172	0.002279096	0.4590639
0.7174049	0.002281751	0.4590639
0.7123486	0.002284321	0.4590639
0.7072606	0.002286827	0.4590639
0.7021484	0.002289284	0.4590639
0.6970171	0.002291701	0.4590639
0.6918705	0.002294085	0.4590639
0.6867113	0.002296442	0.4590639
0.6815415	0.002298775	0.4590639
0.6763626	0.002301088	0.4590639
0.6711761	0.002303384	0.4590639
0.6659828	0.002305664	0.4590639
0.6607836	0.002307931	0.4590639
0.6555792	0.002310186	0.4590639
0.6503702	0.002312431	0.4590639
0.645157	0.002314665	0.4590639
0.63994	0.002316891	0.4590639
0.636434	0.00231845	0.4594433
0.6312738	0.002320654	0.4594433
0.6261102	0.00232285	0.4594433
0.6209436	0.002325038	0.4594433
0.615774	0.00232722	0.4594433
0.6106015	0.002329395	0.4594433
0.6054262	0.002331563	0.4594433
0.600248	0.002333724	0.4594433
0.5950669	0.002335878	0.4594433
0.5898828	0.002338025	0.4594433
0.5846955	0.002340165	0.4594433
0.5795048	0.002342296	0.4594433
0.5743104	0.002344417	0.4594433
0.5691119	0.002346529	0.4594433
0.5639088	0.00234863	0.4594433
0.5587006	0.002350718	0.4594433
0.5534867	0.002352791	0.4594433
0.548266	0.002354848	0.4594433
0.5430376	0.002356884	0.4594433
0.5378001	0.002358898	0.4594433
0.532552	0.002360883	0.4594433
0.5272909	0.002362834	0.4594433
0.5220143	0.002364742	0.4594433
0.5167185	0.002366596	0.4594433
0.5113984	0.00236838	0.4594433
0.5060468	0.002370066	0.4594433
0.5006528	0.002371611	0.4594433
0.4951989	0.002372927	0.4594433
0.4896574	0.002373785	0.4594433
0.484246	0.002372911	0.4594433
0.4853099	0.002367874	0.4594433
0.4890724	0.00236372	0.4594433
0.4932707	0.002359999	0.4594433
0.4976715	0.002356519	0.4594433
0.5021983	0.002353204	0.4594433
0.5068153	0.002350015	0.4594433
0.5115021	0.002346931	0.4594433
0.516246	0.002343934	0.4594433
0.5210382	0.002341015	0.4594433
0.5258724	0.002338167	0.4594433
0.5307438	0.002335382	0.4594433
0.5356488	0.002332657	0.4594433
0.5405844	0.002329988	0.4594433
0.5455481	0.002327372	0.4594433
0.5505381	0.002324806	0.4594433
0.5555525	0.002322288	0.4594433
0.5605899	0.002319816	0.4594433
0.5656492	0.00231739	0.4594433
0.5707291	0.002315007	0.4594433
0.5758288	0.002312666	0.4594433
0.5809473	0.002310367	0.4594433
0.586084	0.002308109	0.4594433
0.5912381	0.002305891	0.4594433
0.596409	0.002303713	0.4594433
0.6015963	0.002301574	0.4594433
0.6067994	0.002299473	0.4594433
0.6120179	0.002297411	0.4594433
0.6172515	0.002295388	0.4594433
0.6224999	0.002293403	0.4594433
0.6277627	0.002291457	0.4594433
0.6330397	0.00228955	0.4594433
0.6383308	0.002287682	0.4594433
0.6436359	0.002285855	0.4594433
0.6489548	0.002284068	0.4594433
0.6542876	0.002282323	0.4594433
0.6596343	0.002280621	0.4594433
0.6649951	0.002278963	0.4594433
0.6703701	0.002277353	0.4594433
0.6757597	0.002275792	0.4594433
0.6811643	0.002274284	0.4594433
0.6865845	0.002272833	0.4594433
0.6920213	0.002271445	0.4594433
0.6974756	0.002270128	0.4594433
0.7029491	0.002268894	0.4594433
0.7084438	0.002267757	0.4594433
0.7139625	0.002266744	0.4594433
0.7195093	0.002265899	0.4594433
0.7250889	0.002265313	0.4594433
0.7306949	0.002265236	0.4594433
0.7353762	0.00226748	0.4594433
0.7321434	0.002271884	0.4594433
0.7276059	0.00227518	0.4594433
0.7228299	0.002278124	0.4594433
0.7179436	0.002280882	0.4594433
0.712992	0.002283521	0.4594433
0.7079963	0.002286076	0.4594433
0.7029688	0.002288567	0.4594433
0.6979172	0.00229101	0.4594433
0.6928465	0.002293412	0.4594433
0.6877605	0.002295782	0.4594433
0.6826618	0.002298125	0.4594433
0.6775525	0.002300444	0.4594433
0.6724341	0.002302743	0.4594433
0.667308	0.002305025	0.4594433
0.6621751	0.002307292	0.4594433
0.6570363	0.002309545	0.4594433
0.6518923	0.002311787	0.4594433
0.6467436	0.002314017	0.4594433
0.6415907	0.002316238	0.4594433
0.636434	0.00231845	0.4594433
0.6328857	0.002320008	0.4598227
0.6277939	0.002322194	0.4598227
0.6226988	0.002324373	0.4598227
0.6176005	0.002326544	0.4598227
0.6124993	0.002328708	0.4598227
0.6073951	0.002330865	0.4598227
0.602288	0.002333016	0.4598227
0.597178	0.002335159	0.4598227
0.5920651	0.002337296	0.4598227
0.5869491	0.002339425	0.4598227
0.5818299	0.002341546	0.4598227
0.5767073	0.002343659	0.4598227
0.5715809	0.002345763	0.4598227
0.5664503	0.002347857	0.4598227
0.5613152	0.00234994	0.4598227
0.556175	0.002352009	0.4598227
0.5510289	0.002354065	0.4598227
0.5458761	0.002356103	0.4598227
0.5407156	0.002358122	0.4598227
0.535546	0.002360117	0.4598227
0.5303657	0.002362085	0.4598227
0.5251726	0.002364018	0.4598227
0.519964	0.002365909	0.4598227
0.5147362	0.002367747	0.4598227
0.5094843	0.002369514	0.4598227
0.504201	0.002371185	0.4598227
0.4988757	0.002372716	0.4598227
0.4934908	0.002374021	0.4598227
0.4880191	0.002374874	0.4598227
0.4826686	0.00237403	0.4598227
0.483669	0.002369054	0.4598227
0.4873709	0.00236494	0.4598227
0.4915076	0.002361255	0.4598227
0.4958457	0.002357808	0.4598227
0.500309	0.002354524	0.4598227
0.5048619	0.002351366	0.4598227
0.5094842	0.002348309	0.4598227
0.514163	0.00234534	0.4598227
0.5188897	0.002342448	0.4598227
0.523658	0.002339626	0.4598227
0.5284633	0.002336866	0.4598227
0.5333019	0.002334165	0.4598227
0.5381707	0.002331519	0.4598227
0.5430675	0.002328926	0.4598227
0.5479903	0.002326381	0.4598227
0.5529373	0.002323885	0.4598227
0.5579072	0.002321434	0.4598227
0.5628987	0.002319028	0.4598227
0.5679107	0.002316664	0.4598227
0.5729423	0.002314343	0.4598227
0.5779925	0.002312062	0.4598227
0.5830608	0.002309822	0.4598227
0.5881464	0.002307621	0.4598227
0.5932487	0.002305459	0.4598227
0.5983672	0.002303336	0.4598227
0.6035015	0.002301252	0.4598227
0.608651	0.002299205	0.4598227
0.6138156	0.002297197	0.4598227
0.6189947	0.002295226	0.4598227
0.6241883	0.002293294	0.4598227
0.629396	0.002291401	0.4598227
0.6346177	0.002289546	0.4598227
0.6398533	0.002287731	0.4598227
0.6451027	0.002285956	0.4598227
0.6503658	0.002284222	0.4598227
0.6556429	0.002282531	0.4598227
0.6609339	0.002280885	0.4598227
0.6662391	0.002279284	0.4598227
0.6715588	0.002277733	0.4598227
0.6768935	0.002276234	0.4598227
0.6822438	0.002274792	0.4598227
0.6876105	0.002273412	0.4598227
0.6929948	0.002272102	0.4598227
0.6983982	0.002270874	0.4598227
0.7038228	0.002269742	0.4598227
0.7092714	0.002268734	0.4598227
0.714748	0.002267892	0.4598227
0.7202574	0.002267305	0.4598227
0.7257936	0.002267223	0.4598227
0.7304407	0.002269418	0.4598227
0.7272892	0.00227379	0.4598227
0.7228211	0.002277063	0.4598227
0.7181139	0.002279985	0.4598227
0.7132965	0.002282723	0.4598227
0.7084136	0.002285343	0.4598227
0.7034867	0.002287879	0.4598227
0.698528	0.002290352	0.4598227
0.6935452	0.002292777	0.4598227
0.6885433	0.002295162	0.4598227
0.683526	0.002297514	0.4598227
0.6784961	0.002299839	0.4598227
0.6734554	0.002302141	0.4598227
0.6684058	0.002304423	0.4598227
0.6633483	0.002306687	0.4598227
0.6582841	0.002308937	0.4598227
0.6532139	0.002311173	0.4598227
0.6481385	0.002313397	0.4598227
0.6430584	0.00231561	0.4598227
0.637974	0.002317814	0.4598227
0.6328857	0.002320008	0.4598227
0.6292946	0.002321565	0.4602022
0.6242795	0.00232373	0.4602022
0.6192611	0.002325888	0.4602022
0.6142394	0.002328038	0.4602022
0.6092148	0.002330181	0.4602022
0.6041871	0.002332317	0.4602022
0.5991566	0.002334446	0.4602022
0.5941231	0.002336568	0.4602022
0.5890866	0.002338683	0.4602022
0.584047	0.00234079	0.4602022
0.5790041	0.00234289	0.4602022
0.5739577	0.002344981	0.4602022
0.5689076	0.002347063	0.4602022
0.5638533	0.002349135	0.4602022
0.5587943	0.002351196	0.4602022
0.5537303	0.002353244	0.4602022
0.5486603	0.002355277	0.4602022
0.5435836	0.002357294	0.4602022
0.5384992	0.002359291	0.4602022
0.5334058	0.002361265	0.4602022
0.5283016	0.002363211	0.4602022
0.5231847	0.002365123	0.4602022
0.5180524	0.002366993	0.4602022
0.5129009	0.00236881	0.4602022
0.5077256	0.002370558	0.4602022
0.5025192	0.002372211	0.4602022
0.4972711	0.002373725	0.4602022
0.4919641	0.002375017	0.4602022
0.4865712	0.002375864	0.4602022
0.4812869	0.002375062	0.4602022
0.482204	0.002370159	0.4602022
0.4858383	0.00236609	0.4602022
0.4899066	0.002362446	0.4602022
0.4941751	0.002359038	0.4602022
0.4985681	0.002355792	0.4602022
0.5030498	0.002352669	0.4602022
0.5076002	0.002349647	0.4602022
0.5122066	0.002346711	0.4602022
0.5168604	0.002343851	0.4602022
0.5215554	0.002341059	0.4602022
0.5262869	0.002338329	0.4602022
0.5310513	0.002335657	0.4602022
0.5358457	0.00233304	0.4602022
0.5406677	0.002330473	0.4602022
0.5455155	0.002327955	0.4602022
0.5503872	0.002325485	0.4602022
0.5552815	0.002323059	0.4602022
0.5601972	0.002320676	0.4602022
0.5651331	0.002318336	0.4602022
0.5700885	0.002316038	0.4602022
0.5750623	0.00231378	0.4602022
0.580054	0.002311561	0.4602022
0.5850628	0.002309381	0.4602022
0.5900881	0.00230724	0.4602022
0.5951295	0.002305137	0.4602022
0.6001865	0.002303071	0.4602022
0.6052587	0.002301043	0.4602022
0.6103457	0.002299053	0.4602022
0.6154472	0.0022971	0.4602022
0.620563	0.002295185	0.4602022
0.6256928	0.002293308	0.4602022
0.6308366	0.002291469	0.4602022
0.635994	0.002289669	0.4602022
0.6411652	0.002287909	0.4602022
0.6463501	0.00228619	0.4602022
0.6515487	0.002284512	0.4602022
0.6567613	0.002282879	0.4602022
0.6619879	0.002281291	0.4602022
0.667229	0.002279751	0.4602022
0.672485	0.002278264	0.4602022
0.6777565	0.002276832	0.4602022
0.6830444	0.002275462	0.4602022
0.6883497	0.002274161	0.4602022
0.6936741	0.00227294	0.4602022
0.6990196	0.002271816	0.4602022
0.704389	0.002270813	0.4602022
0.7097864	0.002269974	0.4602022
0.7152165	0.002269387	0.4602022
0.7206739	0.002269297	0.4602022
0.7252892	0.002271429	0.4602022
0.7222346	0.002275766	0.4602022
0.7178443	0.002279011	0.4602022
0.7132142	0.002281909	0.4602022
0.7084738	0.002284622	0.4602022
0.7036679	0.002287219	0.4602022
0.6988181	0.002289732	0.4602022
0.6939365	0.002292184	0.4602022
0.6890307	0.002294586	0.4602022
0.6841059	0.00229695	0.4602022
0.6791656	0.002299281	0.4602022
0.6742127	0.002301584	0.4602022
0.6692491	0.002303865	0.4602022
0.6642765	0.002306126	0.4602022
0.659296	0.00230837	0.4602022
0.6543087	0.002310598	0.4602022
0.6493155	0.002312814	0.4602022
0.6443169	0.002315017	0.4602022
0.6393136	0.002317209	0.4602022
0.6343061	0.002319392	0.4602022
0.6292946	0.002321565	0.4602022
0.6256595	0.002323121	0.4605816
0.6207295	0.002325262	0.4605816
0.6157962	0.002327394	0.4605816
0.6108596	0.002329519	0.4605816
0.60592	0.002331637	0.4605816
0.6009773	0.002333748	0.4605816
0.5960316	0.002335852	0.4605816
0.591083	0.002337948	0.4605816
0.5861313	0.002340038	0.4605816
0.5811765	0.00234212	0.4605816
0.5762183	0.002344194	0.4605816
0.5712566	0.00234626	0.4605816
0.5662911	0.002348316	0.4605816
0.5613214	0.002350363	0.4605816
0.556347	0.002352398	0.4605816
0.5513674	0.00235442	0.4605816
0.546382	0.002356428	0.4605816
0.5413898	0.002358419	0.4605816
0.5363899	0.00236039	0.4605816
0.531381	0.002362338	0.4605816
0.5263614	0.002364259	0.4605816
0.5213291	0.002366146	0.4605816
0.5162815	0.002367992	0.4605816
0.5112149	0.002369785	0.4605816
0.5061247	0.00237151	0.4605816
0.5010038	0.002373141	0.4605816
0.4958416	0.002374636	0.4605816
0.4906215	0.002375912	0.4605816
0.4853167	0.002376754	0.4605816
0.480105	0.002376003	0.4605816
0.4809191	0.002371185	0.4605816
0.4844785	0.002367167	0.4605816
0.4884716	0.002363572	0.4605816
0.4926637	0.002360209	0.4605816
0.4969792	0.002357006	0.4605816
0.5013824	0.002353924	0.4605816
0.5058536	0.002350942	0.4605816
0.5103802	0.002348045	0.4605816
0.5149535	0.002345222	0.4605816
0.5195675	0.002342466	0.4605816
0.5242176	0.002339771	0.4605816
0.5289001	0.002337133	0.4605816
0.5336122	0.002334548	0.4605816
0.5383515	0.002332013	0.4605816
0.5431162	0.002329527	0.4605816
0.5479045	0.002327086	0.4605816
0.5527151	0.002324689	0.4605816
0.5575468	0.002322336	0.4605816
0.5623985	0.002320024	0.4605816
0.5672694	0.002317752	0.4605816
0.5721585	0.00231552	0.4605816
0.5770652	0.002313327	0.4605816
0.5819888	0.002311172	0.4605816
0.5869287	0.002309055	0.4605816
0.5918845	0.002306975	0.4605816
0.5968558	0.002304932	0.4605816
0.601842	0.002302927	0.4605816
0.6068429	0.002300958	0.4605816
0.6118581	0.002299026	0.4605816
0.6168875	0.002297131	0.4605816
0.6219307	0.002295273	0.4605816
0.6269877	0.002293453	0.4605816
0.6320583	0.002291671	0.4605816
0.6371425	0.002289929	0.4605816
0.6422403	0.002288226	0.4605816
0.6473517	0.002286565	0.4605816
0.6524769	0.002284947	0.4605816
0.6576161	0.002283374	0.4605816
0.6627696	0.002281849	0.4605816
0.6679379	0.002280375	0.4605816
0.6731217	0.002278955	0.4605816
0.6783216	0.002277597	0.4605816
0.683539	0.002276307	0.4605816
0.6887753	0.002275096	0.4605816
0.6940325	0.00227398	0.4605816
0.6993136	0.002272983	0.4605816
0.7046226	0.002272148	0.4605816
0.7099642	0.002271561	0.4605816
0.7153335	0.002271461	0.4605816
0.7199178	0.002273516	0.4605816
0.7169763	0.002277814	0.4605816
0.7126723	0.002281028	0.4605816
0.7081275	0.002283896	0.4605816
0.7034724	0.002286581	0.4605816
0.6987519	0.002289151	0.4605816
0.6939875	0.002291638	0.4605816
0.6891914	0.002294063	0.4605816
0.684371	0.00229644	0.4605816
0.6795317	0.002298778	0.4605816
0.6746769	0.002301084	0.4605816
0.6698095	0.002303363	0.4605816
0.6649314	0.002305619	0.4605816
0.6600441	0.002307855	0.4605816
0.6551491	0.002310074	0.4605816
0.6502472	0.002312278	0.4605816
0.6453393	0.002314468	0.4605816
0.6404261	0.002316647	0.4605816
0.6355081	0.002318814	0.4605816
0.6305858	0.002320972	0.4605816
0.6256595	0.002323121	0.4605816
0.621979	0.002324676	0.4609611
0.6171428	0.002326788	0.4609611
0.6123032	0.002328891	0.4609611
0.6074603	0.002330988	0.4609611
0.6026142	0.002333076	0.4609611
0.5977651	0.002335158	0.4609611
0.592913	0.002337233	0.4609611
0.5880578	0.0023393	0.4609611
0.5831995	0.002341361	0.4609611
0.578338	0.002343413	0.4609611
0.5734731	0.002345458	0.4609611
0.5686046	0.002347494	0.4609611
0.5637323	0.002349521	0.4609611
0.5588558	0.002351538	0.4609611
0.5539745	0.002353543	0.4609611
0.5490881	0.002355535	0.4609611
0.5441957	0.002357513	0.4609611
0.5392966	0.002359475	0.4609611
0.5343898	0.002361416	0.4609611
0.5294739	0.002363335	0.4609611
0.5245475	0.002365227	0.4609611
0.5196085	0.002367085	0.4609611
0.5146543	0.002368903	0.4609611
0.5096814	0.002370668	0.4609611
0.504685	0.002372366	0.4609611
0.4996584	0.002373973	0.4609611
0.4945912	0.002375445	0.4609611
0.4894671	0.002376704	0.4609611
0.4842598	0.002377539	0.4609611
0.479128	0.002376849	0.4609611
0.4798198	0.002372129	0.4609611
0.4832969	0.002368168	0.4609611
0.4872079	0.002364627	0.4609611
0.4913166	0.002361316	0.4609611
0.4955473	0.002358163	0.4609611
0.4998647	0.002355129	0.4609611
0.5042492	0.002352192	0.4609611
0.5086883	0.002349339	0.4609611
0.5131735	0.002346558	0.4609611
0.5176987	0.002343844	0.4609611
0.5222594	0.002341189	0.4609611
0.526852	0.00233859	0.4609611
0.5314737	0.002336043	0.4609611
0.5361222	0.002333545	0.4609611
0.5407956	0.002331094	0.4609611
0.5454924	0.002328688	0.4609611
0.550211	0.002326326	0.4609611
0.5549504	0.002324005	0.4609611
0.5597094	0.002321725	0.4609611
0.5644873	0.002319485	0.4609611
0.5692832	0.002317283	0.4609611
0.5740963	0.002315119	0.4609611
0.5789261	0.002312993	0.4609611
0.5837721	0.002310904	0.4609611
0.5886336	0.002308852	0.4609611
0.5935104	0.002306835	0.4609611
0.5984019	0.002304855	0.4609611
0.6033078	0.002302911	0.4609611
0.608228	0.002301004	0.4609611
0.613162	0.002299132	0.4609611
0.6181098	0.002297297	0.4609611
0.6230712	0.002295499	0.4609611
0.628046	0.002293739	0.4609611
0.6330342	0.002292017	0.4609611
0.6380359	0.002290334	0.4609611
0.643051	0.002288692	0.4609611
0.6480798	0.002287093	0.4609611
0.6531224	0.002285537	0.4609611
0.6581792	0.002284029	0.4609611
0.6632507	0.00228257	0.4609611
0.6683374	0.002281166	0.4609611
0.6734402	0.002279821	0.4609611
0.6785603	0.002278543	0.4609611
0.6836992	0.002277344	0.4609611
0.6888588	0.002276237	0.4609611
0.6940422	0.002275248	0.4609611
0.6992533	0.002274417	0.4609611
0.7044968	0.002273831	0.4609611
0.7097686	0.00227372	0.4609611
0.7143209	0.002275683	0.4609611
0.7115093	0.002279938	0.4609611
0.7073002	0.002283116	0.4609611
0.7028493	0.002285949	0.4609611
0.698288	0.002288603	0.4609611
0.6936614	0.002291141	0.4609611
0.6889909	0.002293597	0.4609611
0.6842888	0.002295992	0.4609611
0.6795625	0.00229834	0.4609611
0.6748172	0.002300648	0.4609611
0.6700566	0.002302925	0.4609611
0.6652832	0.002305175	0.4609611
0.6604992	0.002307402	0.4609611
0.655706	0.00230961	0.4609611
0.650905	0.0023118	0.4609611
0.6460972	0.002313976	0.4609611
0.6412833	0.002316138	0.4609611
0.636464	0.002318288	0.4609611
0.6316399	0.002320427	0.4609611
0.6268114	0.002322556	0.4609611
0.621979	0.002324676	0.4609611
0.6182512	0.00232623	0.4613405
0.6135176	0.002328309	0.4613405
0.6087806	0.00233038	0.4613405
0.6040402	0.002332443	0.4613405
0.5992967	0.002334499	0.4613405
0.59455	0.002336547	0.4613405
0.5898002	0.002338588	0.4613405
0.5850473	0.002340623	0.4613405
0.5802912	0.002342649	0.4613405
0.5755319	0.002344669	0.4613405
0.5707692	0.00234668	0.4613405
0.5660028	0.002348682	0.4613405
0.5612325	0.002350675	0.4613405
0.556458	0.002352658	0.4613405
0.5516787	0.002354629	0.4613405
0.5468942	0.002356588	0.4613405
0.5421037	0.002358532	0.4613405
0.5373066	0.002360459	0.4613405
0.5325017	0.002362367	0.4613405
0.5276878	0.002364253	0.4613405
0.5228635	0.002366111	0.4613405
0.5180266	0.002367937	0.4613405
0.5131748	0.002369722	0.4613405
0.5083044	0.002371456	0.4613405
0.503411	0.002373124	0.4613405
0.4984879	0.002374702	0.4613405
0.4935249	0.002376149	0.4613405
0.4885062	0.002377387	0.4613405
0.4834062	0.002378215	0.4613405
0.4783629	0.002377594	0.4613405
0.4789132	0.002372986	0.4613405
0.4823007	0.00236909	0.4613405
0.4861224	0.00236561	0.4613405
0.4901402	0.002362357	0.4613405
0.4942787	0.002359259	0.4613405
0.4985029	0.002356278	0.4613405
0.5027929	0.002353394	0.4613405
0.5071367	0.00235059	0.4613405
0.5115257	0.002347858	0.4613405
0.5159541	0.002345191	0.4613405
0.5204173	0.002342581	0.4613405
0.5249118	0.002340027	0.4613405
0.5294349	0.002337523	0.4613405
0.5339842	0.002335067	0.4613405
0.538558	0.002332657	0.4613405
0.5431546	0.002330291	0.4613405
0.5477727	0.002327967	0.4613405
0.5524111	0.002325684	0.4613405
0.5570689	0.00232344	0.4613405
0.5617451	0.002321236	0.4613405
0.566439	0.002319069	0.4613405
0.5711498	0.002316939	0.4613405
0.575877	0.002314846	0.4613405
0.58062	0.002312789	0.4613405
0.5853784	0.002310768	0.4613405
0.5901516	0.002308782	0.4613405
0.5949394	0.002306831	0.4613405
0.5997415	0.002304916	0.4613405
0.6045574	0.002303036	0.4613405
0.609387	0.002301191	0.4613405
0.6142302	0.002299383	0.4613405
0.6190867	0.00229761	0.4613405
0.6239565	0.002295874	0.4613405
0.6288395	0.002294176	0.4613405
0.6337357	0.002292516	0.4613405
0.6386452	0.002290896	0.4613405
0.6435682	0.002289318	0.4613405
0.6485049	0.002287783	0.4613405
0.6534555	0.002286293	0.4613405
0.6584207	0.002284853	0.4613405
0.663401	0.002283465	0.4613405
0.6683972	0.002282137	0.4613405
0.6734104	0.002280874	0.4613405
0.6784423	0.002279687	0.4613405
0.6834947	0.002278592	0.4613405
0.6885707	0.002277612	0.4613405
0.6936741	0.002276787	0.4613405
0.6988098	0.0022762	0.4613405
0.7039743	0.002276077	0.4613405
0.708491	0.002277936	0.4613405
0.7058271	0.002282141	0.4613405
0.7017218	0.002285278	0.4613405
0.6973734	0.002288074	0.4613405
0.6929146	0.00229069	0.4613405
0.6883906	0.002293192	0.4613405
0.6838229	0.002295613	0.4613405
0.6792236	0.002297974	0.4613405
0.6746002	0.002300288	0.4613405
0.6699578	0.002302563	0.4613405
0.6653002	0.002304806	0.4613405
0.6606298	0.002307023	0.4613405
0.6559487	0.002309218	0.4613405
0.6512585	0.002311393	0.4613405
0.6465604	0.00231355	0.4613405
0.6418554	0.002315693	0.4613405
0.6371444	0.002317822	0.4613405
0.6324279	0.00231994	0.4613405
0.6277066	0.002322046	0.4613405
0.6229809	0.002324143	0.4613405
0.6182512	0.00232623	0.4613405
0.6144736	0.002327783	0.46172
0.6098519	0.002329824	0.46172
0.6052267	0.002331858	0.46172
0.600598	0.002333884	0.46172
0.5959661	0.002335902	0.46172
0.5913311	0.002337913	0.46172
0.5866928	0.002339917	0.46172
0.5820514	0.002341914	0.46172
0.5774068	0.002343902	0.46172
0.5727589	0.002345884	0.46172
0.5681075	0.002347857	0.46172
0.5634524	0.002349821	0.46172
0.5587933	0.002351776	0.46172
0.5541299	0.00235372	0.46172
0.5494618	0.002355653	0.46172
0.5447884	0.002357574	0.46172
0.5401091	0.00235948	0.46172
0.535423	0.002361369	0.46172
0.5307293	0.002363239	0.46172
0.5260267	0.002365087	0.46172
0.5213137	0.002366907	0.46172
0.5165883	0.002368696	0.46172
0.5118481	0.002370445	0.46172
0.5070897	0.002372144	0.46172
0.5023086	0.002373777	0.46172
0.4974984	0.002375323	0.46172
0.4926494	0.002376742	0.46172
0.4877458	0.002377957	0.46172
0.4827632	0.002378777	0.46172
0.4778183	0.002378231	0.46172
0.4782087	0.002373751	0.46172
0.4814984	0.002369926	0.46172
0.4852235	0.002366514	0.46172
0.489143	0.002363327	0.46172
0.4931817	0.002360291	0.46172
0.4973045	0.00235737	0.46172
0.5014922	0.002354544	0.46172
0.5057325	0.002351796	0.46172
0.5100172	0.002349119	0.46172
0.5143404	0.002346504	0.46172
0.5186976	0.002343946	0.46172
0.5230855	0.002341441	0.46172
0.5275013	0.002338986	0.46172
0.5319428	0.002336577	0.46172
0.5364082	0.002334213	0.46172
0.5408959	0.002331892	0.46172
0.5454046	0.002329612	0.46172
0.5499332	0.002327371	0.46172
0.5544807	0.002325169	0.46172
0.5590462	0.002323005	0.46172
0.563629	0.002320877	0.46172
0.5682284	0.002318786	0.46172
0.5728438	0.00231673	0.46172
0.5774747	0.00231471	0.46172
0.5821206	0.002312724	0.46172
0.586781	0.002310772	0.46172
0.5914558	0.002308855	0.46172
0.5961445	0.002306972	0.46172
0.6008468	0.002305124	0.46172
0.6055625	0.00230331	0.46172
0.6102916	0.002301531	0.46172
0.6150337	0.002299788	0.46172
0.6197888	0.00229808	0.46172
0.624557	0.002296409	0.46172
0.6293382	0.002294775	0.46172
0.6341324	0.00229318	0.46172
0.6389399	0.002291626	0.46172
0.6437608	0.002290114	0.46172
0.6485956	0.002288646	0.46172
0.6534447	0.002287227	0.46172
0.6583086	0.002285859	0.46172
0.6631882	0.002284549	0.46172
0.6680847	0.002283303	0.46172
0.6729996	0.002282132	0.46172
0.6779348	0.00228105	0.46172
0.6828932	0.00228008	0.46172
0.6878789	0.002279262	0.46172
0.6928966	0.002278676	0.46172
0.6979435	0.002278538	0.46172
0.7024186	0.002280281	0.46172
0.6999212	0.002284429	0.46172
0.6959287	0.002287521	0.46172
0.6916919	0.002290272	0.46172
0.6873446	0.002292847	0.46172
0.6829323	0.002295308	0.46172
0.6784764	0.00229769	0.46172
0.673989	0.002300012	0.46172
0.6694777	0.002302287	0.46172
0.6649474	0.002304524	0.46172
0.6604018	0.00230673	0.46172
0.6558436	0.00230891	0.46172
0.6512747	0.002311067	0.46172
0.6466966	0.002313204	0.46172
0.6421107	0.002315325	0.46172
0.6375178	0.002317431	0.46172
0.6329189	0.002319523	0.46172
0.6283145	0.002321603	0.46172
0.6237052	0.002323673	0.46172
0.6190914	0.002325732	0.46172
0.6144736	0.002327783	0.46172
0.6106431	0.002329335	0.4620994
0.6061429	0.002331335	0.4620994
0.6016391	0.002333326	0.4620994
0.5971319	0.00233531	0.4620994
0.5926213	0.002337287	0.4620994
0.5881075	0.002339256	0.4620994
0.5835904	0.002341217	0.4620994
0.5790701	0.002343171	0.4620994
0.5745466	0.002345118	0.4620994
0.5700196	0.002347056	0.4620994
0.5654892	0.002348987	0.4620994
0.5609549	0.002350908	0.4620994
0.5564167	0.00235282	0.4620994
0.5518741	0.002354722	0.4620994
0.5473268	0.002356612	0.4620994
0.5427741	0.00235849	0.4620994
0.5382156	0.002360353	0.4620994
0.5336503	0.002362199	0.4620994
0.5290774	0.002364027	0.4620994
0.5244957	0.002365832	0.4620994
0.5199037	0.002367611	0.4620994
0.5152995	0.002369359	0.4620994
0.5106807	0.002371067	0.4620994
0.5060441	0.002372726	0.4620994
0.5013853	0.002374322	0.4620994
0.496698	0.002375832	0.4620994
0.4919728	0.002377218	0.4620994
0.4871948	0.002378408	0.4620994
0.4823402	0.002379219	0.4620994
0.4775049	0.002378752	0.4620994
0.4777175	0.002374419	0.4620994
0.4809014	0.002370672	0.4620994
0.4845221	0.002367335	0.4620994
0.4883354	0.00236422	0.4620994
0.4922661	0.002361254	0.4620994
0.4962794	0.0023584	0.4620994
0.5003563	0.002355638	0.4620994
0.5044846	0.002352953	0.4620994
0.5086563	0.002350336	0.4620994
0.5128656	0.00234778	0.4620994
0.5171081	0.00234528	0.4620994
0.5213804	0.002342831	0.4620994
0.52568	0.00234043	0.4620994
0.5300046	0.002338074	0.4620994
0.5343525	0.002335762	0.4620994
0.5387221	0.00233349	0.4620994
0.5431121	0.002331259	0.4620994
0.5475215	0.002329066	0.4620994
0.5519493	0.002326911	0.4620994
0.5563947	0.002324792	0.4620994
0.5608569	0.002322709	0.4620994
0.5653353	0.00232066	0.4620994
0.5698293	0.002318647	0.4620994
0.5743384	0.002316667	0.4620994
0.5788622	0.002314721	0.4620994
0.5834002	0.002312808	0.4620994
0.5879521	0.002310929	0.4620994
0.5925176	0.002309083	0.4620994
0.5970964	0.00230727	0.4620994
0.6016884	0.002305491	0.4620994
0.6062933	0.002303746	0.4620994
0.6109111	0.002302035	0.4620994
0.6155417	0.002300359	0.4620994
0.6201849	0.002298718	0.4620994
0.6248409	0.002297114	0.4620994
0.6295098	0.002295548	0.4620994
0.6341916	0.002294021	0.4620994
0.6388867	0.002292535	0.4620994
0.6435953	0.002291093	0.4620994
0.6483179	0.002289697	0.4620994
0.6530552	0.002288352	0.4620994
0.657808	0.002287063	0.4620994
0.6625773	0.002285836	0.4620994
0.6673647	0.002284682	0.4620994
0.6721722	0.002283615	0.4620994
0.6770026	0.002282657	0.4620994
0.6818599	0.002281847	0.4620994
0.6867488	0.002281262	0.4620994
0.6916675	0.00228111	0.4620994
0.6960919	0.002282725	0.4620994
0.6937808	0.002286808	0.4620994
0.6899108	0.002289848	0.4620994
0.6857947	0.00229255	0.4620994
0.6815683	0.002295077	0.4620994
0.6772771	0.002297493	0.4620994
0.6729425	0.00229983	0.4620994
0.6685766	0.002302109	0.4620994
0.6641868	0.00230434	0.4620994
0.6597783	0.002306535	0.4620994
0.6553544	0.002308699	0.4620994
0.6509179	0.002310836	0.4620994
0.6464708	0.002312951	0.4620994
0.6420145	0.002315047	0.4620994
0.6375503	0.002317126	0.4620994
0.6330792	0.00231919	0.4620994
0.628602	0.002321241	0.4620994
0.6241193	0.00232328	0.4620994
0.6196316	0.002325308	0.4620994
0.6151394	0.002327326	0.4620994
0.6106431	0.002329335	0.4620994
0.6067559	0.002330885	0.4624788
0.6023874	0.002332839	0.4624788
0.5980152	0.002334784	0.4624788
0.5936395	0.002336721	0.4624788
0.5892603	0.00233865	0.4624788
0.5848779	0.002340572	0.4624788
0.5804922	0.002342487	0.4624788
0.5761032	0.002344394	0.4624788
0.5717109	0.002346293	0.4624788
0.5673151	0.002348184	0.4624788
0.5629158	0.002350067	0.4624788
0.5585126	0.002351941	0.4624788
0.5541054	0.002353805	0.4624788
0.5496938	0.002355659	0.4624788
0.5452774	0.002357502	0.4624788
0.5408557	0.002359332	0.4624788
0.5364281	0.002361147	0.4624788
0.5319938	0.002362946	0.4624788
0.527552	0.002364726	0.4624788
0.5231014	0.002366485	0.4624788
0.5186406	0.002368217	0.4624788
0.5141679	0.002369918	0.4624788
0.5096809	0.002371581	0.4624788
0.5051764	0.002373197	0.4624788
0.5006503	0.00237475	0.4624788
0.4960965	0.00237622	0.4624788
0.491506	0.002377571	0.4624788
0.4868644	0.002378733	0.4624788
0.4821489	0.002379533	0.4624788
0.4774356	0.002379148	0.4624788
0.477454	0.00237498	0.4624788
0.4805233	0.002371319	0.4624788
0.4840315	0.002368066	0.4624788
0.4877303	0.002365031	0.4624788
0.4915444	0.002362141	0.4624788
0.4954396	0.002359362	0.4624788
0.4993967	0.002356671	0.4624788
0.5034041	0.002354056	0.4624788
0.5074537	0.002351506	0.4624788
0.5115398	0.002349016	0.4624788
0.5156582	0.002346579	0.4624788
0.5198056	0.002344192	0.4624788
0.5239795	0.002341851	0.4624788
0.5281776	0.002339555	0.4624788
0.5323983	0.0023373	0.4624788
0.5366401	0.002335084	0.4624788
0.5409017	0.002332908	0.4624788
0.5451821	0.002330768	0.4624788
0.5494803	0.002328665	0.4624788
0.5537956	0.002326596	0.4624788
0.5581272	0.002324563	0.4624788
0.5624745	0.002322563	0.4624788
0.566837	0.002320596	0.4624788
0.5712141	0.002318662	0.4624788
0.5756055	0.002316761	0.4624788
0.5800107	0.002314891	0.4624788
0.5844295	0.002313055	0.4624788
0.5888615	0.00231125	0.4624788
0.5933064	0.002309477	0.4624788
0.5977642	0.002307737	0.4624788
0.6022346	0.00230603	0.4624788
0.6067175	0.002304356	0.4624788
0.6112128	0.002302715	0.4624788
0.6157206	0.002301109	0.4624788
0.6202408	0.002299539	0.4624788
0.6247736	0.002298004	0.4624788
0.629319	0.002296508	0.4624788
0.6338774	0.002295052	0.4624788
0.6384491	0.002293638	0.4624788
0.6430345	0.00229227	0.4624788
0.6476343	0.00229095	0.4624788
0.6522492	0.002289684	0.4624788
0.6568804	0.00228848	0.4624788
0.6615294	0.002287346	0.4624788
0.6661981	0.002286296	0.4624788
0.6708893	0.002285352	0.4624788
0.6756069	0.002284552	0.4624788
0.6803558	0.002283968	0.4624788
0.6851349	0.002283799	0.4624788
0.6894963	0.002285279	0.4624788
0.6873924	0.002289284	0.4624788
0.6836547	0.002292266	0.4624788
0.6796692	0.002294914	0.4624788
0.6755735	0.002297388	0.4624788
0.6714133	0.002299753	0.4624788
0.6672101	0.00230204	0.4624788
0.6629756	0.002304269	0.4624788
0.6587175	0.002306453	0.4624788
0.6544407	0.0023086	0.4624788
0.6501487	0.002310716	0.4624788
0.645844	0.002312806	0.4624788
0.6415288	0.002314874	0.4624788
0.6372044	0.002316924	0.4624788
0.6328722	0.002318956	0.4624788
0.6285329	0.002320974	0.4624788
0.6241876	0.002322978	0.4624788
0.6198367	0.00232497	0.4624788
0.6154809	0.002326952	0.4624788
0.6111205	0.002328923	0.4624788
0.6067559	0.002330885	0.4624788
0.602807	0.002332435	0.4628583
0.598581	0.002334337	0.4628583
0.5943512	0.00233623	0.4628583
0.5901179	0.002338115	0.4628583
0.5858811	0.002339992	0.4628583
0.5816409	0.002341862	0.4628583
0.5773975	0.002343724	0.4628583
0.5731506	0.002345578	0.4628583
0.5689004	0.002347425	0.4628583
0.5646466	0.002349263	0.4628583
0.5603892	0.002351093	0.4628583
0.556128	0.002352914	0.4628583
0.5518627	0.002354726	0.4628583
0.5475929	0.002356527	0.4628583
0.5433184	0.002358317	0.4628583
0.5390385	0.002360094	0.4628583
0.5347528	0.002361856	0.4628583
0.5304604	0.002363603	0.4628583
0.5261605	0.002365331	0.4628583
0.521852	0.002367037	0.4628583
0.5175335	0.002368718	0.4628583
0.5132033	0.002370368	0.4628583
0.5088591	0.002371981	0.4628583
0.5044979	0.002373548	0.4628583
0.5001156	0.002375054	0.4628583
0.4957066	0.002376481	0.4628583
0.4912621	0.002377792	0.4628583
0.4867685	0.002378922	0.4628583
0.4822041	0.002379709	0.4628583
0.4776268	0.002379407	0.4628583
0.4774361	0.002375427	0.4628583
0.4803815	0.00237186	0.4628583
0.4837685	0.002368699	0.4628583
0.4873438	0.002365752	0.4628583
0.4910323	0.002362947	0.4628583
0.4948	0.002360249	0.4628583
0.498628	0.002357638	0.4628583
0.5025047	0.002355099	0.4628583
0.5064225	0.002352624	0.4628583
0.5103756	0.002350206	0.4628583
0.51436	0.00234784	0.4628583
0.5183724	0.002345521	0.4628583
0.5224103	0.002343248	0.4628583
0.5264718	0.002341016	0.4628583
0.530555	0.002338825	0.4628583
0.5346585	0.002336672	0.4628583
0.5387813	0.002334556	0.4628583
0.5429221	0.002332476	0.4628583
0.5470802	0.00233043	0.4628583
0.5512548	0.002328418	0.4628583
0.5554451	0.002326439	0.4628583
0.5596507	0.002324493	0.4628583
0.5638708	0.002322579	0.4628583
0.5681052	0.002320696	0.4628583
0.5723533	0.002318844	0.4628583
0.5766148	0.002317024	0.4628583
0.5808894	0.002315235	0.4628583
0.5851768	0.002313476	0.4628583
0.5894768	0.002311748	0.4628583
0.5937892	0.002310052	0.4628583
0.5981138	0.002308387	0.4628583
0.6024506	0.002306754	0.4628583
0.6067995	0.002305154	0.4628583
0.6111605	0.002303586	0.4628583
0.6155336	0.002302053	0.4628583
0.6199188	0.002300555	0.4628583
0.6243165	0.002299094	0.4628583
0.6287267	0.002297671	0.4628583
0.6331499	0.002296289	0.4628583
0.6375865	0.002294951	0.4628583
0.6420372	0.00229366	0.4628583
0.6465026	0.002292422	0.4628583
0.650984	0.002291242	0.4628583
0.6554828	0.002290131	0.4628583
0.6600008	0.002289101	0.4628583
0.6645409	0.002288173	0.4628583
0.669107	0.002287383	0.4628583
0.6737038	0.002286802	0.4628583
0.6783311	0.002286617	0.4628583
0.6826141	0.002287953	0.4628583
0.6807387	0.002291866	0.4628583
0.6771439	0.002294785	0.4628583
0.6732993	0.002297371	0.4628583
0.6693448	0.002299786	0.4628583
0.6653262	0.002302094	0.4628583
0.6612649	0.002304325	0.4628583
0.6571726	0.0023065	0.4628583
0.6530568	0.002308629	0.4628583
0.6489224	0.002310722	0.4628583
0.644773	0.002312785	0.4628583
0.640611	0.002314823	0.4628583
0.6364384	0.002316839	0.4628583
0.6322568	0.002318836	0.4628583
0.6280673	0.002320817	0.4628583
0.6238708	0.002322783	0.4628583
0.6196682	0.002324735	0.4628583
0.61546	0.002326676	0.4628583
0.6112468	0.002328605	0.4628583
0.607029	0.002330525	0.4628583
0.602807	0.002332435	0.4628583
0.5987901	0.002333984	0.4632377
0.5947183	0.002335828	0.4632377
0.5906428	0.002337663	0.4632377
0.5865635	0.00233949	0.4632377
0.5824808	0.002341309	0.4632377
0.5783946	0.002343121	0.4632377
0.5743051	0.002344925	0.4632377
0.5702121	0.002346721	0.4632377
0.5661157	0.00234851	0.4632377
0.5620157	0.00235029	0.4632377
0.557912	0.002352061	0.4632377
0.5538044	0.002353824	0.4632377
0.5496927	0.002355577	0.4632377
0.5455766	0.002357319	0.4632377
0.5414557	0.00235905	0.4632377
0.5373294	0.002360769	0.4632377
0.5331973	0.002362473	0.4632377
0.5290587	0.002364161	0.4632377
0.5249126	0.002365831	0.4632377
0.5207581	0.00236748	0.4632377
0.5165937	0.002369104	0.4632377
0.5124179	0.002370698	0.4632377
0.5082285	0.002372256	0.4632377
0.5040226	0.002373769	0.4632377
0.4997963	0.002375224	0.4632377
0.4955442	0.002376602	0.4632377
0.4912582	0.002377869	0.4632377
0.4869251	0.002378965	0.4632377
0.4825246	0.002379736	0.4632377
0.4780985	0.002379517	0.4632377
0.4776864	0.002375747	0.4632377
0.4804976	0.002372284	0.4632377
0.483754	0.002369224	0.4632377
0.4871963	0.002366373	0.4632377
0.4907494	0.002363662	0.4632377
0.4943794	0.002361054	0.4632377
0.498068	0.002358529	0.4632377
0.5018037	0.002356075	0.4632377
0.5055791	0.002353683	0.4632377
0.5093885	0.002351345	0.4632377
0.5132281	0.002349056	0.4632377
0.5170947	0.002346814	0.4632377
0.5209858	0.002344614	0.4632377
0.5248995	0.002342455	0.4632377
0.5288341	0.002340335	0.4632377
0.5327883	0.002338251	0.4632377
0.5367609	0.002336202	0.4632377
0.5407509	0.002334187	0.4632377
0.5447574	0.002332206	0.4632377
0.5487798	0.002330257	0.4632377
0.5528173	0.002328339	0.4632377
0.5568694	0.002326453	0.4632377
0.5609356	0.002324596	0.4632377
0.5650155	0.002322771	0.4632377
0.5691085	0.002320975	0.4632377
0.5732145	0.002319208	0.4632377
0.5773331	0.002317472	0.4632377
0.581464	0.002315765	0.4632377
0.5856071	0.002314087	0.4632377
0.5897622	0.00231244	0.4632377
0.593929	0.002310822	0.4632377
0.5981077	0.002309236	0.4632377
0.6022979	0.00230768	0.4632377
0.6064999	0.002306156	0.4632377
0.6107136	0.002304665	0.4632377
0.6149391	0.002303208	0.4632377
0.6191766	0.002301786	0.4632377
0.6234263	0.0023004	0.4632377
0.6276886	0.002299055	0.4632377
0.631964	0.002297751	0.4632377
0.636253	0.002296492	0.4632377
0.6405564	0.002295284	0.4632377
0.6448753	0.002294133	0.4632377
0.6492111	0.002293047	0.4632377
0.6535658	0.00229204	0.4632377
0.657942	0.002291131	0.4632377
0.6623435	0.002290354	0.4632377
0.6667752	0.002289777	0.4632377
0.6712376	0.002289575	0.4632377
0.6754237	0.002290763	0.4632377
0.6737982	0.002294566	0.4632377
0.6703574	0.002297413	0.4632377
0.6666648	0.00229993	0.4632377
0.6628628	0.00230228	0.4632377
0.6589971	0.002304524	0.4632377
0.655089	0.002306693	0.4632377
0.6511503	0.002308806	0.4632377
0.6471884	0.002310875	0.4632377
0.643208	0.002312909	0.4632377
0.6392127	0.002314913	0.4632377
0.635205	0.002316892	0.4632377
0.6311868	0.00231885	0.4632377
0.6271595	0.002320789	0.4632377
0.6231244	0.002322711	0.4632377
0.6190823	0.002324619	0.4632377
0.615034	0.002326514	0.4632377
0.6109802	0.002328397	0.4632377
0.6069214	0.002330269	0.4632377
0.6028579	0.002332131	0.4632377
0.5987901	0.002333984	0.4632377
0.5946975	0.002335532	0.4636172
0.5907927	0.002337311	0.4636172
0.5868841	0.002339082	0.4636172
0.5829718	0.002340845	0.4636172
0.5790559	0.002342601	0.4636172
0.5751366	0.002344348	0.4636172
0.5712138	0.002346087	0.4636172
0.5672875	0.002347819	0.4636172
0.5633577	0.002349543	0.4636172
0.5594243	0.002351258	0.4636172
0.5554872	0.002352965	0.4636172
0.5515462	0.002354663	0.4636172
0.547601	0.002356351	0.4636172
0.5436514	0.002358029	0.4636172
0.539697	0.002359695	0.4636172
0.5357373	0.002361349	0.4636172
0.5317718	0.002362989	0.4636172
0.5277998	0.002364613	0.4636172
0.5238205	0.002366219	0.4636172
0.5198329	0.002367805	0.4636172
0.5158358	0.002369366	0.4636172
0.5118275	0.002370898	0.4636172
0.5078059	0.002372395	0.4636172
0.5037685	0.002373849	0.4636172
0.4997116	0.002375247	0.4636172
0.4956298	0.002376571	0.4636172
0.4915157	0.002377791	0.4636172
0.487357	0.002378847	0.4636172
0.4831344	0.0023796	0.4636172
0.4788761	0.002379461	0.4636172
0.4782335	0.002375927	0.4636172
0.4808992	0.002372577	0.4636172
0.4840148	0.002369628	0.4636172
0.4873136	0.002366884	0.4636172
0.4907203	0.002364275	0.4636172
0.4942016	0.002361766	0.4636172
0.4977395	0.002359338	0.4636172
0.5013229	0.002356977	0.4636172
0.5049443	0.002354675	0.4636172
0.5085984	0.002352425	0.4636172
0.5122814	0.002350223	0.4636172
0.5159902	0.002348064	0.4636172
0.5197225	0.002345947	0.4636172
0.5234763	0.002343868	0.4636172
0.5272502	0.002341825	0.4636172
0.5310427	0.002339817	0.4636172
0.5348528	0.002337843	0.4636172
0.5386795	0.002335901	0.4636172
0.5425221	0.002333991	0.4636172
0.5463797	0.002332111	0.4636172
0.5502518	0.002330262	0.4636172
0.5541378	0.002328442	0.4636172
0.5580373	0.00232665	0.4636172
0.5619499	0.002324888	0.4636172
0.5658751	0.002323154	0.4636172
0.5698126	0.002321448	0.4636172
0.5737623	0.00231977	0.4636172
0.5777237	0.002318121	0.4636172
0.5816968	0.002316499	0.4636172
0.5856814	0.002314906	0.4636172
0.5896773	0.002313342	0.4636172
0.5936845	0.002311807	0.4636172
0.5977029	0.002310301	0.4636172
0.6017325	0.002308826	0.4636172
0.6057735	0.002307382	0.4636172
0.6098258	0.00230597	0.4636172
0.6138897	0.002304592	0.4636172
0.6179654	0.00230325	0.4636172
0.6220532	0.002301944	0.4636172
0.6261537	0.002300679	0.4636172
0.6302673	0.002299458	0.4636172
0.6343949	0.002298284	0.4636172
0.6385375	0.002297165	0.4636172
0.6426966	0.002296108	0.4636172
0.6468739	0.002295127	0.4636172
0.6510722	0.002294239	0.4636172
0.655295	0.002293477	0.4636172
0.6595474	0.002292906	0.4636172
0.6638304	0.002292687	0.4636172
0.6678984	0.002293725	0.4636172
0.6665431	0.002297396	0.4636172
0.6632685	0.002300163	0.4636172
0.65974	0.002302604	0.4636172
0.6561025	0.00230488	0.4636172
0.652402	0.002307053	0.4636172
0.6486596	0.002309152	0.4636172
0.644887	0.002311197	0.4636172
0.6410915	0.002313199	0.4636172
0.6372777	0.002315167	0.4636172
0.6334492	0.002317105	0.4636172
0.6296084	0.002319019	0.4636172
0.6257572	0.002320911	0.4636172
0.621897	0.002322786	0.4636172
0.618029	0.002324644	0.4636172
0.6141541	0.002326488	0.4636172
0.610273	0.002328318	0.4636172
0.6063863	0.002330137	0.4636172
0.6024946	0.002331945	0.4636172
0.5985982	0.002333743	0.4636172
0.5946975	0.002335532	0.4636172
0.5905188	0.002337078	0.4639966
0.5867953	0.002338787	0.4639966
0.5830679	0.002340487	0.4639966
0.5793367	0.002342178	0.4639966
0.575602	0.002343862	0.4639966
0.5718637	0.002345538	0.4639966
0.5681219	0.002347206	0.4639966
0.5643766	0.002348866	0.4639966
0.5606278	0.002350518	0.4639966
0.5568753	0.002352162	0.4639966
0.5531191	0.002353797	0.4639966
0.5493589	0.002355424	0.4639966
0.5455946	0.00235704	0.4639966
0.5418258	0.002358646	0.4639966
0.5380522	0.002360241	0.4639966
0.5342735	0.002361823	0.4639966
0.530489	0.002363392	0.4639966
0.5266981	0.002364945	0.4639966
0.5229	0.002366481	0.4639966
0.5190939	0.002367997	0.4639966
0.5152785	0.002369488	0.4639966
0.5114523	0.002370952	0.4639966
0.5076134	0.002372383	0.4639966
0.5037592	0.002373771	0.4639966
0.4998863	0.002375107	0.4639966
0.4959898	0.002376372	0.4639966
0.4920627	0.002377538	0.4639966
0.4880935	0.002378551	0.4639966
0.4840645	0.002379283	0.4639966
0.4799924	0.002379219	0.4639966
0.4791141	0.002375948	0.4639966
0.4816217	0.002372721	0.4639966
0.4845851	0.002369895	0.4639966
0.4877286	0.002367268	0.4639966
0.4909769	0.002364772	0.4639966
0.4942973	0.002362373	0.4639966
0.497672	0.00236005	0.4639966
0.5010903	0.002357792	0.4639966
0.5045449	0.00235559	0.4639966
0.5080306	0.002353438	0.4639966
0.5115439	0.002351331	0.4639966
0.5150816	0.002349265	0.4639966
0.5186417	0.002347238	0.4639966
0.5222223	0.002345247	0.4639966
0.5258218	0.002343291	0.4639966
0.529439	0.002341368	0.4639966
0.5330729	0.002339476	0.4639966
0.5367226	0.002337615	0.4639966
0.5403872	0.002335784	0.4639966
0.5440662	0.002333982	0.4639966
0.5477589	0.002332207	0.4639966
0.5514648	0.002330461	0.4639966
0.5551834	0.002328742	0.4639966
0.5589145	0.00232705	0.4639966
0.5626575	0.002325385	0.4639966
0.5664123	0.002323747	0.4639966
0.5701786	0.002322135	0.4639966
0.5739561	0.002320549	0.4639966
0.5777447	0.00231899	0.4639966
0.5815442	0.002317458	0.4639966
0.5853546	0.002315954	0.4639966
0.5891757	0.002314476	0.4639966
0.5930075	0.002313027	0.4639966
0.59685	0.002311606	0.4639966
0.6007034	0.002310215	0.4639966
0.6045676	0.002308855	0.4639966
0.6084429	0.002307526	0.4639966
0.6123296	0.002306231	0.4639966
0.6162279	0.002304972	0.4639966
0.6201383	0.00230375	0.4639966
0.6240614	0.00230257	0.4639966
0.627998	0.002301436	0.4639966
0.631949	0.002300353	0.4639966
0.6359158	0.00229933	0.4639966
0.6399003	0.002298378	0.4639966
0.6439051	0.002297515	0.4639966
0.6479336	0.002296772	0.4639966
0.6519907	0.002296207	0.4639966
0.6560784	0.002295972	0.4639966
0.6600044	0.002296861	0.4639966
0.6589376	0.002300374	0.4639966
0.6558425	0.002303052	0.4639966
0.6524912	0.002305407	0.4639966
0.6490317	0.002307601	0.4639966
0.64551	0.002309694	0.4639966
0.6419471	0.002311716	0.4639966
0.6383544	0.002313684	0.4639966
0.6347392	0.002315611	0.4639966
0.631106	0.002317504	0.4639966
0.6274583	0.002319369	0.4639966
0.6237985	0.00232121	0.4639966
0.6201283	0.00232303	0.4639966
0.6164493	0.002324832	0.4639966
0.6127625	0.002326619	0.4639966
0.6090689	0.002328391	0.4639966
0.6053691	0.00233015	0.4639966
0.6016638	0.002331898	0.4639966
0.5979533	0.002333634	0.4639966
0.5942382	0.002335361	0.4639966
0.5905188	0.002337078	0.4639966
0.5862407	0.002338624	0.4643761
0.5827145	0.002340253	0.4643761
0.5791844	0.002341873	0.4643761
0.5756505	0.002343486	0.4643761
0.572113	0.00234509	0.4643761
0.568572	0.002346687	0.4643761
0.5650274	0.002348275	0.4643761
0.5614792	0.002349856	0.4643761
0.5579275	0.002351428	0.4643761
0.5543722	0.002352993	0.4643761
0.550813	0.002354548	0.4643761
0.5472499	0.002356095	0.4643761
0.5436827	0.002357632	0.4643761
0.540111	0.002359159	0.4643761
0.5365347	0.002360674	0.4643761
0.5329531	0.002362178	0.4643761
0.5293659	0.002363668	0.4643761
0.5257725	0.002365143	0.4643761
0.5221722	0.0023666	0.4643761
0.518564	0.002368039	0.4643761
0.5149468	0.002369454	0.4643761
0.5113193	0.002370843	0.4643761
0.5076795	0.002372199	0.4643761
0.5040253	0.002373516	0.4643761
0.5003533	0.002374783	0.4643761
0.496659	0.002375983	0.4643761
0.492936	0.002377089	0.4643761
0.4891737	0.002378054	0.4643761
0.4853558	0.002378761	0.4643761
0.4814902	0.002378766	0.4643761
0.480377	0.002375786	0.4643761
0.4827117	0.002372696	0.4643761
0.4855101	0.002370005	0.4643761
0.488485	0.002367508	0.4643761
0.4915613	0.002365136	0.4643761
0.4947067	0.002362858	0.4643761
0.497904	0.002360652	0.4643761
0.5011426	0.002358508	0.4643761
0.5044157	0.002356416	0.4643761
0.5077184	0.002354372	0.4643761
0.5110469	0.00235237	0.4643761
0.5143987	0.002350407	0.4643761
0.5177714	0.00234848	0.4643761
0.5211634	0.002346587	0.4643761
0.5245732	0.002344727	0.4643761
0.5279997	0.002342898	0.4643761
0.5314419	0.002341098	0.4643761
0.5348988	0.002339327	0.4643761
0.5383699	0.002337583	0.4643761
0.5418544	0.002335867	0.4643761
0.5453517	0.002334177	0.4643761
0.5488616	0.002332513	0.4643761
0.5523834	0.002330874	0.4643761
0.5559168	0.002329261	0.4643761
0.5594616	0.002327673	0.4643761
0.5630174	0.00232611	0.4643761
0.5665841	0.002324571	0.4643761
0.5701613	0.002323058	0.4643761
0.573749	0.002321569	0.4643761
0.5773471	0.002320106	0.4643761
0.5809553	0.002318668	0.4643761
0.5845737	0.002317255	0.4643761
0.5882023	0.002315869	0.4643761
0.591841	0.00231451	0.4643761
0.59549	0.002313179	0.4643761
0.5991493	0.002311876	0.4643761
0.6028192	0.002310603	0.4643761
0.6064998	0.002309362	0.4643761
0.6101916	0.002308154	0.4643761
0.6138949	0.002306983	0.4643761
0.6176103	0.00230585	0.4643761
0.6213385	0.00230476	0.4643761
0.6250806	0.002303719	0.4643761
0.6288379	0.002302734	0.4643761
0.632612	0.002301815	0.4643761
0.6364056	0.002300981	0.4643761
0.640222	0.002300259	0.4643761
0.644066	0.002299705	0.4643761
0.6479402	0.002299455	0.4643761
0.6516981	0.002300197	0.4643761
0.6509347	0.002303523	0.4643761
0.6480339	0.002306099	0.4643761
0.6448746	0.002308358	0.4643761
0.6416082	0.002310459	0.4643761
0.6382805	0.002312463	0.4643761
0.6349125	0.002314398	0.4643761
0.6315153	0.002316281	0.4643761
0.628096	0.002318124	0.4643761
0.6246592	0.002319934	0.4643761
0.6212081	0.002321716	0.4643761
0.6177451	0.002323476	0.4643761
0.6142719	0.002325215	0.4643761
0.61079	0.002326936	0.4643761
0.6073004	0.002328643	0.4643761
0.603804	0.002330335	0.4643761
0.6003015	0.002332014	0.4643761
0.5967935	0.002333682	0.4643761
0.5932805	0.002335339	0.4643761
0.5897627	0.002336986	0.4643761
0.5862407	0.002338624	0.4643761
0.5818448	0.002340169	0.4647555
0.5785346	0.002341709	0.4647555
0.5752204	0.00234324	0.4647555
0.5719025	0.002344764	0.4647555
0.568581	0.002346279	0.4647555
0.5652559	0.002347787	0.4647555
0.5619272	0.002349287	0.4647555
0.5585949	0.002350779	0.4647555
0.5552591	0.002352263	0.4647555
0.5519197	0.002353738	0.4647555
0.5485764	0.002355205	0.4647555
0.5452293	0.002356663	0.4647555
0.541878	0.002358112	0.4647555
0.5385224	0.002359551	0.4647555
0.535162	0.002360978	0.4647555
0.5317967	0.002362394	0.4647555
0.5284259	0.002363796	0.4647555
0.525049	0.002365184	0.4647555
0.5216653	0.002366555	0.4647555
0.5182742	0.002367908	0.4647555
0.5148744	0.002369239	0.4647555
0.5114648	0.002370544	0.4647555
0.5080436	0.002371819	0.4647555
0.5046086	0.002373056	0.4647555
0.5011571	0.002374246	0.4647555
0.4976847	0.002375374	0.4647555
0.4941855	0.002376415	0.4647555
0.4906502	0.002377325	0.4647555
0.4870638	0.002378002	0.4647555
0.4834276	0.002378069	0.4647555
0.4820875	0.00237541	0.4647555
0.4842322	0.002372472	0.4647555
0.4868507	0.00236993	0.4647555
0.4896415	0.002367577	0.4647555
0.4925298	0.002365344	0.4647555
0.4954839	0.002363198	0.4647555
0.4984872	0.002361123	0.4647555
0.5015295	0.002359104	0.4647555
0.5046041	0.002357135	0.4647555
0.5077065	0.002355211	0.4647555
0.510833	0.002353325	0.4647555
0.5139812	0.002351477	0.4647555
0.517149	0.002349662	0.4647555
0.5203347	0.002347878	0.4647555
0.5235371	0.002346125	0.4647555
0.5267549	0.0023444	0.4647555
0.5299873	0.002342702	0.4647555
0.5332334	0.002341031	0.4647555
0.5364926	0.002339386	0.4647555
0.5397644	0.002337766	0.4647555
0.5430481	0.00233617	0.4647555
0.5463434	0.002334598	0.4647555
0.5496498	0.00233305	0.4647555
0.5529671	0.002331525	0.4647555
0.5562949	0.002330024	0.4647555
0.559633	0.002328545	0.4647555
0.5629812	0.002327089	0.4647555
0.5663393	0.002325656	0.4647555
0.5697071	0.002324247	0.4647555
0.5730846	0.00232286	0.4647555
0.5764716	0.002321497	0.4647555
0.5798682	0.002320158	0.4647555
0.5832742	0.002318844	0.4647555
0.5866898	0.002317554	0.4647555
0.5901151	0.00231629	0.4647555
0.59355	0.002315053	0.4647555
0.5969949	0.002313844	0.4647555
0.6004499	0.002312664	0.4647555
0.6039154	0.002311515	0.4647555
0.6073918	0.0023104	0.4647555
0.6108797	0.002309321	0.4647555
0.6143797	0.002308282	0.4647555
0.6178928	0.002307288	0.4647555
0.6214204	0.002306347	0.4647555
0.624964	0.002305468	0.4647555
0.628526	0.002304668	0.4647555
0.6321098	0.002303972	0.4647555
0.6357199	0.00230343	0.4647555
0.6393596	0.002303167	0.4647555
0.6429205	0.002303768	0.4647555
0.6424703	0.002306873	0.4647555
0.6397808	0.002309334	0.4647555
0.6368304	0.002311483	0.4647555
0.6337743	0.002313481	0.4647555
0.6306584	0.002315383	0.4647555
0.627503	0.00231722	0.4647555
0.6243193	0.002319007	0.4647555
0.6211141	0.002320755	0.4647555
0.6178917	0.002322471	0.4647555
0.6146554	0.002324161	0.4647555
0.6114075	0.002325829	0.4647555
0.6081497	0.002327477	0.4647555
0.6048833	0.002329108	0.4647555
0.6016093	0.002330723	0.4647555
0.5983287	0.002332325	0.4647555
0.595042	0.002333915	0.4647555
0.5917499	0.002335494	0.4647555
0.5884527	0.002337062	0.4647555
0.5851509	0.00233862	0.4647555
0.5818448	0.002340169	0.4647555
0.5773058	0.002341712	0.4651349
0.5742337	0.002343152	0.4651349
0.5711577	0.002344584	0.4651349
0.568078	0.002346007	0.4651349
0.5649947	0.002347423	0.4651349
0.5619078	0.00234883	0.4651349
0.5588173	0.00235023	0.4651349
0.5557234	0.002351623	0.4651349
0.5526258	0.002353007	0.4651349
0.5495247	0.002354383	0.4651349
0.5464198	0.002355751	0.4651349
0.543311	0.002357109	0.4651349
0.5401982	0.002358459	0.4651349
0.5370811	0.002359798	0.4651349
0.5339595	0.002361127	0.4651349
0.530833	0.002362445	0.4651349
0.5277011	0.00236375	0.4651349
0.5245635	0.00236504	0.4651349
0.5214194	0.002366315	0.4651349
0.5182681	0.002367572	0.4651349
0.5151086	0.002368809	0.4651349
0.5119399	0.002370021	0.4651349
0.5087603	0.002371205	0.4651349
0.5055679	0.002372353	0.4651349
0.50236	0.002373458	0.4651349
0.499133	0.002374505	0.4651349
0.4958815	0.002375473	0.4651349
0.492597	0.002376323	0.4651349
0.4892664	0.002376963	0.4651349
0.4858862	0.002377083	0.4651349
0.4843376	0.002374776	0.4651349
0.4862712	0.002372008	0.4651349
0.488692	0.002369632	0.4651349
0.4912803	0.00236744	0.4651349
0.4939616	0.002365361	0.4651349
0.4967049	0.002363365	0.4651349
0.4994944	0.002361434	0.4651349
0.5023201	0.002359556	0.4651349
0.505176	0.002357725	0.4651349
0.5080574	0.002355934	0.4651349
0.5109613	0.002354179	0.4651349
0.5138851	0.002352458	0.4651349
0.5168269	0.002350768	0.4651349
0.5197852	0.002349107	0.4651349
0.5227587	0.002347473	0.4651349
0.5257465	0.002345866	0.4651349
0.5287476	0.002344283	0.4651349
0.5317613	0.002342725	0.4651349
0.534787	0.00234119	0.4651349
0.5378242	0.002339678	0.4651349
0.5408723	0.002338188	0.4651349
0.5439311	0.00233672	0.4651349
0.5470001	0.002335274	0.4651349
0.550079	0.002333849	0.4651349
0.5531676	0.002332445	0.4651349
0.5562656	0.002331062	0.4651349
0.5593729	0.002329699	0.4651349
0.5624893	0.002328358	0.4651349
0.5656147	0.002327038	0.4651349
0.568749	0.002325739	0.4651349
0.5718921	0.002324462	0.4651349
0.5750439	0.002323206	0.4651349
0.5782046	0.002321973	0.4651349
0.5813741	0.002320763	0.4651349
0.5845525	0.002319576	0.4651349
0.58774	0.002318414	0.4651349
0.5909366	0.002317277	0.4651349
0.5941427	0.002316167	0.4651349
0.5973585	0.002315086	0.4651349
0.6005846	0.002314035	0.4651349
0.6038213	0.002313018	0.4651349
0.6070694	0.002312038	0.4651349
0.6103298	0.0023111	0.4651349
0.6136037	0.00231021	0.4651349
0.6168926	0.002309377	0.4651349
0.6201989	0.002308616	0.4651349
0.6235257	0.002307951	0.4651349
0.6268773	0.002307427	0.4651349
0.6302574	0.002307154	0.4651349
0.6335891	0.00230762	0.4651349
0.6334552	0.002310465	0.4651349
0.6309966	0.002312795	0.4651349
0.628275	0.002314819	0.4651349
0.6254498	0.002316697	0.4651349
0.6225664	0.002318485	0.4651349
0.6196448	0.00232021	0.4651349
0.6166958	0.002321887	0.4651349
0.6137259	0.002323528	0.4651349
0.6107396	0.002325138	0.4651349
0.6077398	0.002326723	0.4651349
0.6047288	0.002328286	0.4651349
0.6017081	0.002329831	0.4651349
0.598679	0.002331359	0.4651349
0.5956426	0.002332873	0.4651349
0.5925997	0.002334373	0.4651349
0.5895509	0.002335862	0.4651349
0.5864967	0.002337339	0.4651349
0.5834375	0.002338806	0.4651349
0.5803738	0.002340264	0.4651349
0.5773058	0.002341712	0.4651349
0.5725861	0.002343255	0.4655144
0.5697796	0.00234458	0.4655144
0.5669693	0.002345898	0.4655144
0.5641553	0.002347207	0.4655144
0.5613377	0.002348509	0.4655144
0.5585166	0.002349803	0.4655144
0.555692	0.00235109	0.4655144
0.5528639	0.002352369	0.4655144
0.5500324	0.00235364	0.4655144
0.5471973	0.002354903	0.4655144
0.5443585	0.002356158	0.4655144
0.541516	0.002357404	0.4655144
0.5386695	0.002358642	0.4655144
0.5358189	0.002359869	0.4655144
0.5329639	0.002361087	0.4655144
0.5301042	0.002362293	0.4655144
0.5272395	0.002363488	0.4655144
0.5243692	0.002364669	0.4655144
0.5214929	0.002365835	0.4655144
0.5186098	0.002366985	0.4655144
0.5157191	0.002368115	0.4655144
0.5128197	0.002369222	0.4655144
0.5099104	0.002370304	0.4655144
0.5069893	0.002371353	0.4655144
0.5040541	0.002372362	0.4655144
0.5011015	0.002373318	0.4655144
0.4981268	0.002374204	0.4655144
0.4951228	0.002374984	0.4655144
0.492078	0.002375581	0.4655144
0.488986	0.002375743	0.4655144
0.4872624	0.002373819	0.4655144
0.4889578	0.002371243	0.4655144
0.4911591	0.002369057	0.4655144
0.493522	0.002367045	0.4655144
0.4959726	0.002365141	0.4655144
0.498481	0.002363313	0.4655144
0.5010319	0.002361545	0.4655144
0.5036162	0.002359826	0.4655144
0.5062279	0.002358149	0.4655144
0.508863	0.002356509	0.4655144
0.5115184	0.002354902	0.4655144
0.5141919	0.002353326	0.4655144
0.5168816	0.002351777	0.4655144
0.5195863	0.002350254	0.4655144
0.5223047	0.002348756	0.4655144
0.5250358	0.002347282	0.4655144
0.527779	0.00234583	0.4655144
0.5305335	0.002344399	0.4655144
0.5332989	0.00234299	0.4655144
0.5360745	0.002341601	0.4655144
0.53886	0.002340232	0.4655144
0.541655	0.002338882	0.4655144
0.5444592	0.002337552	0.4655144
0.5472723	0.002336241	0.4655144
0.5500942	0.002334948	0.4655144
0.5529246	0.002333675	0.4655144
0.5557633	0.00233242	0.4655144
0.5586103	0.002331183	0.4655144
0.5614653	0.002329966	0.4655144
0.5643284	0.002328767	0.4655144
0.5671995	0.002327588	0.4655144
0.5700785	0.002326429	0.4655144
0.5729655	0.002325289	0.4655144
0.5758605	0.00232417	0.4655144
0.5787637	0.002323072	0.4655144
0.581675	0.002321997	0.4655144
0.5845948	0.002320944	0.4655144
0.5875232	0.002319915	0.4655144
0.5904605	0.002318913	0.4655144
0.5934072	0.002317938	0.4655144
0.5963637	0.002316993	0.4655144
0.5993307	0.002316082	0.4655144
0.6023089	0.002315208	0.4655144
0.6052996	0.002314378	0.4655144
0.6083043	0.0023136	0.4655144
0.611325	0.002312887	0.4655144
0.6143646	0.00231226	0.4655144
0.6174273	0.002311759	0.4655144
0.6205172	0.002311479	0.4655144
0.6235821	0.002311819	0.4655144
0.6237581	0.002314361	0.4655144
0.6215541	0.002316538	0.4655144
0.6190855	0.002318418	0.4655144
0.6165162	0.002320159	0.4655144
0.6138908	0.002321814	0.4655144
0.6112289	0.00232341	0.4655144
0.6085408	0.002324962	0.4655144
0.6058328	0.002326478	0.4655144
0.603109	0.002327966	0.4655144
0.6003724	0.002329431	0.4655144
0.597625	0.002330875	0.4655144
0.5948683	0.002332301	0.4655144
0.5921036	0.002333711	0.4655144
0.5893318	0.002335108	0.4655144
0.5865537	0.002336492	0.4655144
0.5837699	0.002337865	0.4655144
0.5809808	0.002339226	0.4655144
0.578187	0.002340578	0.4655144
0.5753887	0.002341921	0.4655144
0.5725861	0.002343255	0.4655144
0.5676269	0.002344797	0.4658938
0.5651216	0.002345989	0.4658938
0.5626126	0.002347174	0.4658938
0.5601001	0.002348352	0.4658938
0.5575841	0.002349522	0.4658938
0.5550647	0.002350685	0.4658938
0.5525419	0.00235184	0.4658938
0.5500158	0.002352988	0.4658938
0.5474863	0.002354129	0.4658938
0.5449533	0.002355262	0.4658938
0.5424169	0.002356387	0.4658938
0.5398768	0.002357504	0.4658938
0.537333	0.002358612	0.4658938
0.5347853	0.002359711	0.4658938
0.5322335	0.002360801	0.4658938
0.5296772	0.00236188	0.4658938
0.5271162	0.002362948	0.4658938
0.52455	0.002364004	0.4658938
0.5219782	0.002365046	0.4658938
0.5194002	0.002366072	0.4658938
0.5168153	0.002367081	0.4658938
0.5142225	0.002368069	0.4658938
0.5116207	0.002369033	0.4658938
0.5090084	0.002369969	0.4658938
0.5063835	0.002370868	0.4658938
0.5037433	0.002371722	0.4658938
0.5010838	0.002372513	0.4658938
0.4983987	0.002373212	0.4658938
0.4956786	0.002373756	0.4658938
0.4929156	0.002373948	0.4658938
0.4910744	0.002372439	0.4658938
0.492495	0.002370087	0.4658938
0.4944485	0.002368118	0.4658938
0.4965562	0.002366314	0.4658938
0.4987451	0.002364609	0.4658938
0.5009869	0.002362974	0.4658938
0.503267	0.002361393	0.4658938
0.5055772	0.002359856	0.4658938
0.5079118	0.002358356	0.4658938
0.5102672	0.002356889	0.4658938
0.5126405	0.002355452	0.4658938
0.5150299	0.002354041	0.4658938
0.5174335	0.002352655	0.4658938
0.5198503	0.002351291	0.4658938
0.5222791	0.00234995	0.4658938
0.5247191	0.002348628	0.4658938
0.5271696	0.002347327	0.4658938
0.5296301	0.002346044	0.4658938
0.5321	0.00234478	0.4658938
0.5345789	0.002343533	0.4658938
0.5370664	0.002342303	0.4658938
0.5395623	0.002341091	0.4658938
0.5420662	0.002339895	0.4658938
0.5445779	0.002338716	0.4658938
0.5470973	0.002337553	0.4658938
0.5496241	0.002336407	0.4658938
0.5521582	0.002335276	0.4658938
0.5546996	0.002334162	0.4658938
0.557248	0.002333065	0.4658938
0.5598036	0.002331984	0.4658938
0.5623661	0.00233092	0.4658938
0.5649357	0.002329873	0.4658938
0.5675124	0.002328843	0.4658938
0.5700961	0.002327831	0.4658938
0.5726871	0.002326838	0.4658938
0.5752853	0.002325864	0.4658938
0.577891	0.00232491	0.4658938
0.5805044	0.002323978	0.4658938
0.5831257	0.002323068	0.4658938
0.5857554	0.002322183	0.4658938
0.588394	0.002321324	0.4658938
0.5910419	0.002320494	0.4658938
0.5936999	0.002319698	0.4658938
0.5963692	0.00231894	0.4658938
0.599051	0.002318228	0.4658938
0.6017473	0.002317574	0.4658938
0.6044608	0.002316994	0.4658938
0.6071953	0.002316524	0.4658938
0.6099548	0.002316244	0.4658938
0.612707	0.002316468	0.4658938
0.6131725	0.002318657	0.4658938
0.6112534	0.002320651	0.4658938
0.6090688	0.002322361	0.4658938
0.6067875	0.00232394	0.4658938
0.6044531	0.00232544	0.4658938
0.6020844	0.002326885	0.4658938
0.599691	0.002328289	0.4658938
0.597279	0.002329661	0.4658938
0.5948522	0.002331006	0.4658938
0.5924133	0.002332329	0.4658938
0.5899643	0.002333634	0.4658938
0.5875065	0.002334922	0.4658938
0.5850411	0.002336195	0.4658938
0.582569	0.002337455	0.4658938
0.580091	0.002338703	0.4658938
0.5776074	0.002339941	0.4658938
0.5751189	0.002341168	0.4658938
0.5726258	0.002342387	0.4658938
0.5701284	0.002343596	0.4658938
0.5676269	0.002344797	0.4658938
0.5623258	0.002346337	0.4662733
0.5601717	0.002347372	0.4662733
0.5580141	0.002348399	0.4662733
0.5558532	0.002349419	0.4662733
0.553689	0.002350433	0.4662733
0.5515217	0.002351439	0.4662733
0.5493512	0.002352439	0.4662733
0.5471775	0.002353432	0.4662733
0.5450006	0.002354417	0.4662733
0.5428206	0.002355396	0.4662733
0.5406373	0.002356368	0.4662733
0.5384507	0.002357332	0.4662733
0.5362606	0.002358287	0.4662733
0.5340669	0.002359235	0.4662733
0.5318693	0.002360174	0.4662733
0.5296678	0.002361103	0.4662733
0.527462	0.002362023	0.4662733
0.5252516	0.002362931	0.4662733
0.5230361	0.002363826	0.4662733
0.5208152	0.002364708	0.4662733
0.5185881	0.002365574	0.4662733
0.5163541	0.002366423	0.4662733
0.5141123	0.00236725	0.4662733
0.5118615	0.002368053	0.4662733
0.5095999	0.002368825	0.4662733
0.5073253	0.002369557	0.4662733
0.5050344	0.002370237	0.4662733
0.5027224	0.00237084	0.4662733
0.5003815	0.002371318	0.4662733
0.4980041	0.002371525	0.4662733
0.4961436	0.002370458	0.4662733
0.4972356	0.002368377	0.4662733
0.4989018	0.002366667	0.4662733
0.5007124	0.002365108	0.4662733
0.5025962	0.002363638	0.4662733
0.5045266	0.002362229	0.4662733
0.5064906	0.002360868	0.4662733
0.5084805	0.002359545	0.4662733
0.5104914	0.002358254	0.4662733
0.5125201	0.002356991	0.4662733
0.5145641	0.002355753	0.4662733
0.5166216	0.002354538	0.4662733
0.5186913	0.002353343	0.4662733
0.520772	0.002352168	0.4662733
0.5228628	0.002351011	0.4662733
0.524963	0.002349871	0.4662733
0.527072	0.002348747	0.4662733
0.5291894	0.002347639	0.4662733
0.5313147	0.002346547	0.4662733
0.5334475	0.002345469	0.4662733
0.5355875	0.002344406	0.4662733
0.5377345	0.002343357	0.4662733
0.5398882	0.002342321	0.4662733
0.5420485	0.0023413	0.4662733
0.5442152	0.002340292	0.4662733
0.5463881	0.002339297	0.4662733
0.5485671	0.002338316	0.4662733
0.5507522	0.002337349	0.4662733
0.5529433	0.002336395	0.4662733
0.5551404	0.002335455	0.4662733
0.5573434	0.002334529	0.4662733
0.5595523	0.002333618	0.4662733
0.5617672	0.002332721	0.4662733
0.563988	0.002331839	0.4662733
0.566215	0.002330972	0.4662733
0.5684483	0.002330122	0.4662733
0.5706878	0.002329288	0.4662733
0.572934	0.002328472	0.4662733
0.575187	0.002327676	0.4662733
0.5774471	0.0023269	0.4662733
0.5797148	0.002326146	0.4662733
0.5819907	0.002325418	0.4662733
0.5842753	0.002324717	0.4662733
0.5865696	0.002324049	0.4662733
0.5888748	0.002323419	0.4662733
0.5911926	0.002322838	0.4662733
0.5935254	0.00232232	0.4662733
0.5958764	0.002321893	0.4662733
0.5982499	0.002321623	0.4662733
0.600628	0.002321741	0.4662733
0.6013401	0.002323519	0.4662733
0.5997464	0.002325289	0.4662733
0.5978886	0.00232679	0.4662733
0.59594	0.002328173	0.4662733
0.5939425	0.002329485	0.4662733
0.5919136	0.002330747	0.4662733
0.5898623	0.002331973	0.4662733
0.5877939	0.00233317	0.4662733
0.5857121	0.002334343	0.4662733
0.5836193	0.002335497	0.4662733
0.5815172	0.002336633	0.4662733
0.5794071	0.002337755	0.4662733
0.57729	0.002338863	0.4662733
0.5751668	0.00233996	0.4662733
0.573038	0.002341045	0.4662733
0.5709042	0.002342121	0.4662733
0.5687658	0.002343188	0.4662733
0.5666231	0.002344246	0.4662733
0.5644763	0.002345295	0.4662733
0.5623258	0.002346337	0.4662733
0.5564719	0.002347877	0.4666527
0.5547485	0.002348713	0.4666527
0.553022	0.002349542	0.4666527
0.5512925	0.002350365	0.4666527
0.5495602	0.002351182	0.4666527
0.547825	0.002351993	0.4666527
0.5460871	0.002352798	0.4666527
0.5443463	0.002353597	0.4666527
0.5426028	0.00235439	0.4666527
0.5408564	0.002355177	0.4666527
0.5391072	0.002355957	0.4666527
0.5373551	0.002356731	0.4666527
0.5356	0.002357498	0.4666527
0.5338417	0.002358257	0.4666527
0.5320802	0.00235901	0.4666527
0.5303153	0.002359754	0.4666527
0.5285467	0.002360489	0.4666527
0.5267743	0.002361215	0.4666527
0.5249976	0.002361931	0.4666527
0.5232164	0.002362635	0.4666527
0.5214302	0.002363326	0.4666527
0.5196383	0.002364003	0.4666527
0.5178402	0.002364662	0.4666527
0.5160347	0.002365302	0.4666527
0.5142208	0.002365917	0.4666527
0.5123966	0.002366501	0.4666527
0.5105598	0.002367043	0.4666527
0.5087068	0.002367528	0.4666527
0.506832	0.002367918	0.4666527
0.504929	0.002368117	0.4666527
0.503226	0.002367504	0.4666527
0.5039053	0.002365788	0.4666527
0.5052223	0.0023644	0.4666527
0.5066691	0.002363145	0.4666527
0.5081781	0.002361966	0.4666527
0.5097258	0.002360837	0.4666527
0.5113009	0.002359748	0.4666527
0.5128969	0.002358689	0.4666527
0.5145097	0.002357656	0.4666527
0.5161367	0.002356645	0.4666527
0.5177757	0.002355654	0.4666527
0.5194253	0.00235468	0.4666527
0.5210843	0.002353723	0.4666527
0.522752	0.002352781	0.4666527
0.5244276	0.002351853	0.4666527
0.5261104	0.002350939	0.4666527
0.5278001	0.002350037	0.4666527
0.5294962	0.002349147	0.4666527
0.5311983	0.002348269	0.4666527
0.5329063	0.002347402	0.4666527
0.5346199	0.002346546	0.4666527
0.5363388	0.002345701	0.4666527
0.5380629	0.002344867	0.4666527
0.539792	0.002344043	0.4666527
0.5415261	0.00234323	0.4666527
0.543265	0.002342427	0.4666527
0.5450086	0.002341634	0.4666527
0.5467569	0.002340852	0.4666527
0.5485099	0.00234008	0.4666527
0.5502674	0.002339318	0.4666527
0.5520296	0.002338568	0.4666527
0.5537964	0.002337828	0.4666527
0.5555678	0.0023371	0.4666527
0.557344	0.002336383	0.4666527
0.5591249	0.002335678	0.4666527
0.5609107	0.002334986	0.4666527
0.5627015	0.002334306	0.4666527
0.5644975	0.002333641	0.4666527
0.566299	0.00233299	0.4666527
0.5681061	0.002332355	0.4666527
0.5699193	0.002331738	0.4666527
0.5717389	0.00233114	0.4666527
0.5735656	0.002330564	0.4666527
0.5754001	0.002330014	0.4666527
0.5772434	0.002329493	0.4666527
0.5790968	0.00232901	0.4666527
0.5809623	0.002328577	0.4666527
0.5828428	0.002328213	0.4666527
0.5847417	0.002327967	0.4666527
0.5866519	0.002327997	0.4666527
0.5875244	0.002329289	0.4666527
0.5863175	0.002330763	0.4666527
0.5848529	0.002331997	0.4666527
0.5833074	0.002333128	0.4666527
0.5817193	0.002334198	0.4666527
0.580104	0.002335227	0.4666527
0.5784694	0.002336226	0.4666527
0.5768203	0.0023372	0.4666527
0.5751597	0.002338154	0.4666527
0.5734895	0.002339092	0.4666527
0.5718114	0.002340015	0.4666527
0.5701264	0.002340926	0.4666527
0.5684354	0.002341825	0.4666527
0.566739	0.002342715	0.4666527
0.5650378	0.002343595	0.4666527
0.5633322	0.002344466	0.4666527
0.5616225	0.00234533	0.4666527
0.5599091	0.002346186	0.4666527
0.5581922	0.002347035	0.4666527
0.5564719	0.002347877	0.4666527
0.5494489	0.002349416	0.4670322
0.5483219	0.002349968	0.4670322
0.5471927	0.002350517	0.4670322
0.5460613	0.00235106	0.4670322
0.5449277	0.002351599	0.4670322
0.543792	0.002352134	0.4670322
0.5426543	0.002352664	0.4670322
0.5415145	0.00235319	0.4670322
0.5403726	0.002353711	0.4670322
0.5392287	0.002354228	0.4670322
0.5380826	0.00235474	0.4670322
0.5369345	0.002355247	0.4670322
0.5357841	0.002355749	0.4670322
0.5346316	0.002356246	0.4670322
0.5334767	0.002356738	0.4670322
0.5323193	0.002357224	0.4670322
0.5311595	0.002357704	0.4670322
0.5299969	0.002358177	0.4670322
0.5288314	0.002358643	0.4670322
0.5276628	0.002359101	0.4670322
0.5264908	0.002359551	0.4670322
0.5253151	0.00235999	0.4670322
0.5241352	0.002360419	0.4670322
0.5229505	0.002360834	0.4670322
0.5217604	0.002361232	0.4670322
0.5205638	0.002361611	0.4670322
0.5193593	0.002361965	0.4670322
0.5181448	0.002362282	0.4670322
0.5169172	0.002362543	0.4670322
0.5156724	0.002362697	0.4670322
0.5144581	0.002362487	0.4670322
0.5146253	0.002361366	0.4670322
0.5154669	0.002360437	0.4670322
0.5164107	0.00235961	0.4670322
0.5173993	0.002358836	0.4670322
0.5184146	0.002358098	0.4670322
0.5194484	0.002357387	0.4670322
0.520496	0.002356695	0.4670322
0.5215546	0.002356021	0.4670322
0.5226224	0.002355361	0.4670322
0.5236978	0.002354714	0.4670322
0.52478	0.002354078	0.4670322
0.5258682	0.002353452	0.4670322
0.5269617	0.002352836	0.4670322
0.5280602	0.002352228	0.4670322
0.5291632	0.002351629	0.4670322
0.5302705	0.002351038	0.4670322
0.5313817	0.002350454	0.4670322
0.5324967	0.002349878	0.4670322
0.5336153	0.002349308	0.4670322
0.5347372	0.002348745	0.4670322
0.5358625	0.002348189	0.4670322
0.536991	0.00234764	0.4670322
0.5381226	0.002347096	0.4670322
0.5392571	0.002346559	0.4670322
0.5403947	0.002346029	0.4670322
0.5415352	0.002345505	0.4670322
0.5426786	0.002344987	0.4670322
0.5438248	0.002344475	0.4670322
0.5449739	0.00234397	0.4670322
0.5461259	0.002343471	0.4670322
0.5472807	0.00234298	0.4670322
0.5484385	0.002342495	0.4670322
0.5495992	0.002342017	0.4670322
0.5507629	0.002341546	0.4670322
0.5519296	0.002341083	0.4670322
0.5530996	0.002340629	0.4670322
0.5542729	0.002340183	0.4670322
0.5554497	0.002339746	0.4670322
0.5566301	0.002339319	0.4670322
0.5578143	0.002338903	0.4670322
0.5590028	0.002338499	0.4670322
0.5601959	0.002338109	0.4670322
0.5613941	0.002337735	0.4670322
0.562598	0.00233738	0.4670322
0.5638086	0.002337048	0.4670322
0.5650272	0.002336748	0.4670322
0.5662556	0.00233649	0.4670322
0.5674965	0.002336303	0.4670322
0.5687492	0.002336271	0.4670322
0.5695777	0.002336964	0.4670322
0.5688739	0.002337988	0.4670322
0.5679386	0.002338824	0.4670322
0.5669411	0.002339586	0.4670322
0.5659123	0.002340305	0.4670322
0.5648637	0.002340995	0.4670322
0.5638012	0.002341663	0.4670322
0.5627283	0.002342314	0.4670322
0.561647	0.002342952	0.4670322
0.560559	0.002343578	0.4670322
0.5594652	0.002344194	0.4670322
0.5583664	0.0023448	0.4670322
0.5572632	0.002345399	0.4670322
0.5561562	0.002345991	0.4670322
0.5550457	0.002346576	0.4670322
0.5539319	0.002347155	0.4670322
0.5528151	0.002347728	0.4670322
0.5516956	0.002348296	0.4670322
0.5505735	0.002348858	0.4670322
0.5494489	0.002349416	0.4670322
0.696239	0.002272645	0.4480805
0.5419281	0.002349308	0.4673116


==> PlotData/SCPCRLBellipse1.txt <==
0.3765173,-1.219666
0.3765053,-1.21892
0.3764695,-1.21812
0.3764097,-1.217267
0.376326,-1.216361
0.3762185,-1.215402
0.3760871,-1.214391
0.3759319,-1.213327
0.375753,-1.212212
0.3755503,-1.211044
0.3753239,-1.209826
0.375074,-1.208556
0.3748004,-1.207235
0.3745034,-1.205864
0.374183,-1.204443
0.3738392,-1.202972
0.3734722,-1.201452
0.373082,-1.199883
0.3726687,-1.198265
0.3722325,-1.196598
0.3717734,-1.194884
0.3712916,-1.193123
0.3707872,-1.191314
0.3702603,-1.189459
0.369711,-1.187558
0.3691395,-1.185611
0.3685459,-1.183619
0.3679303,-1.181583
0.367293,-1.179502
0.366634,-1.177378
0.3659536,-1.175211
0.3652519,-1.173001
0.3645291,-1.17075
0.3637853,-1.168456
0.3630207,-1.166122
0.3622356,-1.163748
0.3614301,-1.161334
0.3606045,-1.158881
0.3597588,-1.15639
0.3588934,-1.15386
0.3580085,-1.151293
0.3571043,-1.14869
0.3561809,-1.146051
0.3552386,-1.143377
0.3542778,-1.140667
0.3532985,-1.137924
0.3523011,-1.135148
0.3512857,-1.132339
0.3502527,-1.129498
0.3492023,-1.126626
0.3481347,-1.123723
0.3470503,-1.120791
0.3459493,-1.11783
0.3448319,-1.11484
0.3436985,-1.111823
0.3425493,-1.108779
0.3413846,-1.105708
0.3402047,-1.102613
0.3390098,-1.099493
0.3378004,-1.096349
0.3365767,-1.093183
0.3353389,-1.089994
0.3340874,-1.086784
0.3328226,-1.083553
0.3315446,-1.080302
0.3302539,-1.077032
0.3289508,-1.073745
0.3276355,-1.070439
0.3263085,-1.067118
0.3249699,-1.06378
0.3236203,-1.060428
0.3222598,-1.057061
0.3208889,-1.053681
0.3195079,-1.050289
0.318117,-1.046886
0.3167168,-1.043471
0.3153074,-1.040047
0.3138894,-1.036614
0.3124629,-1.033172
0.3110284,-1.029724
0.3095862,-1.026268
0.3081367,-1.022808
0.3066803,-1.019342
0.3052172,-1.015873
0.3037479,-1.0124
0.3022728,-1.008926
0.3007921,-1.00545
0.2993063,-1.001974
0.2978157,-0.9984977
0.2963208,-0.9950231
0.2948218,-0.9915506
0.2933191,-0.9880812
0.2918132,-0.9846156
0.2903043,-0.9811548
0.2887929,-0.9776995
0.2872794,-0.9742507
0.285764,-0.9708092
0.2842473,-0.9673759
0.2827295,-0.9639515
0.2812111,-0.9605371
0.2796923,-0.9571333
0.2781737,-0.953741
0.2766555,-0.9503612
0.2751382,-0.9469945
0.2736221,-0.943642
0.2721076,-0.9403043
0.2705951,-0.9369823
0.2690849,-0.9336769
0.2675775,-0.9303889
0.2660732,-0.927119
0.2645723,-0.9238681
0.2630753,-0.920637
0.2615824,-0.9174265
0.2600942,-0.9142374
0.2586109,-0.9110705
0.257133,-0.9079265
0.2556607,-0.9048063
0.2541945,-0.9017106
0.2527347,-0.8986402
0.2512817,-0.8955958
0.2498358,-0.8925783
0.2483974,-0.8895883
0.2469669,-0.8866266
0.2455446,-0.8836939
0.2441308,-0.880791
0.242726,-0.8779186
0.2413304,-0.8750773
0.2399444,-0.872268
0.2385684,-0.8694912
0.2372027,-0.8667477
0.2358476,-0.8640382
0.2345034,-0.8613633
0.2331706,-0.8587237
0.2318494,-0.85612
0.2305401,-0.853553
0.2292432,-0.8510232
0.2279588,-0.8485312
0.2266874,-0.8460777
0.2254292,-0.8436633
0.2241845,-0.8412885
0.2229537,-0.8389541
0.2217371,-0.8366605
0.2205349,-0.8344083
0.2193475,-0.8321981
0.2181752,-0.8300304
0.2170182,-0.8279058
0.2158769,-0.8258247
0.2147514,-0.8237878
0.2136422,-0.8217955
0.2125494,-0.8198483
0.2114734,-0.8179467
0.2104144,-0.8160911
0.2093726,-0.8142821
0.2083484,-0.81252
0.207342,-0.8108053
0.2063536,-0.8091385
0.2053835,-0.8075199
0.2044319,-0.80595
0.2034991,-0.8044291
0.2025853,-0.8029576
0.2016906,-0.8015359
0.2008154,-0.8001643
0.1999599,-0.7988431
0.1991242,-0.7975728
0.1983086,-0.7963536
0.1975133,-0.7951858
0.1967385,-0.7940697
0.1959843,-0.7930056
0.1952509,-0.7919937
0.1945386,-0.7910344
0.1938475,-0.7901277
0.1931778,-0.789274
0.1925297,-0.7884735
0.1919032,-0.7877264
0.1912986,-0.7870328
0.190716,-0.7863929
0.1901556,-0.785807
0.1896175,-0.785275
0.1891018,-0.7847972
0.1886087,-0.7843737
0.1881382,-0.7840046
0.1876906,-0.78369
0.1872658,-0.7834299
0.1868641,-0.7832244
0.1864855,-0.7830736
0.18613,-0.7829775
0.1857979,-0.7829361
0.1854892,-0.7829495
0.1852039,-0.7830176
0.1849421,-0.7831405
0.184704,-0.783318
0.1844894,-0.7835502
0.1842986,-0.783837
0.1841315,-0.7841783
0.1839883,-0.784574
0.1838688,-0.785024
0.1837732,-0.7855283
0.1837015,-0.7860867
0.1836537,-0.786699
0.1836297,-0.7873652
0.1836297,-0.788085
0.1836537,-0.7888582
0.1837015,-0.7896847
0.1837732,-0.7905643
0.1838688,-0.7914968
0.1839883,-0.7924819
0.1841315,-0.7935193
0.1842986,-0.7946089
0.1844894,-0.7957503
0.184704,-0.7969432
0.1849421,-0.7981875
0.1852039,-0.7994827
0.1854892,-0.8008285
0.1857979,-0.8022246
0.18613,-0.8036707
0.1864855,-0.8051664
0.1868641,-0.8067114
0.1872658,-0.8083051
0.1876906,-0.8099474
0.1881382,-0.8116376
0.1886087,-0.8133755
0.1891018,-0.8151606
0.1896175,-0.8169924
0.1901556,-0.8188706
0.190716,-0.8207945
0.1912986,-0.8227639
0.1919032,-0.824778
0.1925297,-0.8268366
0.1931778,-0.828939
0.1938475,-0.8310847
0.1945386,-0.8332733
0.1952509,-0.8355041
0.1959843,-0.8377766
0.1967385,-0.8400902
0.1975133,-0.8424445
0.1983086,-0.8448387
0.1991242,-0.8472723
0.1999599,-0.8497446
0.2008154,-0.8522552
0.2016906,-0.8548033
0.2025853,-0.8573883
0.2034991,-0.8600096
0.2044319,-0.8626666
0.2053835,-0.8653585
0.2063536,-0.8680847
0.207342,-0.8708446
0.2083484,-0.8736373
0.2093726,-0.8764624
0.2104144,-0.879319
0.2114734,-0.8822064
0.2125494,-0.8851239
0.2136422,-0.8880709
0.2147514,-0.8910465
0.2158769,-0.8940501
0.2170182,-0.8970808
0.2181752,-0.900138
0.2193475,-0.9032208
0.2205349,-0.9063286
0.2217371,-0.9094605
0.2229537,-0.9126158
0.2241845,-0.9157937
0.2254292,-0.9189934
0.2266874,-0.922214
0.2279588,-0.9254549
0.2292432,-0.9287152
0.2305401,-0.931994
0.2318494,-0.9352907
0.2331706,-0.9386043
0.2345034,-0.941934
0.2358476,-0.9452791
0.2372027,-0.9486387
0.2385684,-0.9520119
0.2399444,-0.9553979
0.2413304,-0.9587959
0.242726,-0.962205
0.2441308,-0.9656244
0.2455446,-0.9690532
0.2469669,-0.9724907
0.2483974,-0.9759359
0.2498358,-0.9793879
0.2512817,-0.982846
0.2527347,-0.9863093
0.2541945,-0.9897768
0.2556607,-0.9932479
0.257133,-0.9967215
0.2586109,-1.000197
0.2600942,-1.003673
0.2615824,-1.007149
0.2630753,-1.010625
0.2645723,-1.014098
0.2660732,-1.017569
0.2675775,-1.021037
0.2690849,-1.0245
0.2705951,-1.027958
0.2721076,-1.03141
0.2736221,-1.034856
0.2751382,-1.038293
0.2766555,-1.041722
0.2781737,-1.045142
0.2796923,-1.048551
0.2812111,-1.051949
0.2827295,-1.055335
0.2842473,-1.058709
0.285764,-1.062068
0.2872794,-1.065413
0.2887929,-1.068743
0.2903043,-1.072057
0.2918132,-1.075354
0.2933191,-1.078633
0.2948218,-1.081894
0.2963208,-1.085135
0.2978157,-1.088356
0.2993063,-1.091556
0.3007921,-1.094734
0.3022728,-1.097889
0.3037479,-1.101021
0.3052172,-1.104129
0.3066803,-1.107213
0.3081367,-1.11027
0.3095862,-1.113301
0.3110284,-1.116305
0.3124629,-1.119281
0.3138894,-1.122228
0.3153074,-1.125146
0.3167168,-1.128034
0.318117,-1.130891
0.3195079,-1.133716
0.3208889,-1.136509
0.3222598,-1.139269
0.3236203,-1.141996
0.3249699,-1.144688
0.3263085,-1.147346
0.3276355,-1.149967
0.3289508,-1.152553
0.3302539,-1.155101
0.3315446,-1.157612
0.3328226,-1.160085
0.3340874,-1.162519
0.3353389,-1.164914
0.3365767,-1.167268
0.3378004,-1.169583
0.3390098,-1.171856
0.3402047,-1.174087
0.3413846,-1.176276
0.3425493,-1.178422
0.3436985,-1.180525
0.3448319,-1.182584
0.3459493,-1.184599
0.3470503,-1.186568
0.3481347,-1.188493
0.3492023,-1.190372
0.3502527,-1.192204
0.3512857,-1.19399
0.3523011,-1.195728
0.3532985,-1.197419
0.3542778,-1.199062
0.3552386,-1.200656
0.3561809,-1.202201
0.3571043,-1.203698
0.3580085,-1.205144
0.3588934,-1.206541
0.3597588,-1.207887
0.3606045,-1.209183
0.3614301,-1.210428
0.3622356,-1.211621
0.3630207,-1.212763
0.3637853,-1.213854
0.3645291,-1.214892
0.3652519,-1.215877
0.3659536,-1.21681
0.366634,-1.21769
0.367293,-1.218518
0.3679303,-1.219291
0.3685459,-1.220012
0.3691395,-1.220679
0.369711,-1.221292
0.3702603,-1.22185
0.3707872,-1.222355
0.3712916,-1.222806
0.3717734,-1.223202
0.3722325,-1.223544
0.3726687,-1.223832
0.373082,-1.224064
0.3734722,-1.224243
0.3738392,-1.224366
0.374183,-1.224435
0.3745034,-1.224449
0.3748004,-1.224408
0.375074,-1.224312
0.3753239,-1.224162
0.3755503,-1.223957
0.375753,-1.223698
0.3759319,-1.223384
0.3760871,-1.223015
0.3762185,-1.222593
0.376326,-1.222115
0.3764097,-1.221584
0.3764695,-1.220999
0.3765053,-1.220359
0.3765173,-1.219666


==> PlotData/SCPCRLBellipse2.txt <==
0.4383118,-1.358045
0.4382921,-1.35682
0.4382333,-1.355508
0.4381352,-1.354108
0.4379979,-1.352622
0.4378215,-1.351049
0.437606,-1.349389
0.4373514,-1.347644
0.4370577,-1.345814
0.4367252,-1.343899
0.4363538,-1.3419
0.4359437,-1.339816
0.4354949,-1.33765
0.4350075,-1.3354
0.4344818,-1.333069
0.4339177,-1.330655
0.4333156,-1.328161
0.4326754,-1.325586
0.4319973,-1.322931
0.4312816,-1.320197
0.4305284,-1.317385
0.4297379,-1.314494
0.4289103,-1.311527
0.4280457,-1.308483
0.4271445,-1.305364
0.4262068,-1.30217
0.4252329,-1.298902
0.4242229,-1.295561
0.4231773,-1.292147
0.4220961,-1.288662
0.4209797,-1.285107
0.4198284,-1.281481
0.4186424,-1.277787
0.4174221,-1.274024
0.4161677,-1.270195
0.4148795,-1.266299
0.413558,-1.262339
0.4122033,-1.258314
0.4108158,-1.254226
0.409396,-1.250076
0.407944,-1.245865
0.4064604,-1.241593
0.4049454,-1.237263
0.4033995,-1.232875
0.4018229,-1.22843
0.4002162,-1.223929
0.3985797,-1.219374
0.3969138,-1.214765
0.3952189,-1.210104
0.3934955,-1.205392
0.3917439,-1.20063
0.3899647,-1.195818
0.3881582,-1.19096
0.3863249,-1.186054
0.3844653,-1.181104
0.3825797,-1.17611
0.3806688,-1.171072
0.3787329,-1.165994
0.3767725,-1.160875
0.3747882,-1.155717
0.3727804,-1.150521
0.3707495,-1.145289
0.3686962,-1.140022
0.366621,-1.134721
0.3645242,-1.129387
0.3624065,-1.124023
0.3602684,-1.118628
0.3581104,-1.113205
0.3559331,-1.107755
0.353737,-1.102279
0.3515225,-1.096779
0.3492904,-1.091256
0.3470411,-1.08571
0.3447752,-1.080145
0.3424933,-1.07456
0.3401958,-1.068958
0.3378835,-1.06334
0.3355568,-1.057707
0.3332164,-1.052061
0.3308628,-1.046402
0.3284966,-1.040733
0.3261184,-1.035055
0.3237287,-1.029369
0.3213283,-1.023677
0.3189176,-1.01798
0.3164973,-1.012279
0.3140679,-1.006576
0.3116301,-1.000872
0.3091845,-0.9951693
0.3067317,-0.9894685
0.3042722,-0.9837712
0.3018068,-0.9780788
0.299336,-0.9723928
0.2968604,-0.9667145
0.2943806,-0.9610454
0.2918973,-0.9553869
0.289411,-0.9497403
0.2869225,-0.9441072
0.2844322,-0.9384888
0.2819409,-0.9328866
0.2794491,-0.9273019
0.2769574,-0.9217362
0.2744665,-0.9161908
0.271977,-0.9106671
0.2694895,-0.9051665
0.2670047,-0.8996903
0.2645231,-0.8942398
0.2620453,-0.8888166
0.259572,-0.8834218
0.2571038,-0.8780568
0.2546413,-0.872723
0.2521851,-0.8674217
0.2497358,-0.8621542
0.247294,-0.8569217
0.2448604,-0.8517257
0.2424354,-0.8465673
0.2400199,-0.8414479
0.2376142,-0.8363688
0.2352191,-0.8313311
0.2328351,-0.8263362
0.2304628,-0.8213852
0.2281028,-0.8164795
0.2257558,-0.8116202
0.2234221,-0.8068085
0.2211025,-0.8020456
0.2187976,-0.7973327
0.2165078,-0.792671
0.2142338,-0.7880617
0.2119762,-0.7835058
0.2097354,-0.7790045
0.207512,-0.7745589
0.2053067,-0.7701701
0.2031199,-0.7658393
0.2009521,-0.7615674
0.198804,-0.7573556
0.1966761,-0.7532048
0.1945688,-0.7491162
0.1924827,-0.7450907
0.1904184,-0.7411293
0.1883762,-0.737233
0.1863569,-0.7334029
0.1843607,-0.7296397
0.1823883,-0.7259445
0.1804401,-0.7223181
0.1785166,-0.7187616
0.1766183,-0.7152757
0.1747457,-0.7118613
0.1728992,-0.7085192
0.1710792,-0.7052504
0.1692863,-0.7020556
0.1675208,-0.6989356
0.1657833,-0.6958911
0.1640741,-0.692923
0.1623936,-0.6900319
0.1607424,-0.6872186
0.1591207,-0.6844838
0.157529,-0.6818282
0.1559677,-0.6792523
0.1544372,-0.676757
0.1529379,-0.6743426
0.15147,-0.67201
0.1500341,-0.6697596
0.1486304,-0.667592
0.1472593,-0.6655078
0.1459211,-0.6635074
0.1446162,-0.6615913
0.1433449,-0.6597602
0.1421075,-0.6580142
0.1409043,-0.656354
0.1397356,-0.65478
0.1386017,-0.6532924
0.1375029,-0.6518918
0.1364395,-0.6505784
0.1354116,-0.6493525
0.1344197,-0.6482145
0.1334638,-0.6471647
0.1325443,-0.6462033
0.1316614,-0.6453305
0.1308153,-0.6445466
0.1300062,-0.6438517
0.1292343,-0.6432461
0.1284999,-0.6427299
0.127803,-0.6423031
0.1271438,-0.641966
0.1265226,-0.6417186
0.1259395,-0.6415609
0.1253946,-0.6414931
0.124888,-0.641515
0.1244199,-0.6416268
0.1239905,-0.6418283
0.1235997,-0.6421196
0.1232477,-0.6425006
0.1229346,-0.6429711
0.1226605,-0.643531
0.1224254,-0.6441803
0.1222294,-0.6449187
0.1220726,-0.6457461
0.1219549,-0.6466622
0.1218764,-0.6476669
0.1218372,-0.6487599
0.1218372,-0.6499408
0.1218764,-0.6512095
0.1219549,-0.6525656
0.1220726,-0.6540088
0.1222294,-0.6555387
0.1224254,-0.6571549
0.1226605,-0.6588571
0.1229346,-0.6606447
0.1232477,-0.6625174
0.1235997,-0.6644748
0.1239905,-0.6665162
0.1244199,-0.6686413
0.124888,-0.6708494
0.1253946,-0.6731401
0.1259395,-0.6755127
0.1265226,-0.6779668
0.1271438,-0.6805016
0.127803,-0.6831165
0.1284999,-0.6858109
0.1292343,-0.6885842
0.1300062,-0.6914356
0.1308153,-0.6943644
0.1316614,-0.6973699
0.1325443,-0.7004514
0.1334638,-0.7036081
0.1344197,-0.7068392
0.1354116,-0.7101439
0.1364395,-0.7135214
0.1375029,-0.7169709
0.1386017,-0.7204915
0.1397356,-0.7240822
0.1409043,-0.7277424
0.1421075,-0.7314709
0.1433449,-0.735267
0.1446162,-0.7391296
0.1459211,-0.7430578
0.1472593,-0.7470507
0.1486304,-0.7511071
0.1500341,-0.7552263
0.15147,-0.759407
0.1529379,-0.7636483
0.1544372,-0.7679492
0.1559677,-0.7723085
0.157529,-0.7767251
0.1591207,-0.7811981
0.1607424,-0.7857262
0.1623936,-0.7903084
0.1640741,-0.7949435
0.1657833,-0.7996303
0.1675208,-0.8043678
0.1692863,-0.8091547
0.1710792,-0.8139898
0.1728992,-0.818872
0.1747457,-0.8238
0.1766183,-0.8287726
0.1785166,-0.8337886
0.1804401,-0.8388467
0.1823883,-0.8439457
0.1843607,-0.8490843
0.1863569,-0.8542612
0.1883762,-0.8594752
0.1904184,-0.864725
0.1924827,-0.8700092
0.1945688,-0.8753265
0.1966761,-0.8806757
0.198804,-0.8860554
0.2009521,-0.8914643
0.2031199,-0.896901
0.2053067,-0.9023642
0.207512,-0.9078525
0.2097354,-0.9133646
0.2119762,-0.9188991
0.2142338,-0.9244546
0.2165078,-0.9300297
0.2187976,-0.9356232
0.2211025,-0.9412335
0.2234221,-0.9468592
0.2257558,-0.9524991
0.2281028,-0.9581517
0.2304628,-0.9638156
0.2328351,-0.9694893
0.2352191,-0.9751716
0.2376142,-0.9808609
0.2400199,-0.9865558
0.2424354,-0.9922551
0.2448604,-0.9979571
0.247294,-1.003661
0.2497358,-1.009364
0.2521851,-1.015066
0.2546413,-1.020765
0.2571038,-1.02646
0.259572,-1.03215
0.2620453,-1.037832
0.2645231,-1.043506
0.2670047,-1.04917
0.2694895,-1.054823
0.271977,-1.060463
0.2744665,-1.066089
0.2769574,-1.071699
0.2794491,-1.077293
0.2819409,-1.082868
0.2844322,-1.088424
0.2869225,-1.093959
0.289411,-1.099471
0.2918973,-1.10496
0.2943806,-1.110423
0.2968604,-1.11586
0.299336,-1.121269
0.3018068,-1.126649
0.3042722,-1.131999
0.3067317,-1.137316
0.3091845,-1.142601
0.3116301,-1.147851
0.3140679,-1.153066
0.3164973,-1.158243
0.3189176,-1.163382
0.3213283,-1.168481
0.3237287,-1.17354
0.3261184,-1.178557
0.3284966,-1.18353
0.3308628,-1.188458
0.3332164,-1.193341
0.3355568,-1.198176
0.3378835,-1.202964
0.3401958,-1.207702
0.3424933,-1.212389
0.3447752,-1.217025
0.3470411,-1.221608
0.3492904,-1.226136
0.3515225,-1.23061
0.353737,-1.235027
0.3559331,-1.239387
0.3581104,-1.243689
0.3602684,-1.247931
0.3624065,-1.252112
0.3645242,-1.256232
0.366621,-1.260289
0.3686962,-1.264283
0.3707495,-1.268212
0.3727804,-1.272075
0.3747882,-1.275872
0.3767725,-1.279601
0.3787329,-1.283262
0.3806688,-1.286854
0.3825797,-1.290375
0.3844653,-1.293825
0.3863249,-1.297204
0.3881582,-1.300509
0.3899647,-1.303741
0.3917439,-1.306899
0.3934955,-1.309981
0.3952189,-1.312987
0.3969138,-1.315917
0.3985797,-1.318769
0.4002162,-1.321543
0.4018229,-1.324239
0.4033995,-1.326854
0.4049454,-1.32939
0.4064604,-1.331845
0.407944,-1.334219
0.409396,-1.33651
0.4108158,-1.338719
0.4122033,-1.340845
0.413558,-1.342888
0.4148795,-1.344846
0.4161677,-1.34672
0.4174221,-1.348508
0.4186424,-1.350211
0.4198284,-1.351828
0.4209797,-1.353359
0.4220961,-1.354803
0.4231773,-1.356161
0.4242229,-1.35743
0.4252329,-1.358612
0.4262068,-1.359706
0.4271445,-1.360712
0.4280457,-1.361629
0.4289103,-1.362457
0.4297379,-1.363197
0.4305284,-1.363847
0.4312816,-1.364408
0.4319973,-1.364879
0.4326754,-1.365261
0.4333156,-1.365554
0.4339177,-1.365756
0.4344818,-1.365869
0.4350075,-1.365892
0.4354949,-1.365825
0.4359437,-1.365668
0.4363538,-1.365422
0.4367252,-1.365086
0.4370577,-1.36466
0.4373514,-1.364145
0.437606,-1.36354
0.4378215,-1.362846
0.4379979,-1.362063
0.4381352,-1.361192
0.4382333,-1.360231
0.4382921,-1.359182
0.4383118,-1.358045


==> PlotData/SCPConf1sigma.txt <==
0.3003054,-1.003692
0.2996689,-1.002172
0.2990302,-1.000653
0.298389,-0.9991355
0.2977455,-0.9976187
0.2970995,-0.996103
0.2964512,-0.9945883
0.2958005,-0.9930746
0.2951473,-0.9915619
0.2944918,-0.9900503
0.2938338,-0.9885398
0.2931734,-0.9870303
0.2925106,-0.9855218
0.2918455,-0.9840144
0.2911778,-0.9825082
0.2905077,-0.981003
0.2898351,-0.9794988
0.2891601,-0.9779958
0.2884826,-0.976494
0.2878026,-0.9749932
0.2871201,-0.9734936
0.2864351,-0.9719951
0.2857476,-0.9704978
0.2850577,-0.9690016
0.2843652,-0.9675065
0.2836703,-0.9660126
0.2829731,-0.9645198
0.2822731,-0.9630282
0.2815706,-0.9615379
0.2808655,-0.9600488
0.2801579,-0.9585608
0.2794477,-0.9570741
0.2787349,-0.9555886
0.2780195,-0.9541044
0.2773016,-0.9526214
0.2765811,-0.9511397
0.2758579,-0.9496593
0.2751322,-0.9481801
0.2744041,-0.946702
0.2736732,-0.9452254
0.2729396,-0.9437501
0.2722033,-0.9422761
0.2714645,-0.9408035
0.270723,-0.9393321
0.2699787,-0.9378621
0.2692318,-0.9363936
0.2684822,-0.9349263
0.2677299,-0.9334605
0.2669749,-0.9319961
0.2662171,-0.930533
0.2654567,-0.9290714
0.2646938,-0.927611
0.2639279,-0.9261522
0.2631592,-0.9246949
0.2623877,-0.9232391
0.2616135,-0.9217847
0.2608365,-0.9203317
0.2600566,-0.9188804
0.259274,-0.9174305
0.2584884,-0.9159822
0.2577001,-0.9145355
0.2569088,-0.9130902
0.2561148,-0.9116466
0.2553178,-0.9102045
0.2545183,-0.9087639
0.2537156,-0.907325
0.2529099,-0.9058878
0.2521013,-0.9044523
0.2512898,-0.9030184
0.2504754,-0.9015861
0.2496579,-0.9001555
0.2488374,-0.8987268
0.2480139,-0.8972997
0.2471873,-0.8958744
0.2463578,-0.8944509
0.2455252,-0.8930291
0.2446898,-0.8916089
0.243851,-0.8901908
0.2430091,-0.8887745
0.2421641,-0.8873601
0.241316,-0.8859475
0.2404648,-0.8845368
0.2396103,-0.8831281
0.2387525,-0.8817213
0.2378915,-0.8803166
0.2370273,-0.8789138
0.2361597,-0.8775131
0.2352889,-0.8761144
0.2344152,-0.8747175
0.2335377,-0.873323
0.2326569,-0.8719306
0.2317726,-0.8705404
0.2308849,-0.8691523
0.229994,-0.8677664
0.2290993,-0.8663828
0.2282011,-0.8650015
0.2272993,-0.8636226
0.226394,-0.8622461
0.225485,-0.8608719
0.2245724,-0.8595001
0.2236566,-0.8581304
0.2227366,-0.8567636
0.2218128,-0.8553993
0.2208851,-0.8540377
0.2199536,-0.8526786
0.2190184,-0.8513222
0.2180789,-0.8499686
0.2171354,-0.8486179
0.2161878,-0.8472701
0.2152361,-0.8459251
0.2142806,-0.8445828
0.2133204,-0.843244
0.2123557,-0.8419082
0.2113867,-0.8405757
0.2104132,-0.8392465
0.2094356,-0.8379202
0.2084528,-0.8365978
0.2074652,-0.835279
0.2064727,-0.8339639
0.2054757,-0.8326521
0.2044731,-0.8313447
0.2034651,-0.8300414
0.2024517,-0.8287423
0.2014328,-0.8274475
0.2004088,-0.8261567
0.1993782,-0.8248712
0.1983414,-0.8235907
0.1972989,-0.8223149
0.1962492,-0.821045
0.1951924,-0.8197809
0.1941285,-0.8185228
0.1930577,-0.8172706
0.1919782,-0.8160259
0.1908903,-0.8147886
0.1897941,-0.8135585
0.1886876,-0.8123378
0.1875708,-0.8111265
0.1864437,-0.8099247
0.1853036,-0.8087353
0.1841512,-0.8075578
0.1829829,-0.8063961
0.181799,-0.8052502
0.1805951,-0.8041256
0.1793702,-0.8030238
0.1781177,-0.8019535
0.1768343,-0.8009208
0.1755099,-0.7999413
0.1741305,-0.7990413
0.1726729,-0.7982772
0.1711031,-0.7978005
0.1695552,-0.798166
0.1688515,-0.7996128
0.1687898,-0.8012551
0.1689841,-0.8028902
0.169309,-0.804505
0.1697153,-0.8061015
0.1701781,-0.8076827
0.1706815,-0.8092515
0.1712167,-0.8108097
0.1717762,-0.8123594
0.1723566,-0.8139014
0.1729542,-0.8154368
0.1735655,-0.8169668
0.1741895,-0.8184917
0.1748235,-0.8200124
0.1754675,-0.821529
0.1761189,-0.8230424
0.176778,-0.8245524
0.1774429,-0.8260599
0.1781135,-0.8275649
0.1787896,-0.8290674
0.1794698,-0.8305681
0.1801542,-0.8320669
0.1808426,-0.8335638
0.1815339,-0.8350594
0.1822283,-0.8365536
0.1829258,-0.8380463
0.1836253,-0.839538
0.1843272,-0.8410287
0.1850313,-0.8425183
0.185737,-0.8440072
0.1864443,-0.8454953
0.1871536,-0.8469824
0.1878638,-0.8484691
0.1885753,-0.8499552
0.1892878,-0.8514408
0.1900017,-0.8529258
0.1907161,-0.8544105
0.1914313,-0.8558948
0.1921471,-0.8573788
0.1928637,-0.8588625
0.193581,-0.8603458
0.1942985,-0.861829
0.1950163,-0.863312
0.1957344,-0.8647949
0.1964531,-0.8662776
0.1971717,-0.8677603
0.1978904,-0.8692429
0.1986092,-0.8707255
0.199328,-0.872208
0.2000471,-0.8736905
0.2007659,-0.875173
0.2014845,-0.8766557
0.2022031,-0.8781384
0.2029214,-0.8796212
0.2036399,-0.8811039
0.2043578,-0.8825869
0.2050754,-0.8840701
0.2057928,-0.8855534
0.2065098,-0.8870368
0.2072265,-0.8885204
0.207943,-0.8900041
0.2086589,-0.891488
0.2093744,-0.8929722
0.2100894,-0.8944566
0.210804,-0.8959413
0.211518,-0.8974261
0.2122318,-0.8989111
0.2129448,-0.9003965
0.2136573,-0.9018821
0.2143692,-0.903368
0.2150806,-0.9048542
0.2157914,-0.9063406
0.2165015,-0.9078273
0.2172113,-0.9093143
0.2179202,-0.9108016
0.2186285,-0.9122892
0.2193361,-0.9137772
0.220043,-0.9152654
0.2207493,-0.916754
0.2214549,-0.9182429
0.22216,-0.9197321
0.2228642,-0.9212216
0.2235677,-0.9227115
0.2242704,-0.9242018
0.2249725,-0.9256924
0.2256738,-0.9271833
0.2263743,-0.9286746
0.2270741,-0.9301662
0.2277733,-0.9316581
0.2284716,-0.9331505
0.2291691,-0.9346432
0.2298659,-0.9361363
0.2305618,-0.9376297
0.231257,-0.9391235
0.2319514,-0.9406177
0.232645,-0.9421122
0.2333379,-0.9436071
0.2340299,-0.9451023
0.2347211,-0.946598
0.2354114,-0.948094
0.236101,-0.9495904
0.2367898,-0.9510872
0.2374777,-0.9525843
0.2381648,-0.9540819
0.2388511,-0.9555798
0.2395365,-0.957078
0.2402213,-0.9585766
0.2409051,-0.9600757
0.2415881,-0.9615751
0.2422702,-0.9630749
0.2429515,-0.964575
0.243632,-0.9660756
0.2443117,-0.9675765
0.2449905,-0.9690778
0.2456685,-0.9705795
0.2463456,-0.9720816
0.2470219,-0.973584
0.2476974,-0.9750868
0.248372,-0.97659
0.2490458,-0.9780935
0.2497188,-0.9795975
0.2503909,-0.9811018
0.2510622,-0.9826065
0.2517327,-0.9841115
0.2524023,-0.9856169
0.2530711,-0.9871227
0.253739,-0.9886289
0.2544062,-0.9901354
0.2550724,-0.9916423
0.2557379,-0.9931496
0.2564025,-0.9946572
0.2570663,-0.9961652
0.2577292,-0.9976736
0.2583913,-0.9991824
0.2590527,-1.000691
0.2597132,-1.002201
0.2603729,-1.003711
0.2610318,-1.005221
0.2616898,-1.006731
0.2623471,-1.008242
0.2630035,-1.009753
0.2636592,-1.011265
0.264314,-1.012777
0.2649679,-1.014289
0.2656212,-1.015802
0.2662736,-1.017315
0.2669253,-1.018828
0.2675762,-1.020342
0.2682262,-1.021856
0.2688756,-1.02337
0.2695241,-1.024885
0.2701718,-1.0264
0.2708188,-1.027915
0.271465,-1.02943
0.2721105,-1.030946
0.2727549,-1.032463
0.2733988,-1.033979
0.2740419,-1.035496
0.2746844,-1.037014
0.275326,-1.038531
0.275967,-1.040049
0.2766072,-1.041567
0.2772466,-1.043086
0.2778854,-1.044604
0.2785234,-1.046124
0.2791605,-1.047643
0.2797971,-1.049163
0.280433,-1.050683
0.2810681,-1.052203
0.2817026,-1.053724
0.2823364,-1.055244
0.2829695,-1.056766
0.283602,-1.058287
0.2842337,-1.059809
0.2848648,-1.061331
0.2854949,-1.062853
0.2861246,-1.064376
0.2867537,-1.065898
0.2873822,-1.067421
0.28801,-1.068945
0.2886372,-1.070468
0.2892638,-1.071992
0.2898897,-1.073516
0.2905151,-1.075041
0.2911398,-1.076565
0.2917639,-1.07809
0.292387,-1.079615
0.29301,-1.081141
0.2936323,-1.082666
0.2942541,-1.084192
0.2948754,-1.085718
0.295496,-1.087244
0.2961162,-1.088771
0.2967358,-1.090298
0.2973548,-1.091824
0.2979731,-1.093352
0.2985911,-1.094879
0.2992086,-1.096407
0.2998257,-1.097934
0.3004423,-1.099462
0.3010584,-1.10099
0.301674,-1.102519
0.3022892,-1.104047
0.3029039,-1.105576
0.3035181,-1.107105
0.3041316,-1.108634
0.304745,-1.110163
0.3053581,-1.111692
0.3059708,-1.113222
0.3065831,-1.114751
0.307195,-1.116281
0.3078066,-1.117811
0.3084178,-1.119341
0.3090284,-1.120872
0.3096389,-1.122402
0.3102492,-1.123932
0.3108593,-1.125463
0.311469,-1.126994
0.3120785,-1.128524
0.3126878,-1.130055
0.3132968,-1.131586
0.3139056,-1.133117
0.3145138,-1.134648
0.3151223,-1.13618
0.3157306,-1.137711
0.3163388,-1.139242
0.3169468,-1.140773
0.3175548,-1.142305
0.3181627,-1.143836
0.3187701,-1.145368
0.3193779,-1.146899
0.3199857,-1.148431
0.3205935,-1.149962
0.3212013,-1.151494
0.3218092,-1.153025
0.3224172,-1.154556
0.3230253,-1.156088
0.323633,-1.157619
0.3242414,-1.15915
0.32485,-1.160681
0.3254588,-1.162212
0.3260679,-1.163743
0.3266773,-1.165274
0.3272866,-1.166805
0.3278967,-1.168335
0.3285072,-1.169866
0.3291182,-1.171396
0.3297297,-1.172926
0.3303417,-1.174456
0.3309543,-1.175985
0.3315669,-1.177515
0.3321808,-1.179044
0.3327954,-1.180572
0.3334109,-1.182101
0.3340272,-1.183629
0.334644,-1.185157
0.3352622,-1.186684
0.3358815,-1.188211
0.336502,-1.189737
0.3371237,-1.191263
0.3377466,-1.192788
0.3383705,-1.194313
0.3389964,-1.195837
0.3396241,-1.197361
0.3402534,-1.198883
0.3408845,-1.200405
0.3415169,-1.201927
0.3421521,-1.203447
0.3427898,-1.204966
0.3434298,-1.206485
0.344072,-1.208002
0.3447176,-1.209518
0.3453664,-1.211032
0.3460185,-1.212545
0.3466735,-1.214057
0.3473332,-1.215567
0.3479973,-1.217075
0.3486652,-1.218581
0.3493391,-1.220085
0.3500189,-1.221585
0.350705,-1.223083
0.3513966,-1.224579
0.3520975,-1.22607
0.3528071,-1.227557
0.3535253,-1.22904
0.3542563,-1.230516
0.3549992,-1.231987
0.3557589,-1.233449
0.3565354,-1.234902
0.3573357,-1.236342
0.3581622,-1.237767
0.3590246,-1.239171
0.3599373,-1.240543
0.360919,-1.241865
0.3620133,-1.243095
0.3633323,-1.244066
0.3648557,-1.243899
0.3656348,-1.242472
0.36598,-1.240863
0.3661483,-1.239225
0.3662132,-1.237579
0.3662158,-1.235931
0.3661678,-1.234285
0.3660864,-1.232639
0.3659739,-1.230995
0.3658386,-1.229353
0.3656838,-1.227713
0.3655114,-1.226074
0.3653223,-1.224438
0.3651208,-1.222802
0.3649076,-1.221169
0.3646833,-1.219536
0.3644478,-1.217906
0.3642039,-1.216276
0.3639518,-1.214648
0.3636919,-1.213021
0.3634244,-1.211395
0.3631491,-1.209771
0.362868,-1.208147
0.3625806,-1.206525
0.3622876,-1.204904
0.3619889,-1.203283
0.3616841,-1.201664
0.3613747,-1.200046
0.3610604,-1.198428
0.3607413,-1.196812
0.3604178,-1.195196
0.3600899,-1.193582
0.3597577,-1.191968
0.3594207,-1.190355
0.3590802,-1.188743
0.3587358,-1.187132
0.3583875,-1.185521
0.3580356,-1.183912
0.3576801,-1.182303
0.3573211,-1.180695
0.3569586,-1.179088
0.3565921,-1.177481
0.3562228,-1.175876
0.3558502,-1.174271
0.3554744,-1.172667
0.3550954,-1.171063
0.3547135,-1.16946
0.3543285,-1.167858
0.3539405,-1.166257
0.3535495,-1.164656
0.3531551,-1.163057
0.3527582,-1.161458
0.3523585,-1.159859
0.351956,-1.158261
0.3515507,-1.156664
0.3511427,-1.155068
0.350732,-1.153473
0.3503186,-1.151878
0.3499026,-1.150283
0.3494839,-1.14869
0.3490626,-1.147097
0.3486383,-1.145505
0.3482118,-1.143913
0.3477827,-1.142323
0.3473511,-1.140733
0.346917,-1.139143
0.3464803,-1.137554
0.3460413,-1.135966
0.3455998,-1.134379
0.3451558,-1.132792
0.3447094,-1.131206
0.3442606,-1.129621
0.3438093,-1.128036
0.3433557,-1.126452
0.3428993,-1.124869
0.3424409,-1.123287
0.3419801,-1.121705
0.3415169,-1.120124
0.3410514,-1.118543
0.3405835,-1.116963
0.3401133,-1.115384
0.3396409,-1.113806
0.3391661,-1.112228
0.338689,-1.110651
0.3382096,-1.109075
0.3377279,-1.107499
0.3372439,-1.105924
0.3367576,-1.10435
0.336269,-1.102776
0.3357782,-1.101204
0.3352847,-1.099632
0.3347893,-1.09806
0.3342917,-1.09649
0.3337917,-1.09492
0.3332895,-1.09335
0.3327851,-1.091782
0.3322784,-1.090214
0.3317694,-1.088647
0.3312582,-1.087081
0.3307448,-1.085515
0.3302291,-1.08395
0.3297112,-1.082386
0.329191,-1.080823
0.3286686,-1.07926
0.328144,-1.077698
0.3276171,-1.076137
0.327088,-1.074577
0.3265566,-1.073017
0.326023,-1.071459
0.3254871,-1.069901
0.3249491,-1.068343
0.3244087,-1.066787
0.3238662,-1.065231
0.3233214,-1.063676
0.3227743,-1.062122
0.3222251,-1.060568
0.3216736,-1.059016
0.3211198,-1.057464
0.3205638,-1.055913
0.3200055,-1.054363
0.319445,-1.052814
0.3188822,-1.051265
0.3183172,-1.049717
0.3177499,-1.048171
0.3171804,-1.046625
0.3166086,-1.045079
0.3160347,-1.043535
0.3154584,-1.041991
0.3148798,-1.040449
0.314299,-1.038907
0.3137159,-1.037366
0.3131305,-1.035826
0.3125428,-1.034286
0.3119529,-1.032748
0.3113606,-1.03121
0.3107661,-1.029674
0.3101693,-1.028138
0.3095701,-1.026603
0.3089687,-1.025069
0.308365,-1.023536
0.3077589,-1.022004
0.3071506,-1.020473
0.3065399,-1.018943
0.3059269,-1.017413
0.3053119,-1.015885
0.3046942,-1.014357
0.3040743,-1.012831
0.303452,-1.011305
0.3028273,-1.009781
0.3022003,-1.008257
0.301571,-1.006734
0.3009394,-1.005213
0.3003053,-1.003692


==> PlotData/SCPConf2sigma.txt <==
0.3135485,-1.003692
0.3124743,-1.001089
0.311394,-0.9984889
0.3103078,-0.9958913
0.3092154,-0.9932961
0.308117,-0.9907036
0.3070124,-0.9881136
0.3059017,-0.9855263
0.3047849,-0.9829417
0.3036618,-0.9803597
0.3025325,-0.9777804
0.301397,-0.9752039
0.3002552,-0.9726302
0.2991071,-0.9700593
0.2979526,-0.9674912
0.2967918,-0.9649259
0.2956246,-0.9623636
0.2944511,-0.9598042
0.293271,-0.9572477
0.2920846,-0.9546943
0.2908916,-0.9521439
0.2896921,-0.9495965
0.2884861,-0.9470522
0.2872735,-0.9445111
0.2860542,-0.9419731
0.2848284,-0.9394383
0.2835959,-0.9369067
0.2823568,-0.9343784
0.2811109,-0.9318534
0.2798583,-0.9293317
0.2785989,-0.9268134
0.2773328,-0.9242985
0.2760598,-0.9217871
0.2747799,-0.9192791
0.2734932,-0.9167747
0.2721996,-0.9142738
0.2708991,-0.9117765
0.2695916,-0.9092828
0.2682771,-0.9067928
0.2669557,-0.9043066
0.2656272,-0.901824
0.2642916,-0.8993453
0.2629489,-0.8968704
0.2615991,-0.8943994
0.2602421,-0.8919323
0.258878,-0.8894692
0.2575066,-0.8870101
0.2561281,-0.884555
0.2547422,-0.882104
0.2533491,-0.8796572
0.2519487,-0.8772145
0.2505409,-0.8747761
0.2491257,-0.8723419
0.2477032,-0.869912
0.2462732,-0.8674865
0.2448357,-0.8650655
0.2433908,-0.8626489
0.2419384,-0.8602367
0.2404784,-0.8578292
0.2390108,-0.8554263
0.2375357,-0.853028
0.236053,-0.8506344
0.2345625,-0.8482455
0.2330644,-0.8458615
0.2315586,-0.8434823
0.2300451,-0.8411081
0.2285237,-0.8387388
0.2269946,-0.8363746
0.2254577,-0.8340154
0.2239129,-0.8316614
0.2223602,-0.8293125
0.2207996,-0.826969
0.2192311,-0.8246307
0.2176547,-0.8222977
0.2160702,-0.8199702
0.2144776,-0.8176482
0.2128771,-0.8153317
0.2112684,-0.8130209
0.2096516,-0.8107157
0.2080266,-0.8084163
0.2063934,-0.8061227
0.204752,-0.803835
0.2031024,-0.8015532
0.2014445,-0.7992774
0.1997782,-0.7970077
0.1981037,-0.7947442
0.1964207,-0.7924869
0.1947293,-0.7902359
0.1930294,-0.7879912
0.191321,-0.7857531
0.189604,-0.7835215
0.1878785,-0.7812966
0.1861443,-0.7790784
0.1844014,-0.776867
0.1826498,-0.7746625
0.1808894,-0.7724651
0.1791203,-0.7702747
0.1773422,-0.7680915
0.1755552,-0.7659155
0.1737594,-0.7637469
0.1719544,-0.7615859
0.1701404,-0.7594324
0.1683172,-0.7572868
0.1664847,-0.755149
0.1646429,-0.7530194
0.1627917,-0.7508979
0.160931,-0.7487847
0.1590608,-0.7466799
0.157181,-0.7445837
0.1552912,-0.7424965
0.1533919,-0.7404178
0.1514827,-0.7383482
0.1495635,-0.736288
0.147634,-0.7342373
0.1456941,-0.7321966
0.1437436,-0.730166
0.1417824,-0.7281457
0.1398103,-0.7261361
0.1378272,-0.7241374
0.135832,-0.7221507
0.1338263,-0.7201746
0.1318089,-0.7182103
0.1297794,-0.7162585
0.1277375,-0.7143199
0.1256826,-0.7123949
0.1236144,-0.7104844
0.1215326,-0.7085887
0.1194358,-0.7067096
0.1173252,-0.7048457
0.1151992,-0.7029996
0.1130566,-0.7011727
0.1108964,-0.6993668
0.1087176,-0.6975835
0.1065183,-0.6958254
0.1042984,-0.6940931
0.1020545,-0.6923923
0.09978367,-0.6907278
0.09748235,-0.6891054
0.09514748,-0.6875316
0.09277088,-0.6860221
0.09038821,-0.6846215
0.08808021,-0.683399
0.08661457,-0.6827081
0.0853037,-0.6821687
0.08284469,-0.681422
0.08005843,-0.681414
0.07897683,-0.6821122
0.07856329,-0.6827451
0.07837649,-0.683246
0.07827185,-0.6838152
0.07822969,-0.6842825
0.0782368,-0.6848213
0.07825567,-0.6852482
0.0782955,-0.6856319
0.07834298,-0.6861141
0.07846931,-0.6867845
0.07866287,-0.6876783
0.07895161,-0.6887022
0.07936961,-0.6900158
0.08018131,-0.6921957
0.08128158,-0.6947872
0.08246854,-0.6973403
0.08368889,-0.6998093
0.08486527,-0.7020905
0.08558604,-0.7034567
0.08620455,-0.7045966
0.08683747,-0.7057126
0.08756235,-0.7070787
0.08889506,-0.7094559
0.09024879,-0.7118321
0.09165756,-0.7142699
0.09307893,-0.7167005
0.09451077,-0.7191249
0.09595133,-0.7215441
0.09739915,-0.723959
0.098853,-0.7263702
0.1003118,-0.7287785
0.1017748,-0.7311842
0.103241,-0.733588
0.1047099,-0.7359901
0.1061809,-0.738391
0.1076533,-0.7407909
0.1091268,-0.7431902
0.110601,-0.7455891
0.1120754,-0.7479879
0.1135498,-0.7503866
0.1150238,-0.7527856
0.1164971,-0.755185
0.1179695,-0.757585
0.1194409,-0.7599856
0.1209109,-0.7623871
0.1223794,-0.7647894
0.1238462,-0.7671928
0.1253112,-0.7695974
0.1267741,-0.7720031
0.128235,-0.7744101
0.1296936,-0.7768185
0.1311498,-0.7792283
0.1326036,-0.7816397
0.1340547,-0.7840525
0.1355033,-0.786467
0.1369491,-0.7888831
0.138392,-0.7913009
0.139832,-0.7937205
0.1412691,-0.7961418
0.1427031,-0.7985649
0.144134,-0.8009898
0.1455618,-0.8034166
0.1469864,-0.8058453
0.1484077,-0.8082758
0.1498257,-0.8107084
0.1512404,-0.8131428
0.1526517,-0.8155792
0.1540596,-0.8180176
0.1554641,-0.8204579
0.1568651,-0.8229003
0.1582625,-0.8253447
0.1596564,-0.8277911
0.1610468,-0.8302395
0.1624336,-0.8326899
0.1638168,-0.8351424
0.1651963,-0.8375969
0.1665723,-0.8400535
0.1679445,-0.8425121
0.1693131,-0.8449727
0.1706781,-0.8474354
0.1720393,-0.8499002
0.1733968,-0.852367
0.1747505,-0.8548358
0.1761006,-0.8573067
0.1774469,-0.8597796
0.1787895,-0.8622546
0.1801283,-0.8647315
0.1814634,-0.8672105
0.1827947,-0.8696915
0.1841222,-0.8721746
0.185446,-0.8746596
0.1867661,-0.8771466
0.1880824,-0.8796357
0.1893948,-0.8821267
0.1907035,-0.8846198
0.1920084,-0.8871148
0.1933096,-0.8896117
0.194607,-0.8921107
0.1959006,-0.8946115
0.1971905,-0.8971143
0.1984766,-0.8996191
0.199759,-0.9021257
0.2010377,-0.9046343
0.2023126,-0.9071448
0.2035838,-0.9096571
0.2048513,-0.9121713
0.206115,-0.9146874
0.2073754,-0.9172053
0.2086317,-0.9197251
0.2098843,-0.9222468
0.2111332,-0.9247703
0.2123785,-0.9272956
0.21362,-0.9298227
0.2148579,-0.9323516
0.2160922,-0.9348823
0.2173228,-0.9374148
0.2185498,-0.939949
0.2197732,-0.942485
0.2209929,-0.9450227
0.2222091,-0.9475622
0.2234217,-0.9501034
0.2246307,-0.9526462
0.2258361,-0.9551908
0.2270382,-0.9577369
0.2282366,-0.9602848
0.2294314,-0.9628344
0.2306226,-0.9653856
0.2318104,-0.9679385
0.2329947,-0.9704929
0.2341755,-0.973049
0.2353528,-0.9756067
0.2365267,-0.978166
0.2376971,-0.9807268
0.2388641,-0.9832892
0.2400278,-0.9858532
0.241188,-0.9884187
0.2423448,-0.9909857
0.2434983,-0.9935542
0.2446484,-0.9961243
0.2457952,-0.9986958
0.2469389,-1.001269
0.248079,-1.003843
0.2492159,-1.006419
0.2503495,-1.008996
0.2514798,-1.011575
0.2526069,-1.014155
0.2537307,-1.016737
0.2548514,-1.01932
0.2559688,-1.021905
0.2570831,-1.02449
0.2581941,-1.027077
0.2593021,-1.029666
0.2604069,-1.032256
0.2615086,-1.034847
0.2626072,-1.037439
0.2637027,-1.040033
0.2647952,-1.042628
0.2658846,-1.045225
0.2669712,-1.047822
0.2680546,-1.050421
0.269135,-1.053021
0.2702123,-1.055623
0.2712868,-1.058225
0.2723583,-1.060829
0.2734268,-1.063434
0.2744925,-1.06604
0.2755553,-1.068647
0.2766152,-1.071256
0.2776722,-1.073866
0.2787264,-1.076477
0.2797778,-1.079089
0.2808265,-1.081702
0.2818723,-1.084316
0.2829154,-1.086931
0.2839557,-1.089548
0.2849935,-1.092165
0.2860284,-1.094783
0.2870607,-1.097403
0.2880902,-1.100024
0.2891172,-1.102645
0.2901415,-1.105268
0.2911632,-1.107892
0.2921823,-1.110517
0.2931988,-1.113142
0.2942128,-1.115769
0.2952243,-1.118397
0.2962333,-1.121025
0.2972398,-1.123655
0.2982439,-1.126286
0.2992455,-1.128917
0.3002447,-1.131549
0.3012415,-1.134183
0.3022359,-1.136817
0.3032282,-1.139452
0.3042179,-1.142088
0.3052053,-1.144725
0.3061905,-1.147362
0.3071733,-1.150001
0.3081539,-1.15264
0.3091323,-1.15528
0.3101086,-1.157921
0.3110826,-1.160563
0.3120545,-1.163206
0.3130243,-1.165849
0.3139919,-1.168493
0.3149575,-1.171138
0.3159211,-1.173784
0.3168826,-1.17643
0.3178422,-1.179077
0.3187997,-1.181725
0.3197553,-1.184374
0.3207091,-1.187023
0.3216609,-1.189673
0.3226108,-1.192323
0.3235588,-1.194975
0.3245051,-1.197626
0.3254495,-1.200279
0.3263922,-1.202932
0.3273331,-1.205586
0.3282724,-1.20824
0.32921,-1.210895
0.330146,-1.213551
0.3310803,-1.216207
0.3320131,-1.218863
0.3329444,-1.221521
0.3338742,-1.224178
0.3348025,-1.226837
0.3357293,-1.229495
0.3366548,-1.232154
0.337579,-1.234814
0.3385017,-1.237474
0.3394231,-1.240135
0.3403432,-1.242796
0.3412621,-1.245457
0.3421798,-1.248119
0.3430964,-1.250782
0.3440119,-1.253444
0.3449264,-1.256107
0.3458399,-1.258771
0.3467525,-1.261434
0.3476642,-1.264098
0.348575,-1.266762
0.3494851,-1.269427
0.3503944,-1.272092
0.351303,-1.274757
0.3522109,-1.277422
0.3531185,-1.280087
0.3540253,-1.282753
0.3549315,-1.285419
0.3558374,-1.288085
0.3567429,-1.290751
0.3576481,-1.293417
0.3585532,-1.296083
0.3594582,-1.298749
0.3603633,-1.301416
0.3612685,-1.304082
0.3621739,-1.306748
0.3630795,-1.309414
0.3639856,-1.31208
0.3648921,-1.314746
0.3657992,-1.317411
0.3667069,-1.320076
0.3676161,-1.322741
0.3685253,-1.325406
0.3694356,-1.32807
0.3703471,-1.330735
0.37126,-1.333398
0.3721745,-1.336061
0.3730908,-1.338723
0.3740091,-1.341385
0.3749297,-1.344046
0.3758526,-1.346706
0.3767782,-1.349365
0.3777066,-1.352023
0.3786388,-1.35468
0.3795735,-1.357336
0.3805119,-1.359991
0.3814547,-1.362644
0.3824022,-1.365296
0.383355,-1.367945
0.3843137,-1.370593
0.3852786,-1.373238
0.3862515,-1.37588
0.3872305,-1.37852
0.388218,-1.381157
0.3892153,-1.38379
0.3902238,-1.386419
0.3912448,-1.389043
0.3922799,-1.391661
0.3933315,-1.394273
0.3944004,-1.396878
0.3954918,-1.399474
0.3966098,-1.402058
0.39776,-1.404628
0.3989478,-1.407181
0.4001876,-1.409709
0.4014951,-1.412202
0.4028993,-1.414643
0.4044574,-1.416987
0.4063107,-1.419102
0.4088365,-1.420048
0.4105761,-1.417949
0.4113153,-1.415237
0.411713,-1.41245
0.4119353,-1.409644
0.4120467,-1.40683
0.4120799,-1.404015
0.412054,-1.401199
0.4119813,-1.398385
0.4118702,-1.395571
0.4117266,-1.392759
0.4115553,-1.389949
0.4113595,-1.38714
0.4111422,-1.384333
0.4109055,-1.381527
0.4106511,-1.378723
0.4103807,-1.37592
0.4100955,-1.373119
0.4097965,-1.370319
0.4094848,-1.367521
0.4091611,-1.364724
0.408826,-1.361929
0.4084803,-1.359134
0.4081244,-1.356341
0.4077588,-1.353549
0.407384,-1.350759
0.4070002,-1.347969
0.4066081,-1.345181
0.4062077,-1.342394
0.4057993,-1.339608
0.4053832,-1.336824
0.4049597,-1.33404
0.404529,-1.331257
0.4040913,-1.328476
0.4036466,-1.325696
0.4031953,-1.322916
0.4027373,-1.320138
0.4022731,-1.317361
0.4018025,-1.314585
0.4013258,-1.31181
0.400843,-1.309036
0.4003542,-1.306263
0.3998596,-1.303491
0.3993591,-1.300721
0.3988531,-1.297951
0.3983414,-1.295182
0.3978241,-1.292414
0.3973014,-1.289648
0.3967732,-1.286882
0.3962397,-1.284117
0.3957008,-1.281354
0.3951566,-1.278591
0.3946073,-1.27583
0.3940528,-1.273069
0.3934932,-1.27031
0.3929285,-1.267551
0.3923587,-1.264794
0.3917838,-1.262038
0.3912039,-1.259282
0.3906191,-1.256528
0.3900292,-1.253775
0.3894344,-1.251023
0.3888348,-1.248272
0.3882303,-1.245522
0.3876209,-1.242773
0.3870066,-1.240025
0.3863875,-1.237278
0.3857635,-1.234533
0.3851348,-1.231788
0.3845012,-1.229045
0.3838628,-1.226302
0.3832196,-1.223561
0.3825715,-1.220821
0.3819188,-1.218082
0.3812613,-1.215344
0.380599,-1.212608
0.379932,-1.209872
0.3792602,-1.207138
0.3785836,-1.204405
0.3779022,-1.201673
0.3772161,-1.198942
0.3765252,-1.196212
0.3758295,-1.193484
0.3751291,-1.190757
0.3744238,-1.188031
0.3737138,-1.185306
0.3729991,-1.182583
0.3722794,-1.179861
0.3715551,-1.17714
0.370826,-1.17442
0.370092,-1.171702
0.3693533,-1.168985
0.3686097,-1.166269
0.3678612,-1.163555
0.367108,-1.160842
0.3663498,-1.15813
0.3655868,-1.15542
0.364819,-1.152711
0.3640462,-1.150004
0.3632685,-1.147297
0.3624859,-1.144593
0.3616984,-1.141889
0.360906,-1.139188
0.3601086,-1.136487
0.3593063,-1.133788
0.358499,-1.131091
0.3576867,-1.128395
0.3568694,-1.125701
0.3560471,-1.123008
0.3552198,-1.120316
0.3543874,-1.117626
0.3535499,-1.114938
0.3527074,-1.112252
0.3518598,-1.109567
0.351007,-1.106883
0.3501491,-1.104201
0.349286,-1.101521
0.3484178,-1.098843
0.3475444,-1.096166
0.3466658,-1.093491
0.345782,-1.090818
0.3448929,-1.088146
0.3439986,-1.085476
0.343099,-1.082808
0.3421941,-1.080142
0.3412839,-1.077477
0.3403683,-1.074815
0.3394473,-1.072154
0.338521,-1.069495
0.3375893,-1.066838
0.3366521,-1.064183
0.3357095,-1.06153
0.3347614,-1.058879
0.3338078,-1.056229
0.3328488,-1.053582
0.3318841,-1.050937
0.330914,-1.048294
0.3299382,-1.045652
0.3289569,-1.043013
0.32797,-1.040376
0.3269774,-1.037741
0.3259791,-1.035109
0.3249751,-1.032478
0.3239654,-1.02985
0.3229499,-1.027224
0.3219287,-1.0246
0.3209017,-1.021978
0.3198688,-1.019359
0.3188302,-1.016742
0.3177856,-1.014127
0.3167352,-1.011514
0.3156789,-1.008904
0.3146166,-1.006297
0.3135483,-1.003692


==> PlotData/SCPConfBand1.txt <==
0.01,33.174669,33.1768312
0.0149832776,34.0606282,34.0638313
0.0199665552,34.6919847,34.696205
0.0249498328,35.1836326,35.1888463
0.0299331104,35.5868299,35.5930137
0.034916388,35.9289449,35.9360756
0.0398996656,36.2263242,36.2343787
0.0448829431,36.4895165,36.498472
0.0498662207,36.7257269,36.7355615
0.0548494983,36.9400958,36.9507876
0.0598327759,37.1364199,37.1479467
0.0648160535,37.3175828,37.329923
0.0697993311,37.4858259,37.4989584
0.0747826087,37.642927,37.6568307
0.0797658863,37.7903195,37.8049735
0.0847491639,37.9291759,37.9445606
0.0897324415,38.0604675,38.0765626
0.0947157191,38.1850082,38.2017935
0.0996989967,38.3034866,38.3209419
0.104682274,38.4164903,38.434596
0.109665552,38.5245251,38.5432617
0.114648829,38.6280285,38.6473792
0.119632107,38.7273838,38.7473299
0.124615385,38.8229267,38.8434494
0.129598662,38.9149534,38.9360341
0.13458194,39.0037265,39.0253469
0.139565217,39.0894802,39.1116236
0.144548495,39.1724236,39.195073
0.149531773,39.2527437,39.2758829
0.15451505,39.3306115,39.3542231
0.159498328,39.4061805,39.4302478
0.164481605,39.4795903,39.5040983
0.169464883,39.5509676,39.5758997
0.174448161,39.6204284,39.6457683
0.179431438,39.6880771,39.7138109
0.184414716,39.7540129,39.7801266
0.189397993,39.8183254,39.8448033
0.194381271,39.8810974,39.9079246
0.199364548,39.9424043,39.9695686
0.204347826,40.0023168,40.0298044
0.209331104,40.0609017,40.0886977
0.214314381,40.1182199,40.1463122
0.219297659,40.1743285,40.2027033
0.224280936,40.2292787,40.2579236
0.229264214,40.2831213,40.3120256
0.234247492,40.3359032,40.3650536
0.239230769,40.3876679,40.4170513
0.244214047,40.4384543,40.4680621
0.249197324,40.488302,40.5181218
0.254180602,40.5372478,40.5672685
0.25916388,40.5853253,40.6155361
0.264147157,40.6325644,40.662956
0.269130435,40.6789978,40.7095606
0.274113712,40.724654,40.7553764
0.27909699,40.7695582,40.8004335
0.284080268,40.8137373,40.844756
0.289063545,40.8572163,40.8883693
0.294046823,40.9000161,40.9312952
0.2990301,40.9421602,40.9735579
0.304013378,40.983669,41.0151769
0.308996656,41.0245614,41.0561734
0.313979933,41.0648583,41.096566
0.318963211,41.1045757,41.1363727
0.323946488,41.1437317,41.1756121
0.328929766,41.1823428,41.2142991
0.333913043,41.2204235,41.2524515
0.338896321,41.2579906,41.2900833
0.343879599,41.2950558,41.3272089
0.348862876,41.3316357,41.3638439
0.353846154,41.3677403,41.4000003
0.358829431,41.4033852,41.435691
0.363812709,41.4385794,41.470929
0.368795987,41.4733371,41.5057267
0.373779264,41.5076673,41.5400938
0.378762542,41.5415818,41.5740418
0.383745819,41.5750906,41.6075814
0.388729097,41.6082024,41.6407234
0.393712375,41.6409283,41.6734767
0.398695652,41.6732766,41.7058508
0.40367893,41.7052556,41.7378547
0.408662207,41.7368747,41.7694973
0.413645485,41.7681416,41.800787
0.418628763,41.7990633,41.8317325
0.42361204,41.8296483,41.862341
0.428595318,41.8599038,41.8926204
0.433578595,41.8898366,41.9225779
0.438561873,41.9194533,41.9522213
0.443545151,41.9487602,41.9815562
0.448528428,41.977764,42.0105899
0.453511706,42.0064709,42.0393288
0.458494983,42.0348866,42.0677791
0.463478261,42.063017,42.0959468
0.468461538,42.0908675,42.1238378
0.473444816,42.1184435,42.1514576
0.478428094,42.14575,42.1788119
0.483411371,42.1727922,42.2059059
0.488394649,42.1995748,42.2327448
0.493377926,42.2261028,42.2593336
0.498361204,42.2523803,42.2856772
0.503344482,42.2784119,42.3117803
0.508327759,42.304202,42.3376477
0.513311037,42.3297549,42.3632839
0.518294314,42.3550748,42.3886929
0.523277592,42.3801651,42.4138791
0.52826087,42.4050297,42.4388464
0.533244147,42.4296729,42.4635988
0.538227425,42.4540981,42.4881403
0.543210702,42.4783084,42.5124745
0.54819398,42.5023079,42.5366051
0.553177258,42.5260996,42.5605358
0.558160535,42.5496867,42.5842699
0.563143813,42.573073,42.6078123
0.56812709,42.5962607,42.6311638
0.573110368,42.6192537,42.6543287
0.578093645,42.6420547,42.67731
0.583076923,42.6646664,42.7001108
0.588060201,42.6870923,42.722734
0.593043478,42.7093343,42.7451826
0.598026756,42.731396,42.7674593
0.603010033,42.7532795,42.7895669
0.607993311,42.7749879,42.8115081
0.612976589,42.7965236,42.8332855
0.617959866,42.8178888,42.8549016
0.622943144,42.8390871,42.8763589
0.627926421,42.8601194,42.8976599
0.632909699,42.8809889,42.918807
0.637892977,42.9016982,42.9398024
0.642876254,42.9222489,42.9606484
0.647859532,42.9426438,42.9813473
0.652842809,42.9628853,43.0019013
0.657826087,42.9829753,43.0223126
0.662809365,43.0029156,43.0425828
0.667792642,43.0227087,43.0627142
0.67277592,43.0423568,43.0827085
0.677759197,43.0618618,43.1025679
0.682742475,43.0812256,43.1222941
0.687725753,43.1004498,43.1418889
0.69270903,43.1195367,43.1613541
0.697692308,43.1384882,43.1806915
0.702675585,43.1573061,43.1999033
0.707658863,43.1759923,43.2189908
0.71264214,43.1945485,43.2379556
0.717625418,43.2129764,43.2567993
0.722608696,43.2312777,43.2755231
0.727591973,43.2494541,43.2941288
0.732575251,43.2675074,43.3126185
0.737558528,43.2854387,43.3309933
0.742541806,43.3032499,43.3492543
0.747525084,43.3209426,43.3674029
0.752508361,43.3385184,43.3854408
0.757491639,43.355979,43.40337
0.762474916,43.3733257,43.4211906
0.767458194,43.3905591,43.4389041
0.772441472,43.4076816,43.456513
0.777424749,43.4246947,43.4740177
0.782408027,43.4415993,43.4914186
0.787391304,43.4583962,43.5087184
0.792374582,43.475088,43.5259178
0.79735786,43.4916753,43.5430169
0.802341137,43.5081589,43.5600188
0.807324415,43.5245414,43.5769232
0.812307692,43.5408222,43.5937309
0.81729097,43.5570041,43.610445
0.822274247,43.5730876,43.6270638
0.827257525,43.5890736,43.643591
0.832240803,43.6049642,43.6600258
0.83722408,43.620759,43.6763699
0.842207358,43.636461,43.6926244
0.847190635,43.6520689,43.7087895
0.852173913,43.6675864,43.7248675
0.857157191,43.6830122,43.7408576
0.862140468,43.6983493,43.7567628
0.867123746,43.7135971,43.7725818
0.872107023,43.7287576,43.7883176
0.877090301,43.7438318,43.8039692
0.882073579,43.7588194,43.819539
0.887056856,43.7737237,43.8350269
0.892040134,43.7885425,43.8504337
0.897023411,43.8032794,43.8657614
0.902006689,43.8179344,43.8810082
0.906989967,43.8325074,43.8961791
0.911973244,43.8470012,43.9112705
0.916956522,43.861415,43.9262861
0.921939799,43.87575,43.9412256
0.926923077,43.8900083,43.9560882
0.931906355,43.9041889,43.9708789
0.936889632,43.9182931,43.9855941
0.94187291,43.9323229,44.0002361
0.946856187,43.946278,44.014807
0.951839465,43.9601583,44.0293046
0.956822742,43.9739665,44.0437318
0.96180602,43.9877033,44.0580895
0.966789298,44.0013666,44.0723758
0.971772575,44.0149596,44.0865938
0.976755853,44.0284834,44.1007444
0.98173913,44.0419378,44.1148258
0.986722408,44.0553219,44.1288396
0.991705686,44.0686388,44.1427892
0.996688963,44.081889,44.1566715
1.00167224,44.0950727,44.170487
1.00665552,44.1081886,44.1842401
1.0116388,44.1212398,44.1979289
1.01662207,44.1342268,44.2115529
1.02160535,44.1471502,44.2251129
1.02658863,44.1600086,44.2386136
1.03157191,44.1728039,44.2520512
1.03655518,44.1855374,44.2654263
1.04153846,44.1982097,44.2787396
1.04652174,44.2108213,44.291996
1.05150502,44.2233706,44.3051915
1.05648829,44.2358598,44.3183266
1.06147157,44.24829,44.331402
1.06645485,44.2606618,44.3444212
1.07143813,44.2729756,44.3573832
1.0764214,44.2852309,44.3702869
1.08140468,44.2974277,44.3831329
1.08638796,44.3095681,44.3959216
1.09137124,44.3216526,44.4086579
1.09635452,44.3336817,44.4213383
1.10133779,44.3456559,44.4339628
1.10632107,44.3575748,44.4465319
1.11130435,44.369438,44.4590462
1.11628763,44.3812477,44.4715093
1.1212709,44.3930043,44.4839199
1.12625418,44.4047084,44.4962769
1.13123746,44.4163605,44.5085809
1.13622074,44.4279608,44.5208322
1.14120401,44.4395087,44.5330312
1.14618729,44.4510045,44.5451825
1.15117057,44.4624499,44.5572831
1.15615385,44.4738453,44.5693327
1.16113712,44.4851913,44.5813318
1.1661204,44.4964881,44.5932808
1.17110368,44.5077363,44.6051799
1.17608696,44.5189361,44.6170316
1.18107023,44.5300865,44.6288371
1.18605351,44.5411884,44.6405941
1.19103679,44.5522433,44.6523028
1.19602007,44.5632515,44.6639638
1.20100334,44.5742133,44.6755773
1.20598662,44.5851291,44.6871437
1.2109699,44.5959994,44.6986634
1.21595318,44.6068244,44.7101413
1.22093645,44.6176045,44.7215733
1.22591973,44.6283383,44.7329596
1.23090301,44.6390274,44.7443005
1.23588629,44.6496727,44.7555966
1.24086957,44.6602745,44.766848
1.24585284,44.6708332,44.7780551
1.25083612,44.6813491,44.7892182
1.2558194,44.6918225,44.8003404
1.26080268,44.7022539,44.8114212
1.26578595,44.7126434,44.822459
1.27076923,44.7229915,44.8334541
1.27575251,44.7332981,44.8444069
1.28073579,44.7435619,44.8553176
1.28571906,44.7537851,44.8661866
1.29070234,44.7639682,44.8770141
1.29568562,44.7741114,44.8878005
1.3006689,44.7842149,44.898546
1.30565217,44.7942792,44.9092545
1.31063545,44.8043044,44.9199238
1.31561873,44.8142909,44.9305531
1.32060201,44.824239,44.9411427
1.32558528,44.8341489,44.9516929
1.33056856,44.8440209,44.9622039
1.33555184,44.8538553,44.9726761
1.34053512,44.863651,44.9831097
1.34551839,44.8734089,44.993505
1.35050167,44.8831301,45.0038622
1.35548495,44.8928147,45.0141817
1.36046823,44.9024631,45.0244641
1.36545151,44.9120756,45.0347132
1.37043478,44.9216523,45.0449253
1.37541806,44.9311936,45.0551006
1.38040134,44.9406996,45.0652395
1.38538462,44.9501707,45.075342
1.39036789,44.9596071,45.0854086
1.39535117,44.969009,45.0954393
1.40033445,44.9783767,45.1054345
1.40531773,44.9877104,45.1153945
1.410301,44.9970104,45.1253193
1.41528428,45.0062758,45.1352093
1.42026756,45.015507,45.1450647
1.42525084,45.0247051,45.1548858
1.43023411,45.0338704,45.1646726
1.43521739,45.0430031,45.1744299
1.44020067,45.0521035,45.1841536
1.44518395,45.0611717,45.1938438
1.45016722,45.070208,45.2035007
1.4551505,45.0792125,45.2131246
1.46013378,45.0881856,45.2227156
1.46511706,45.0971274,45.232274
1.47010033,45.1060382,45.2418
1.47508361,45.1149181,45.2512938
1.48006689,45.1237673,45.2607556
1.48505017,45.1325861,45.2701855
1.49003344,45.1413746,45.2795839
1.49501672,45.1501331,45.2889509
1.5,45.1588617,45.2982866


==> PlotData/SCPConfBand2.txt <==
0.01,33.1740753,33.1776448
0.0149832776,34.0597464,34.0650338
0.0199665552,34.6908204,34.6977853
0.0249498328,35.182191,35.1907938
0.0299331104,35.5851164,35.5953176
0.034916388,35.9269647,35.9387253
0.0398996656,36.2240824,36.2373639
0.0448829431,36.4870183,36.5017831
0.0498662207,36.7229773,36.7391885
0.0548494983,36.9371,36.9547203
0.0598327759,37.1331829,37.1521754
0.0648160535,37.3141087,37.3344379
0.0697993311,37.4821198,37.5037499
0.0747826087,37.6389939,37.6618894
0.0797658863,37.7861643,37.8102917
0.0847491639,37.9248034,37.9501289
0.0897324415,38.0558825,38.0823718
0.0947157191,38.1802153,38.2078346
0.0996989967,38.2984904,38.3272063
0.104682274,38.4112956,38.441075
0.109665552,38.5191359,38.5499498
0.114648829,38.6224492,38.6542668
0.119632107,38.7216189,38.7544086
0.124615385,38.8169806,38.8507112
0.129598662,38.9088305,38.9434726
0.13458194,38.9974313,39.0329565
0.139565217,39.0830168,39.1193952
0.144548495,39.1657964,39.2029986
0.149531773,39.2459562,39.2839558
0.15451505,39.3236679,39.3624395
0.159498328,39.399085,39.4386004
0.164481605,39.4723468,39.5125781
0.169464883,39.5435804,39.5845018
0.174448161,39.6129015,39.6544885
0.179431438,39.6804146,39.7226422
0.184414716,39.7462177,39.7890608
0.189397993,39.8104014,39.8538387
0.194381271,39.8730485,39.9170545
0.199364548,39.9342353,39.9787849
0.204347826,39.9940325,40.039106
0.209331104,40.0525028,40.0980789
0.214314381,40.1097103,40.1557675
0.219297659,40.1657117,40.2122292
0.224280936,40.2205601,40.2675149
0.229264214,40.2743048,40.3216785
0.234247492,40.3269892,40.3747638
0.239230769,40.3786599,40.4268153
0.244214047,40.4293577,40.4778758
0.249197324,40.4791209,40.5279809
0.254180602,40.5279822,40.5771716
0.25916388,40.5759784,40.6254772
0.264147157,40.6231419,40.6729352
0.269130435,40.6695017,40.7195716
0.274113712,40.7150849,40.7654198
0.27909699,40.7599213,40.8105037
0.284080268,40.8040364,40.8548526
0.289063545,40.8474517,40.8984878
0.294046823,40.8901917,40.9414355
0.2990301,40.9322797,40.9837168
0.304013378,40.9737343,41.0253524
0.308996656,41.0145753,41.0663647
0.313979933,41.0548236,41.1067701
0.318963211,41.0944948,41.1465894
0.323946488,41.1336064,41.1858393
0.328929766,41.172177,41.2245354
0.333913043,41.2102178,41.2626963
0.338896321,41.2477475,41.3003358
0.343879599,41.2847787,41.337468
0.348862876,41.3213246,41.3741083
0.353846154,41.3573996,41.4102709
0.358829431,41.3930139,41.445967
0.363812709,41.4281828,41.4812091
0.368795987,41.4629137,41.5160097
0.373779264,41.4972218,41.5503815
0.378762542,41.5311134,41.5843339
0.383745819,41.5646025,41.6178777
0.388729097,41.5976957,41.6510231
0.393712375,41.6304046,41.6837802
0.398695652,41.6627371,41.7161596
0.40367893,41.6947014,41.7481693
0.408662207,41.7263075,41.7798183
0.413645485,41.7575612,41.8111152
0.418628763,41.7884714,41.8420679
0.42361204,41.8190462,41.8726845
0.428595318,41.8492913,41.9029728
0.433578595,41.879214,41.9329401
0.438561873,41.9088217,41.9625936
0.443545151,41.9381206,41.9919405
0.448528428,41.9671167,42.0209875
0.453511706,41.995815,42.0497408
0.458494983,42.0242223,42.0782069
0.463478261,42.0523441,42.1063919
0.468461538,42.0801857,42.1343013
0.473444816,42.1077523,42.1619412
0.478428094,42.135049,42.1893169
0.483411371,42.1620805,42.216434
0.488394649,42.1888515,42.2432975
0.493377926,42.2153667,42.2699125
0.498361204,42.2416304,42.296284
0.503344482,42.2676469,42.3224168
0.508327759,42.2934199,42.3483154
0.513311037,42.3189537,42.3739846
0.518294314,42.3442525,42.3994283
0.523277592,42.3693201,42.4246509
0.52826087,42.3941596,42.4496566
0.533244147,42.4187746,42.4744493
0.538227425,42.4431695,42.499033
0.543210702,42.4673466,42.5234115
0.54819398,42.4913097,42.5475883
0.553177258,42.5150624,42.5715673
0.558160535,42.5386066,42.5953517
0.563143813,42.5619472,42.6189453
0.56812709,42.5850852,42.6423509
0.573110368,42.6080255,42.6655718
0.578093645,42.6307693,42.6886114
0.583076923,42.6533212,42.7114725
0.588060201,42.675682,42.7341582
0.593043478,42.6978566,42.7566714
0.598026756,42.7198458,42.7790149
0.603010033,42.741654,42.8011914
0.607993311,42.7632822,42.823204
0.612976589,42.7847348,42.8450553
0.617959866,42.8060124,42.8667475
0.622943144,42.8271196,42.8882831
0.627926421,42.848057,42.9096645
0.632909699,42.8688285,42.9308941
0.637892977,42.8894354,42.9519742
0.642876254,42.9098809,42.972907
0.647859532,42.9301677,42.9936948
0.652842809,42.9502966,43.0143395
0.657826087,42.9702713,43.0348444
0.662809365,42.9900939,43.0552109
0.667792642,43.0097659,43.0754409
0.67277592,43.0292896,43.0955357
0.677759197,43.0486677,43.1154975
0.682742475,43.0679022,43.1353281
0.687725753,43.0869951,43.1550308
0.69270903,43.1059482,43.1746064
0.697692308,43.1247635,43.1940561
0.702675585,43.1434427,43.2133816
0.707658863,43.1619882,43.2325848
0.71264214,43.1804017,43.2516692
0.717625418,43.1986852,43.2706349
0.722608696,43.2168403,43.2894821
0.727591973,43.2348686,43.3082132
0.732575251,43.252772,43.326832
0.737558528,43.2705523,43.3453372
0.742541806,43.2882114,43.3637301
0.747525084,43.3057508,43.3820146
0.752508361,43.3231722,43.4001906
0.757491639,43.340476,43.4182583
0.762474916,43.3576648,43.4362213
0.767458194,43.3747404,43.4540801
0.772441472,43.3917044,43.4718342
0.777424749,43.4085563,43.4894882
0.782408027,43.4252997,43.507041
0.787391304,43.4419359,43.5244927
0.792374582,43.4584642,43.5418494
0.79735786,43.4748885,43.5591066
0.802341137,43.4912084,43.5762684
0.807324415,43.5074257,43.5933358
0.812307692,43.5235425,43.6103076
0.81729097,43.5395578,43.6271893
0.822274247,43.5554762,43.6439764
0.827257525,43.5712948,43.660676
0.832240803,43.5870193,43.6772834
0.83722408,43.6026461,43.6938042
0.842207358,43.618181,43.7102359
0.847190635,43.6336209,43.726582
0.852173913,43.6489704,43.7428413
0.857157191,43.6642282,43.7590168
0.862140468,43.6793964,43.7751072
0.867123746,43.6944766,43.7911161
0.872107023,43.7094675,43.8070408
0.877090301,43.7243735,43.8228868
0.882073579,43.7391919,43.8386489
0.887056856,43.7539263,43.8543357
0.892040134,43.7685782,43.8699399
0.897023411,43.7831445,43.8854694
0.902006689,43.7976306,43.9009197
0.906989967,43.8120362,43.9162937
0.911973244,43.8263594,43.9315935
0.916956522,43.8406049,43.9468148
0.921939799,43.8547729,43.961967
0.926923077,43.8688606,43.9770427
0.931906355,43.8828729,43.9920456
0.936889632,43.8968106,44.0069788
0.94187291,43.9106711,44.0218374
0.946856187,43.9244573,44.0366282
0.951839465,43.9381712,44.0513488
0.956822742,43.9518128,44.0659971
0.96180602,43.9653797,44.080581
0.966789298,43.9788765,44.0950955
0.971772575,43.9923039,44.1095398
0.976755853,44.0056616,44.1239217
0.98173913,44.0189477,44.1382364
0.986722408,44.0321664,44.1524828
0.991705686,44.0453183,44.1666671
0.996688963,44.058404,44.1807878
1.00167224,44.0714208,44.1948421
1.00665552,44.084372,44.208833
1.0116388,44.097259,44.2227654
1.01662207,44.1100825,44.2366333
1.02160535,44.1228426,44.2504372
1.02658863,44.1355365,44.2641836
1.03157191,44.1481687,44.2778704
1.03655518,44.1607395,44.291495
1.04153846,44.1732498,44.3050579
1.04652174,44.1856999,44.3185665
1.05150502,44.1980872,44.3320168
1.05648829,44.2104149,44.345407
1.06147157,44.2226841,44.3587378
1.06645485,44.2348955,44.372015
1.07143813,44.2470494,44.3852373
1.0764214,44.2591465,44.3984017
1.08140468,44.2711839,44.4115087
1.08638796,44.283165,44.4245593
1.09137124,44.2950908,44.4375619
1.09635452,44.3069618,44.4505085
1.10133779,44.3187784,44.4633996
1.10632107,44.3305411,44.4762356
1.11130435,44.3422497,44.4890184
1.11628763,44.3539025,44.5017548
1.1212709,44.3655028,44.5144376
1.12625418,44.3770512,44.5270671
1.13123746,44.388548,44.5396437
1.13622074,44.3999937,44.552168
1.14120401,44.4113887,44.5646471
1.14618729,44.4227335,44.5770772
1.15117057,44.4340261,44.5894561
1.15615385,44.4452682,44.6017844
1.16113712,44.4564614,44.6140623
1.1661204,44.467606,44.6262903
1.17110368,44.4787025,44.6384756
1.17608696,44.4897513,44.6506143
1.18107023,44.5007528,44.6627043
1.18605351,44.5117073,44.674746
1.19103679,44.5226152,44.6867397
1.19602007,44.5334739,44.6986857
1.20100334,44.5442865,44.7105848
1.20598662,44.5550538,44.7224461
1.2109699,44.565776,44.7342609
1.21595318,44.5764535,44.7460296
1.22093645,44.5870868,44.7577526
1.22591973,44.5976761,44.76943
1.23090301,44.6082217,44.7810624
1.23588629,44.6187242,44.7926499
1.24086957,44.6291837,44.8041971
1.24585284,44.6395983,44.8157055
1.25083612,44.6499698,44.8271702
1.2558194,44.6602995,44.8385915
1.26080268,44.6705876,44.8499696
1.26578595,44.6808344,44.8613049
1.27076923,44.6910403,44.8725977
1.27575251,44.7012056,44.8838483
1.28073579,44.7113307,44.895057
1.28571906,44.7214157,44.9062307
1.29070234,44.7314611,44.917366
1.29568562,44.7414671,44.9284603
1.3006689,44.751434,44.939514
1.30565217,44.7613599,44.9505272
1.31063545,44.7712466,44.9615003
1.31561873,44.7810951,44.9724335
1.32060201,44.7909057,44.9833272
1.32558528,44.8006787,44.9941817
1.33056856,44.8104143,45.004997
1.33555184,44.8201129,45.0157786
1.34053512,44.8297747,45.0265263
1.34551839,44.8394,45.0372358
1.35050167,44.8489891,45.0479074
1.35548495,44.8585421,45.0585413
1.36046823,44.8680595,45.0691378
1.36545151,44.8775414,45.0796971
1.37043478,44.8869881,45.0902195
1.37541806,44.8963994,45.1007052
1.38040134,44.9057737,45.1111544
1.38538462,44.9151135,45.1215675
1.39036789,44.9244191,45.1319447
1.39535117,44.9336908,45.1422901
1.40033445,44.9429288,45.1526055
1.40531773,44.9521333,45.1628858
1.410301,44.9613046,45.1731311
1.41528428,44.9704428,45.1833416
1.42026756,44.9795483,45.1935175
1.42525084,44.9886213,45.2036592
1.43023411,44.9976619,45.2137668
1.43521739,45.0066704,45.2238404
1.44020067,45.0156471,45.2338805
1.44518395,45.0245921,45.2438871
1.45016722,45.0335057,45.2538604
1.4551505,45.042388,45.2638007
1.46013378,45.0512394,45.2737082
1.46511706,45.0600598,45.2835832
1.47010033,45.0688472,45.2934318
1.47508361,45.0776043,45.3032517
1.48006689,45.0863312,45.3130396
1.48505017,45.0950281,45.3227958
1.49003344,45.1036952,45.3325203
1.49501672,45.1123328,45.3422135
1.5,45.120941,45.3518754


==> PlotData/SCPData.txt <==
0.015,34.11,0.21
0.015,34.38,0.22
0.015,34.16,0.16
0.015,33.95,0.18
0.0151,34.53,0.21
0.0152,34.26,0.24
0.0152,34.02,0.22
0.0152,34.1,0.22
0.0153,34.71,0.21
0.0154,33.94,0.15
0.016,33.82,0.21
0.016,34.17,0.22
0.0163,34.45,0.21
0.0163,34.02,0.2
0.0163,34.04,0.14
0.0164,34.18,0.25
0.0166,34.34,0.25
0.0167,34.0,0.25
0.0167,34.23,0.21
0.017,34.38,0.31
0.0172,34.26,0.25
0.0172,34.65,0.2
0.0173,34.23,0.22
0.0173,34.25,0.22
0.0176,34.34,0.27
0.0179,34.35,0.16
0.0183,34.37,0.16
0.0187,35.05,0.2
0.0189,34.37,0.21
0.0192,34.49,0.2
0.0192,34.74,0.2
0.0193,34.95,0.24
0.0195,34.76,0.2
0.0196,34.59,0.18
0.0204,34.66,0.15
0.0205,34.62,0.19
0.0208,34.8,0.2
0.0209,34.7,0.19
0.0211,34.66,0.19
0.0212,34.85,0.19
0.0215,34.93,0.19
0.0218,34.97,0.23
0.0219,34.85,0.19
0.022,34.85,0.19
0.0221,34.92,0.19
0.0221,34.91,0.19
0.0224,34.95,0.24
0.0229,35.14,0.18
0.0229,35.2,0.19
0.023,35.07,0.19
0.023,35.13,0.14
0.0232,35.09,0.23
0.0233,35.2,0.19
0.0233,34.88,0.18
0.0235,35.17,0.23
0.0239,35.03,0.18
0.024,35.18,0.2
0.024,34.97,0.11
0.0242,35.19,0.18
0.0242,35.05,0.13
0.0243,35.11,0.18
0.0245,35.06,0.1
0.0247,34.91,0.18
0.0248,35.26,0.18
0.0249,34.8,0.19
0.0251,34.95,0.18
0.0255,35.72,0.2
0.0256,35.68,0.19
0.0259,35.42,0.18
0.026,35.38,0.18
0.026,35.37,0.11
0.0261,35.36,0.19
0.0265,35.48,0.19
0.0266,35.32,0.18
0.0268,35.26,0.13
0.0273,35.09,0.18
0.0275,35.65,0.18
0.0276,35.48,0.13
0.0277,35.71,0.18
0.0279,35.09,0.22
0.0283,35.52,0.18
0.0284,35.55,0.13
0.0285,35.35,0.22
0.0292,35.99,0.17
0.0298,35.47,0.12
0.03,35.97,0.22
0.0303,35.63,0.18
0.0305,35.6,0.09
0.0306,35.55,0.17
0.0308,35.59,0.17
0.0308,35.78,0.17
0.0308,35.63,0.18
0.0309,35.93,0.18
0.0312,35.88,0.17
0.0312,35.63,0.18
0.0315,35.65,0.17
0.0315,35.73,0.23
0.032,35.59,0.17
0.032,35.83,0.19
0.0321,35.87,0.17
0.0321,35.65,0.18
0.0321,35.9,0.17
0.0321,35.38,0.13
0.0325,35.81,0.17
0.0327,36.09,0.17
0.0329,35.97,0.12
0.0329,35.94,0.17
0.0334,35.88,0.18
0.0335,35.97,0.17
0.0336,36.01,0.19
0.0337,35.84,0.18
0.0341,35.77,0.18
0.0341,35.94,0.17
0.0341,35.84,0.18
0.0345,35.98,0.21
0.0357,35.96,0.17
0.036,36.15,0.18
0.036,35.68,0.18
0.036,35.82,0.17
0.0362,35.99,0.17
0.0365,36.13,0.22
0.0365,35.91,0.17
0.0366,35.97,0.17
0.0377,35.8,0.29
0.0393,36.33,0.1
0.0402,36.37,0.17
0.0406,36.37,0.17
0.0421,36.4,0.17
0.0422,36.34,0.17
0.0423,36.39,0.17
0.0425,35.93,0.2
0.0437,36.39,0.13
0.045,36.55,0.11
0.0453,36.64,0.16
0.047,36.49,0.11
0.0484,36.69,0.12
0.0488,36.38,0.16
0.0489,36.73,0.17
0.0491,36.73,0.18
0.0499,36.57,0.16
0.05,36.68,0.17
0.0522,36.67,0.19
0.0529,36.82,0.16
0.0537,36.48,0.22
0.0544,36.95,0.09
0.0546,36.61,0.18
0.0567,36.96,0.11
0.0576,37.08,0.16
0.0583,37.06,0.17
0.0583,37.03,0.21
0.0589,37.11,0.17
0.0618,37.13,0.12
0.0627,37.48,0.16
0.0639,37.32,0.12
0.0643,37.18,0.17
0.0651,37.31,0.16
0.0664,37.37,0.12
0.0684,37.73,0.17
0.0688,37.49,0.2
0.069,37.57,0.18
0.0701,37.45,0.16
0.0746,37.59,0.16
0.0754,37.58,0.1
0.0784,37.68,0.09
0.0786,37.49,0.16
0.08,37.69,0.1
0.0843,38.05,0.2
0.0857,37.99,0.12
0.0857,38.0,0.12
0.0859,37.95,0.11
0.0876,38.23,0.19
0.089,37.83,0.12
0.0929,38.15,0.12
0.0931,38.28,0.11
0.0939,38.17,0.12
0.1009,38.46,0.17
0.1027,38.49,0.12
0.1067,38.64,0.12
0.1086,38.65,0.12
0.113,38.55,0.12
0.1147,38.67,0.11
0.1163,38.75,0.11
0.1173,38.75,0.11
0.1176,38.58,0.11
0.1197,38.76,0.11
0.1228,38.8,0.12
0.1241,38.82,0.11
0.1243,38.72,0.11
0.1244,39.04,0.16
0.1265,38.71,0.12
0.1267,38.92,0.12
0.1287,38.86,0.11
0.1293,38.92,0.13
0.1299,38.98,0.13
0.1418,39.27,0.12
0.1424,39.12,0.11
0.1437,39.19,0.12
0.1441,38.84,0.16
0.1446,39.29,0.11
0.1457,39.06,0.13
0.1463,39.56,0.12
0.147,39.3,0.11
0.1519,39.16,0.11
0.1546,39.32,0.11
0.1552,39.32,0.12
0.1561,39.23,0.08
0.159,39.42,0.24
0.1599,39.35,0.11
0.1609,39.32,0.12
0.1638,39.39,0.11
0.1706,39.47,0.12
0.172,39.3,0.43
0.1727,39.5,0.11
0.1739,39.53,0.13
0.1776,40.07,0.12
0.178,39.45,0.24
0.1797,39.72,0.12
0.18,40.19,0.45
0.1801,39.64,0.12
0.181,39.68,0.23
0.1822,39.59,0.12
0.1825,39.78,0.11
0.1836,39.71,0.12
0.1858,39.82,0.12
0.186,39.71,0.19
0.1889,39.79,0.12
0.1897,39.94,0.12
0.1921,40.04,0.12
0.1943,39.96,0.13
0.1967,39.92,0.13
0.2006,39.85,0.13
0.2026,39.97,0.13
0.205,40.02,0.12
0.205,39.9,0.22
0.2109,39.98,0.12
0.2116,39.98,0.12
0.2116,40.56,0.16
0.2125,40.09,0.13
0.213,40.11,0.22
0.2146,40.2,0.12
0.215,40.38,0.19
0.2155,40.3,0.14
0.216,40.56,0.24
0.216,40.4,0.22
0.2166,40.36,0.15
0.218,40.08,0.22
0.2183,40.22,0.12
0.2186,40.2,0.12
0.2285,40.25,0.12
0.2328,40.2,0.15
0.239,40.26,0.2
0.24,40.74,0.4
0.2425,40.13,0.15
0.2444,40.2,0.12
0.2485,40.27,0.13
0.2486,40.61,0.15
0.2495,40.78,0.13
0.2507,40.75,0.12
0.2517,40.54,0.12
0.2525,40.52,0.15
0.2555,40.49,0.15
0.2565,40.61,0.16
0.2575,40.59,0.13
0.2577,40.65,0.14
0.258,40.64,0.14
0.26,40.82,0.2
0.2605,40.81,0.15
0.2606,40.52,0.14
0.263,40.63,0.13
0.2635,40.77,0.13
0.2636,40.55,0.14
0.2658,40.5,0.12
0.266,40.39,0.25
0.269,40.78,0.26
0.2704,40.67,0.15
0.271,40.53,0.22
0.2735,40.73,0.16
0.274,40.72,0.21
0.2754,40.74,0.14
0.2779,40.84,0.17
0.278,40.57,0.2
0.2789,40.77,0.13
0.2795,40.5,0.14
0.284,40.84,0.21
0.285,40.85,0.14
0.286,41.21,0.26
0.2866,41.04,0.13
0.2884,40.84,0.15
0.2912,40.84,0.15
0.2925,40.92,0.14
0.2956,41.14,0.22
0.2975,40.77,0.21
0.2984,41.06,0.22
0.2988,41.03,0.15
0.3,40.96,0.31
0.3003,40.85,0.15
0.3018,41.49,0.25
0.302,41.31,0.27
0.3024,41.03,0.13
0.3086,40.91,0.18
0.309,40.86,0.21
0.309,41.17,0.24
0.3095,41.19,0.15
0.3095,41.02,0.13
0.3129,41.01,0.14
0.314,41.23,0.24
0.3164,41.4,0.19
0.32,41.24,0.42
0.3204,41.1,0.13
0.3264,40.97,0.14
0.329,41.34,0.27
0.3305,41.23,0.16
0.3306,41.05,0.15
0.331,41.08,0.14
0.332,41.26,0.24
0.3373,41.29,0.14
0.3388,41.31,0.17
0.3396,41.08,0.23
0.34,41.08,0.23
0.34,41.21,0.23
0.3402,41.33,0.14
0.341,40.99,0.22
0.342,41.38,0.21
0.344,41.17,0.21
0.346,41.36,0.15
0.348,41.59,0.22
0.3483,41.31,0.22
0.3486,41.3,0.18
0.352,41.42,0.22
0.355,41.34,0.2
0.357,41.43,0.14
0.3575,41.33,0.2
0.3578,41.43,0.14
0.36,41.16,0.18
0.3619,41.38,0.17
0.363,41.55,0.21
0.3666,41.86,0.2
0.368,41.47,0.21
0.369,41.63,0.15
0.3709,41.67,0.15
0.374,43.19,0.92
0.379,41.58,0.2
0.3797,41.43,0.15
0.38,42.06,0.33
0.3804,41.27,0.2
0.3804,41.66,0.22
0.383,41.64,0.25
0.3873,41.89,0.19
0.388,42.21,0.47
0.3893,41.6,0.2
0.3916,41.51,0.17
0.394,41.78,0.15
0.3965,41.49,0.2
0.399,41.49,0.29
0.3996,41.73,0.21
0.4,42.31,0.48
0.401,41.94,0.33
0.401,42.55,0.37
0.401,41.7,0.23
0.4025,41.91,0.21
0.4083,41.84,0.21
0.41,41.35,0.26
0.412,41.42,0.31
0.415,41.88,0.14
0.416,41.56,0.3
0.416,42.42,0.56
0.4209,42.13,0.2
0.421,42.18,0.23
0.421,42.14,0.32
0.422,41.73,0.23
0.423,41.57,0.24
0.425,41.2,0.49
0.426,41.76,0.22
0.429,41.89,0.22
0.43,41.81,0.15
0.43,42.18,0.15
0.43,41.8,0.46
0.43,41.77,0.61
0.43,42.4,0.46
0.43,41.32,0.36
0.436,41.93,0.23
0.436,41.88,0.22
0.44,42.01,0.11
0.44,42.05,0.32
0.449,42.02,0.16
0.45,42.4,0.51
0.45,42.27,0.59
0.45,41.83,0.45
0.451,41.8,0.14
0.453,42.82,0.52
0.455,42.32,0.23
0.46,42.15,0.21
0.4607,42.07,0.18
0.4627,42.04,0.15
0.463,41.95,0.27
0.465,41.83,0.6
0.468,42.55,0.16
0.469,42.35,0.28
0.47,42.13,0.15
0.472,41.97,0.51
0.475,42.1,0.26
0.477,42.05,0.18
0.479,42.35,0.36
0.48,42.16,0.52
0.49,41.79,0.45
0.493,42.15,0.26
0.495,42.25,0.23
0.495,42.12,0.44
0.496,42.21,0.15
0.497,42.08,0.22
0.497,42.32,0.17
0.498,42.98,0.64
0.5,42.36,0.32
0.5043,42.34,0.15
0.508,42.19,0.23
0.51,41.88,0.23
0.511,42.37,0.09
0.514,42.79,0.49
0.519,43.07,0.31
0.521,42.38,0.2
0.521,42.18,0.16
0.522,42.68,0.25
0.526,42.4,0.17
0.526,41.96,0.51
0.528,42.37,0.3
0.528,42.45,0.24
0.532,42.57,0.17
0.539,42.23,0.24
0.54,42.51,0.28
0.54,42.42,0.11
0.543,42.48,0.1
0.548,42.3,0.19
0.55,42.28,0.16
0.55,44.34,1.01
0.5516,42.3,0.15
0.552,42.51,0.1
0.557,42.56,0.16
0.561,42.87,0.31
0.562,43.05,0.33
0.564,42.37,0.29
0.568,42.71,0.29
0.57,42.67,0.47
0.57,42.49,0.39
0.571,42.4,0.17
0.579,43.19,0.64
0.58,43.31,0.52
0.581,43.67,0.39
0.581,42.74,0.16
0.581,42.06,0.51
0.5817,42.67,0.16
0.582,43.16,0.33
0.583,42.4,0.29
0.591,43.21,0.31
0.592,42.58,0.17
0.592,44.15,0.72
0.599,42.74,0.38
0.603,42.65,0.28
0.604,42.53,0.16
0.61,42.9,0.16
0.612,42.81,0.28
0.613,42.62,0.26
0.613,42.99,0.17
0.615,42.54,0.56
0.619,43.06,0.25
0.62,43.01,0.17
0.62,43.23,0.39
0.623,42.51,0.24
0.6268,42.76,0.16
0.631,42.88,0.23
0.631,42.38,0.24
0.633,42.2,0.26
0.633,43.05,0.17
0.64,42.92,0.28
0.64,43.16,0.19
0.64,42.76,0.19
0.643,43.01,0.17
0.645,42.82,0.23
0.655,42.32,0.5
0.656,43.14,0.63
0.657,42.98,0.66
0.67,43.14,0.21
0.671,42.98,0.12
0.679,43.46,0.2
0.68,42.9,0.29
0.687,42.83,0.27
0.687,43.0,0.29
0.688,43.05,0.17
0.691,43.09,0.25
0.695,43.21,0.21
0.698,43.77,0.43
0.707,43.28,0.26
0.71,43.02,0.18
0.711,43.57,0.37
0.721,43.18,0.19
0.73,43.28,0.19
0.735,43.09,0.2
0.74,43.29,0.2
0.741,43.72,0.22
0.75,43.24,0.14
0.752,43.3,0.21
0.756,43.81,0.19
0.763,44.47,0.9
0.772,43.51,0.22
0.78,43.6,0.17
0.781,43.44,0.32
0.791,43.58,0.2
0.799,43.38,0.23
0.8,43.71,0.22
0.81,43.37,0.21
0.811,43.4,0.21
0.812,43.65,0.38
0.815,44.07,0.73
0.816,43.69,0.46
0.817,43.65,0.21
0.818,43.39,0.27
0.821,43.64,0.19
0.8218,43.82,0.21
0.83,44.05,0.21
0.83,43.54,0.47
0.833,43.69,0.52
0.839,43.4,0.22
0.84,43.51,0.21
0.84,43.87,0.22
0.85,43.49,0.17
0.854,43.61,0.23
0.859,44.09,0.3
0.86,43.92,0.17
0.868,43.49,0.25
0.87,44.23,0.28
0.874,43.3,0.39
0.882,43.38,0.58
0.885,44.18,0.29
0.905,43.64,0.26
0.91,44.31,0.27
0.9271,43.94,0.29
0.93,43.55,0.29
0.935,43.54,0.23
0.936,43.31,0.71
0.949,43.44,0.28
0.95,43.88,0.24
0.95,43.64,0.3
0.95,43.98,0.29
0.953,44.27,0.95
0.96,43.61,0.28
0.961,44.26,0.34
0.97,44.46,0.29
0.97,42.82,0.81
0.974,43.83,0.17
0.975,44.33,0.21
0.978,43.5,0.29
0.983,44.16,0.43
1.01,44.91,0.33
1.01,44.01,0.38
1.017,44.29,0.17
1.02,44.16,0.23
1.02,44.36,0.22
1.03,44.24,0.14
1.057,44.15,0.24
1.092,44.01,0.25
1.11,44.63,0.45
1.12,44.51,0.22
1.124,44.57,0.2
1.14,44.2,0.37
1.14,44.32,0.23
1.188,44.61,0.5
1.19,44.36,0.25
1.192,44.46,0.2
1.215,45.25,0.56
1.23,45.02,0.24
1.241,44.58,0.48
1.265,44.94,0.24
1.3,45.02,0.24
1.305,44.74,0.26
1.307,45.41,0.31
1.315,44.97,0.19
1.34,45.07,0.28
1.35,44.83,0.19
1.37,45.05,0.26
1.39,44.88,0.25
1.414,44.8,0.35


==> PlotData/SCPDataBestFit.txt <==
0.005,31.662
0.01,33.176
0.015,34.065
0.02,34.698
0.025,35.191
0.03,35.595
0.035,35.938
0.04,36.236
0.045,36.5
0.05,36.736
0.055,36.951
0.06,37.148
0.065,37.33
0.07,37.499
0.075,37.656
0.08,37.804
0.085,37.943
0.09,38.075
0.095,38.2
0.1,38.319
0.105,38.432
0.11,38.541
0.115,38.644
0.12,38.744
0.125,38.84
0.13,38.932
0.135,39.021
0.14,39.108
0.145,39.191
0.15,39.271
0.155,39.35
0.16,39.425
0.165,39.499
0.17,39.571
0.175,39.64
0.18,39.708
0.185,39.774
0.19,39.839
0.195,39.902
0.2,39.963
0.205,40.024
0.21,40.082
0.215,40.14
0.22,40.196
0.225,40.251
0.23,40.305
0.235,40.358
0.24,40.41
0.245,40.461
0.25,40.511
0.255,40.56
0.26,40.608
0.265,40.656
0.27,40.702
0.275,40.748
0.28,40.793
0.285,40.837
0.29,40.881
0.295,40.924
0.3,40.966
0.305,41.008
0.31,41.048
0.315,41.089
0.32,41.129
0.325,41.168
0.33,41.207
0.335,41.245
0.34,41.282
0.345,41.319
0.35,41.356
0.355,41.392
0.36,41.428
0.365,41.463
0.37,41.498
0.375,41.532
0.38,41.566
0.385,41.6
0.39,41.633
0.395,41.666
0.4,41.698
0.405,41.73
0.41,41.762
0.415,41.793
0.42,41.824
0.425,41.855
0.43,41.885
0.435,41.915
0.44,41.944
0.445,41.974
0.45,42.003
0.455,42.031
0.46,42.06
0.465,42.088
0.47,42.116
0.475,42.144
0.48,42.171
0.485,42.198
0.49,42.225
0.495,42.251
0.5,42.278
0.505,42.304
0.51,42.33
0.515,42.355
0.52,42.381
0.525,42.406
0.53,42.431
0.535,42.455
0.54,42.48
0.545,42.504
0.55,42.528
0.555,42.552
0.56,42.576
0.565,42.599
0.57,42.622
0.575,42.645
0.58,42.668
0.585,42.691
0.59,42.714
0.595,42.736
0.6,42.758
0.605,42.78
0.61,42.802
0.615,42.824
0.62,42.845
0.625,42.866
0.63,42.888
0.635,42.909
0.64,42.93
0.645,42.95
0.65,42.971
0.655,42.991
0.66,43.011
0.665,43.032
0.67,43.052
0.675,43.071
0.68,43.091
0.685,43.111
0.69,43.13
0.695,43.149
0.7,43.169
0.705,43.188
0.71,43.206
0.715,43.225
0.72,43.244
0.725,43.262
0.73,43.281
0.735,43.299
0.74,43.317
0.745,43.335
0.75,43.353
0.755,43.371
0.76,43.389
0.765,43.406
0.77,43.424
0.775,43.441
0.78,43.458
0.785,43.476
0.79,43.493
0.795,43.51
0.8,43.526
0.805,43.543
0.81,43.56
0.815,43.576
0.82,43.593
0.825,43.609
0.83,43.625
0.835,43.642
0.84,43.658
0.845,43.674
0.85,43.69
0.855,43.705
0.86,43.721
0.865,43.737
0.87,43.752
0.875,43.768
0.88,43.783
0.885,43.798
0.89,43.813
0.895,43.829
0.9,43.844
0.905,43.859
0.91,43.873
0.915,43.888
0.92,43.903
0.925,43.918
0.93,43.932
0.935,43.947
0.94,43.961
0.945,43.975
0.95,43.989
0.955,44.004
0.96,44.018
0.965,44.032
0.97,44.046
0.975,44.06
0.98,44.073
0.985,44.087
0.99,44.101
0.995,44.115
1.0,44.128
1.005,44.142
1.01,44.155
1.015,44.168
1.02,44.182
1.025,44.195
1.03,44.208
1.035,44.221
1.04,44.234
1.045,44.247
1.05,44.26
1.055,44.273
1.06,44.286
1.065,44.298
1.07,44.311
1.075,44.324
1.08,44.336
1.085,44.349
1.09,44.361
1.095,44.373
1.1,44.386
1.105,44.398
1.11,44.41
1.115,44.422
1.12,44.434
1.125,44.447
1.13,44.459
1.135,44.47
1.14,44.482
1.145,44.494
1.15,44.506
1.155,44.518
1.16,44.529
1.165,44.541
1.17,44.553
1.175,44.564
1.18,44.576
1.185,44.587
1.19,44.598
1.195,44.61
1.2,44.621
1.205,44.632
1.21,44.644
1.215,44.655
1.22,44.666
1.225,44.677
1.23,44.688
1.235,44.699
1.24,44.71
1.245,44.721
1.25,44.732
1.255,44.742
1.26,44.753
1.265,44.764
1.27,44.774
1.275,44.785
1.28,44.796
1.285,44.806
1.29,44.817
1.295,44.827
1.3,44.838
1.305,44.848
1.31,44.858
1.315,44.869
1.32,44.879
1.325,44.889
1.33,44.899
1.335,44.909
1.34,44.92
1.345,44.93
1.35,44.94
1.355,44.95
1.36,44.96
1.365,44.969
1.37,44.979
1.375,44.989
1.38,44.999
1.385,45.009
1.39,45.018
1.395,45.028
1.4,45.038
1.405,45.047
1.41,45.057
1.415,45.067
1.42,45.076
1.425,45.086
1.43,45.095
1.435,45.105
1.44,45.114
1.445,45.123
1.45,45.133
1.455,45.142
1.46,45.151
1.465,45.16
1.47,45.17
1.475,45.179
1.48,45.188
1.485,45.197
1.49,45.206
1.495,45.215
1.5,45.224


==> PlotData/SCPSol1Points.txt <==
0.30030562,-1.0036924
0.29733939,-0.99666502
0.27898814,-0.95611553
0.24600691,-0.89385021
0.21020709,-0.83896509
0.19112603,-0.81505403
0.17247338,-0.79814325
0.16936704,-0.79822027
0.16875232,-0.80137675
0.1695782,-0.8057079
0.17125213,-0.81097851
0.17431786,-0.81884807
0.17889511,-0.82933591
0.18589054,-0.84435806
0.19590607,-0.86517191
0.21021634,-0.89474012
0.23001632,-0.93647717
0.25706875,-0.99618907
0.29395022,-1.0834663
0.34134306,-1.2015477
0.3504839,-1.2226523
0.35694832,-1.235715
0.36313661,-1.2440907
0.36601905,-1.2413065
0.36628533,-1.2362224
0.3658801,-1.2292568
0.36463824,-1.2189494
0.36229284,-1.2047593
0.35822176,-1.1846389
0.35163646,-1.1569105
0.34112826,-1.1187341
0.32461888,-1.0673365
0.30032441,-1.0036924
0.30032441,-1.0036924


==> PlotData/SCPSol2Points.txt <==
0.31355042,-1.0036924
0.31062335,-0.99664016
0.28899519,-0.94812052
0.24582769,-0.86673102
0.1928335,-0.78773065
0.12775868,-0.71433729
0.099087022,-0.69022427
0.085061014,-0.68206336
0.079545674,-0.68160714
0.078224476,-0.68499028
0.078964332,-0.68876805
0.081054431,-0.69428004
0.08441146,-0.70122311
0.089790544,-0.71103461
0.097584744,-0.72426973
0.10894267,-0.74289224
0.12489108,-0.76890894
0.14714524,-0.80611792
0.17768654,-0.86022179
0.22020986,-0.94339322
0.27733216,-1.0730264
0.3275393,-1.2061693
0.38407792,-1.369958
0.39540724,-1.3992951
0.40236259,-1.4137718
0.40764902,-1.420026
0.41061284,-1.4179973
0.41151687,-1.4142524
0.41202145,-1.4083597
0.41205356,-1.4002777
0.41147642,-1.3885617
0.41002014,-1.3722852
0.40719635,-1.3493118
0.40230232,-1.3174826
0.39415209,-1.2735232
0.3808876,-1.2137694
0.35926919,-1.1336425
0.3232366,-1.0279468
0.31355524,-1.0036924
0.31355524,-1.0036924


==> PlotData/SIR2Dconf-old.txt <==
0.002194295,0.447352,0.00220238,0.447352,0.00221035,0.447352,0.002218387,0.447352,0.002226512,0.447352,0.00223472,0.447352
0.002194345,0.4474142,0.002202462,0.447454,0.002210464,0.4474932,0.002218533,0.4475326,0.002226691,0.4475723,0.002234932,0.4476123
0.002194394,0.4474763,0.002202542,0.447556,0.002210575,0.4476344,0.002218676,0.4477131,0.002226866,0.4477926,0.00223514,0.4478726
0.002194441,0.4475385,0.00220262,0.4476581,0.002210683,0.4477756,0.002218815,0.4478937,0.002227036,0.4480128,0.002235342,0.4481329
0.002194487,0.4476007,0.002202696,0.4477601,0.002210789,0.4479168,0.002218951,0.4480743,0.002227203,0.4482331,0.002235539,0.4483932
0.002194539,0.4476725,0.002202782,0.447878,0.002211023,0.4482432,0.002219104,0.448283,0.002227571,0.4487424,0.002235761,0.448694
0.002194589,0.4477444,0.002202865,0.447996,0.002211243,0.4485696,0.002219252,0.4484918,0.002227917,0.4492516,0.002235976,0.4489949
0.002194638,0.4478163,0.002202945,0.4481139,0.002211347,0.4487328,0.002219395,0.4487005,0.002228081,0.4495062,0.002236185,0.4492957
0.002194685,0.4478881,0.002203023,0.4482318,0.002211448,0.448896,0.002219534,0.4489092,0.00222824,0.4497608,0.002236387,0.4495966
0.002194731,0.44796,0.002203098,0.4483497,0.002211545,0.4490592,0.002219668,0.4491179,0.002228393,0.4500154,0.002236582,0.4498974
0.002194775,0.4480318,0.00220317,0.4484677,0.002211639,0.4492224,0.002219798,0.4493266,0.002228541,0.45027,0.002236771,0.4501983
0.002194817,0.4481037,0.00220324,0.4485856,0.002211729,0.4493856,0.002219923,0.4495353,0.002228683,0.4505246,0.002236953,0.4504991
0.002194858,0.4481756,0.002203307,0.4487035,0.002211815,0.4495488,0.002220043,0.4497441,0.002228819,0.4507792,0.002237128,0.4508
0.002194897,0.4482474,0.002203372,0.4488214,0.002211897,0.449712,0.002220158,0.4499528,0.002228949,0.4510339,0.002237296,0.4511009
0.002194934,0.4483193,0.002203433,0.4489394,0.002211976,0.4498752,0.002220269,0.4501615,0.002229074,0.4512885,0.002237458,0.4514017
0.00219497,0.4483912,0.002203493,0.4490573,0.002212051,0.4500384,0.002220376,0.4503702,0.002229193,0.4515431,0.002237614,0.4517026
0.002195004,0.448463,0.002203549,0.4491752,0.002212122,0.4502016,0.002220477,0.4505789,0.002229306,0.4517977,0.002237762,0.4520034
0.002195037,0.4485349,0.002203603,0.4492932,0.002212254,0.450528,0.002220574,0.4507877,0.002229414,0.4520523,0.002237904,0.4523043
0.002195068,0.4486067,0.002203654,0.4494111,0.002212314,0.4506912,0.002220666,0.4509964,0.002229515,0.4523069,0.002238039,0.4526051
0.002195097,0.4486786,0.002203702,0.449529,0.00221237,0.4508544,0.002220753,0.4512051,0.002229611,0.4525615,0.002238167,0.452906
0.002195124,0.4487505,0.002203748,0.4496469,0.002212422,0.4510176,0.002220836,0.4514138,0.002229701,0.4528161,0.002238288,0.4532068
0.00219515,0.4488223,0.002203791,0.4497649,0.002212471,0.4511807,0.002220913,0.4516225,0.002229863,0.4533254,0.002238403,0.4535077
0.002195174,0.4488942,0.002203831,0.4498828,0.002212515,0.4513439,0.002220986,0.4518313,0.002229935,0.45358,0.002238511,0.4538085
0.002195196,0.448966,0.002203868,0.4500007,0.002212556,0.4515071,0.002221054,0.45204,0.002230002,0.4538346,0.002238611,0.4541094
0.002195217,0.4490379,0.002203902,0.4501186,0.002212592,0.4516703,0.002221117,0.4522487,0.002230062,0.4540892,0.002238705,0.4544103
0.002195236,0.4491098,0.002203934,0.4502366,0.002212625,0.4518335,0.002221175,0.4524574,0.002230115,0.4543438,0.002238792,0.4547111
0.002195253,0.4491816,0.002203963,0.4503545,0.002212653,0.4519967,0.002221228,0.4526661,0.002230163,0.4545984,0.002238871,0.455012
0.002195268,0.4492535,0.002203988,0.4504724,0.002212678,0.4521599,0.002221276,0.4528749,0.002230204,0.454853,0.002238944,0.4553128
0.002195282,0.4493253,0.002204011,0.4505904,0.002212698,0.4523231,0.002221319,0.4530836,0.00223024,0.4551076,0.002239009,0.4556137
0.002195293,0.4493972,0.002204031,0.4507083,0.002212714,0.4524863,0.002221357,0.4532923,0.002230268,0.4553623,0.002239068,0.4559145
0.002195303,0.4494691,0.002204048,0.4508262,0.002212726,0.4526495,0.002221389,0.453501,0.002230291,0.4556169,0.002239118,0.4562154
0.002195311,0.4495409,0.002204062,0.4509441,0.002212734,0.4528127,0.002221417,0.4537097,0.002230306,0.4558715,0.002239162,0.4565162
0.002195317,0.4496128,0.002204073,0.4510621,0.002212737,0.4529759,0.002221439,0.4539184,0.002230316,0.4561261,0.002239198,0.4568171
0.002195321,0.4496847,0.00220408,0.45118,0.002212736,0.4531391,0.002221455,0.4541272,0.002230318,0.4563807,0.002239227,0.4571179
0.002195323,0.4497565,0.002204085,0.4512979,0.002212729,0.4533353,0.002221467,0.4543359,0.002230312,0.4566867,0.002239247,0.4574188
0.002195324,0.4498284,0.002204086,0.4514158,0.002212715,0.4535314,0.002221473,0.4545446,0.002230296,0.4569927,0.002239261,0.4577196
0.002195322,0.4499002,0.002204085,0.4515338,0.002212694,0.4537276,0.002221473,0.4547533,0.00223027,0.4572988,0.002239266,0.4580205
0.002195317,0.4499866,0.002204078,0.4516755,0.002212667,0.4539237,0.002221466,0.4550042,0.002230234,0.4576048,0.002239262,0.4583821
0.002195309,0.450073,0.002204067,0.4518173,0.002212633,0.4541199,0.002221451,0.455255,0.002230187,0.4579108,0.002239247,0.4587437
0.002195298,0.4501594,0.00220405,0.451959,0.002212591,0.454316,0.002221427,0.4555059,0.00223013,0.4582168,0.00223922,0.4591053
0.002195285,0.4502457,0.002204029,0.4521007,0.002212542,0.4545122,0.002221394,0.4557568,0.002230061,0.4585229,0.00223918,0.4594669
0.002195267,0.4503321,0.002204003,0.4522425,0.002212486,0.4547083,0.002221353,0.4560076,0.002229981,0.4588289,0.002239129,0.4598285
0.002195247,0.4504185,0.002203971,0.4523842,0.002212422,0.4549045,0.002221303,0.4562585,0.00222989,0.4591349,0.002239065,0.4601901
0.002195223,0.4505048,0.002203934,0.4525259,0.002212351,0.4551006,0.002221244,0.4565094,0.002229787,0.4594409,0.002238988,0.4605517
0.002195196,0.4505912,0.002203892,0.4526677,0.002212271,0.4552968,0.002221175,0.4567602,0.002229672,0.4597469,0.002238899,0.4609133
0.002195166,0.4506776,0.002203844,0.4528094,0.002212183,0.4554929,0.002221097,0.4570111,0.002229545,0.460053,0.002238796,0.4612749
0.002195132,0.450764,0.00220379,0.4529512,0.002212087,0.4556891,0.002221009,0.457262,0.002229405,0.460359,0.002238679,0.4616365
0.002195094,0.4508503,0.00220373,0.4530929,0.002211981,0.4558852,0.002220911,0.4575128,0.002229252,0.460665,0.002238549,0.4619981
0.002195052,0.4509367,0.002203664,0.4532346,0.002211867,0.4560814,0.002220803,0.4577637,0.002229085,0.460971,0.002238404,0.4623597
0.002195006,0.4510231,0.002203592,0.4533764,0.002211743,0.4562776,0.002220684,0.4580145,0.002228904,0.461277,0.002238245,0.4627213
0.002194957,0.4511094,0.002203513,0.4535181,0.00221163,0.4564434,0.002220553,0.4582654,0.00222874,0.4615358,0.00223807,0.4630829
0.002194903,0.4511958,0.002203427,0.4536599,0.002211511,0.4566092,0.002220412,0.4585163,0.002228565,0.4617945,0.00223788,0.4634445
0.002194845,0.4512822,0.002203335,0.4538016,0.002211384,0.4567751,0.002220259,0.4587671,0.002228379,0.4620533,0.002237673,0.4638061
0.002194792,0.4513552,0.002203251,0.4539214,0.002211249,0.4569409,0.00222012,0.4589792,0.002228182,0.462312,0.002237486,0.4641118
0.002194736,0.4514282,0.002203162,0.4540413,0.002211106,0.4571068,0.002219972,0.4591913,0.002227973,0.4625707,0.002237286,0.4644176
0.002194676,0.4515013,0.002203067,0.4541611,0.002210955,0.4572726,0.002219814,0.4594034,0.002227752,0.4628295,0.002237074,0.4647233
0.002194613,0.4515743,0.002202966,0.4542809,0.002210795,0.4574385,0.002219647,0.4596155,0.002227518,0.4630882,0.002236848,0.465029
0.002194546,0.4516473,0.00220286,0.4544008,0.002210627,0.4576043,0.00221947,0.4598276,0.002227271,0.4633469,0.002236609,0.4653348
0.002194475,0.4517203,0.002202747,0.4545206,0.002210449,0.4577701,0.002219283,0.4600397,0.00222701,0.4636057,0.002236356,0.4656405
0.0021944,0.4517934,0.002202628,0.4546405,0.00221026,0.457936,0.002219085,0.4602518,0.002226735,0.4638644,0.002236088,0.4659462
0.002194321,0.4518664,0.002202502,0.4547603,0.002210062,0.4581018,0.002218876,0.4604639,0.002226444,0.4641232,0.002235805,0.466252
0.002194237,0.4519394,0.002202369,0.4548801,0.002209853,0.4582677,0.002218655,0.460676,0.002226138,0.4643819,0.002235507,0.4665577
0.002194149,0.4520124,0.002202229,0.455,0.002209632,0.4584335,0.002218422,0.4608881,0.002225816,0.4646406,0.002235192,0.4668634
0.002194056,0.4520855,0.002202081,0.4551198,0.002209399,0.4585994,0.002218177,0.4611002,0.002225476,0.4648994,0.00223486,0.4671691
0.002193957,0.4521585,0.002201925,0.4552397,0.002209154,0.4587652,0.002217917,0.4613123,0.002225117,0.4651581,0.00223451,0.4674749
0.002193853,0.4522315,0.00220176,0.4553595,0.002208894,0.458931,0.002217644,0.4615244,0.00222474,0.4654168,0.002234141,0.4677806
0.002193744,0.4523045,0.002201586,0.4554793,0.002208747,0.4590211,0.002217356,0.4617365,0.002224526,0.4655574,0.002233752,0.4680863
0.002193687,0.4523411,0.002201403,0.4555992,0.002208596,0.4591112,0.002217052,0.4619486,0.002224305,0.4656979,0.002233343,0.4683921
0.002193628,0.4523776,0.002201209,0.455719,0.00220844,0.4592013,0.002216732,0.4621608,0.002224079,0.4658384,0.002232911,0.4686978
0.002193568,0.4524141,0.002201099,0.4557841,0.002208279,0.4592913,0.00221655,0.462276,0.002223845,0.465979,0.002232416,0.4690299
0.002193505,0.4524506,0.002200985,0.4558492,0.002208113,0.4593814,0.002216363,0.4623912,0.002223604,0.4661195,0.00223189,0.469362
0.002193436,0.4524903,0.002200869,0.4559143,0.002207942,0.4594715,0.002216171,0.4625064,0.002223356,0.46626,0.002231616,0.4695281
0.002193364,0.4525299,0.002200748,0.4559794,0.002207765,0.4595616,0.002215972,0.4626216,0.0022231,0.4664006,0.002231333,0.4696941
0.002193291,0.4525696,0.002200624,0.4560444,0.002207583,0.4596517,0.002215768,0.4627368,0.002222837,0.4665411,0.002231042,0.4698602
0.002193214,0.4526092,0.002200495,0.4561095,0.002207395,0.4597417,0.002215557,0.462852,0.002222564,0.4666816,0.002230742,0.4700262
0.002193136,0.4526489,0.002200363,0.4561746,0.0022072,0.4598318,0.002215339,0.4629672,0.002222283,0.4668221,0.002230432,0.4701923
0.002193054,0.4526886,0.002200226,0.4562397,0.002206998,0.4599219,0.002215115,0.4630824,0.002221993,0.4669627,0.002230113,0.4703583
0.00219297,0.4527282,0.002200084,0.4563048,0.00220679,0.460012,0.002214883,0.4631976,0.002221693,0.4671032,0.002229783,0.4705244
0.002192883,0.4527679,0.002199938,0.4563699,0.002206574,0.460102,0.002214643,0.4633128,0.002221383,0.4672437,0.002229443,0.4706904
0.002192794,0.4528076,0.002199786,0.456435,0.00220635,0.4601921,0.002214396,0.463428,0.002221063,0.4673843,0.002229091,0.4708565
0.0021927,0.4528472,0.002199629,0.4565001,0.002206117,0.4602822,0.00221414,0.4635432,0.00222073,0.4675248,0.002228727,0.4710225
0.002192604,0.4528869,0.002199466,0.4565652,0.002205876,0.4603723,0.002213875,0.4636584,0.002220386,0.4676653,0.002228351,0.4711886
0.002192504,0.4529266,0.002199297,0.4566302,0.002205625,0.4604623,0.0022136,0.4637736,0.002220029,0.4678059,0.002227962,0.4713546
0.0021924,0.4529662,0.002199121,0.4566953,0.002205364,0.4605524,0.002213316,0.4638888,0.002219658,0.4679464,0.002227558,0.4715207
0.002192292,0.4530059,0.002198939,0.4567604,0.002205091,0.4606425,0.002213021,0.464004,0.002219273,0.4680869,0.00222714,0.4716867
0.00219218,0.4530455,0.002198748,0.4568255,0.002204806,0.4607326,0.002212715,0.4641192,0.002218871,0.4682274,0.002226705,0.4718528
0.002192063,0.4530852,0.00219855,0.4568906,0.002204508,0.4608226,0.002212396,0.4642344,0.002218453,0.468368,0.002226253,0.4720189
0.002191941,0.4531249,0.002198342,0.4569557,0.002204195,0.4609127,0.002212064,0.4643496,0.002218016,0.4685085,0.002225783,0.4721849
0.002191813,0.4531645,0.002198125,0.4570208,0.002204033,0.4609578,0.002211718,0.4644648,0.002217559,0.468649,0.002225293,0.472351
0.00219168,0.4532042,0.002198012,0.4570533,0.002203866,0.4610028,0.002211357,0.46458,0.00221708,0.4687896,0.002224782,0.472517
0.00219154,0.4532439,0.002197897,0.4570859,0.002203695,0.4610478,0.002210979,0.4646952,0.002216831,0.4688598,0.002224247,0.4726831
0.002191467,0.4532637,0.002197779,0.4571184,0.00220352,0.4610929,0.002210583,0.4648104,0.002216576,0.4689301,0.002223686,0.4728491
0.002191392,0.4532835,0.002197657,0.457151,0.002203339,0.4611379,0.002210166,0.4649256,0.002216315,0.4690004,0.002223097,0.4730152
0.002191316,0.4533034,0.002197533,0.4571835,0.002203153,0.4611829,0.002209949,0.4649832,0.002216046,0.4690706,0.002222791,0.4730982
0.002191237,0.4533232,0.002197405,0.457216,0.002202961,0.461228,0.002209727,0.4650408,0.002215769,0.4691409,0.002222477,0.4731812
0.002191155,0.453343,0.002197273,0.4572486,0.002202763,0.461273,0.002209498,0.4650984,0.002215484,0.4692112,0.002222153,0.4732643
0.002191072,0.4533628,0.002197137,0.4572811,0.002202558,0.4613181,0.002209262,0.465156,0.002215191,0.4692814,0.00222182,0.4733473
0.002190986,0.4533827,0.002196997,0.4573137,0.002202346,0.4613631,0.002209019,0.4652136,0.002214888,0.4693517,0.002221478,0.4734303
0.002190896,0.4534025,0.002196852,0.4573462,0.002202127,0.4614081,0.002208768,0.4652712,0.002214576,0.4694219,0.002221124,0.4735133
0.002190804,0.4534223,0.002196703,0.4573788,0.002201899,0.4614532,0.002208509,0.4653288,0.002214253,0.4694922,0.002220759,0.4735964
0.002190709,0.4534422,0.002196548,0.4574113,0.002201662,0.4614982,0.002208241,0.4653864,0.002213918,0.4695625,0.002220382,0.4736794
0.00219061,0.453462,0.002196388,0.4574439,0.002201414,0.4615432,0.002207963,0.465444,0.002213571,0.4696327,0.002219991,0.4737624
0.002190507,0.4534818,0.002196221,0.4574764,0.002201156,0.4615883,0.002207675,0.4655016,0.002213209,0.469703,0.002219586,0.4738454
0.0021904,0.4535017,0.002196048,0.4575089,0.002200885,0.4616333,0.002207375,0.4655592,0.002212833,0.4697733,0.002219164,0.4739285
0.002190289,0.4535215,0.002195867,0.4575415,0.002200744,0.4616558,0.002207063,0.4656168,0.00221244,0.4698435,0.002218726,0.4740115
0.002190172,0.4535413,0.002195774,0.4575578,0.002200599,0.4616784,0.002206736,0.4656744,0.002212028,0.4699138,0.002218304,0.474088
0.002190049,0.4535612,0.002195678,0.457574,0.002200451,0.4617009,0.002206394,0.465732,0.00221163,0.4699786,0.002217864,0.4741646
0.002189986,0.4535711,0.00219558,0.4575903,0.002200298,0.4617234,0.002206034,0.4657896,0.002211212,0.4700434,0.002217405,0.4742411
0.00218992,0.453581,0.00219548,0.4576066,0.00220014,0.4617459,0.002205654,0.4658472,0.002210994,0.4700757,0.002216922,0.4743177
0.002189853,0.4535909,0.002195377,0.4576228,0.002199977,0.4617684,0.002205471,0.4658737,0.00221077,0.4701081,0.002216414,0.4743942
0.002189783,0.4536008,0.002195271,0.4576391,0.002199809,0.4617909,0.002205283,0.4659003,0.00221054,0.4701405,0.002215877,0.4744707
0.002189712,0.4536107,0.002195162,0.4576554,0.002199635,0.4618135,0.002205089,0.4659268,0.002210303,0.4701729,0.002215595,0.474509
0.002189638,0.4536207,0.00219505,0.4576717,0.002199468,0.4618342,0.002204889,0.4659534,0.002210058,0.4702053,0.002215305,0.4745473
0.002189561,0.4536306,0.002194935,0.4576879,0.002199296,0.461855,0.002204682,0.4659799,0.002209804,0.4702377,0.002215004,0.4745856
0.002189481,0.4536405,0.002194815,0.4577042,0.002199116,0.4618757,0.002204468,0.4660065,0.002209542,0.4702701,0.002214693,0.4746238
0.002189399,0.4536504,0.002194692,0.4577205,0.002198929,0.4618965,0.002204245,0.466033,0.002209269,0.4703025,0.002214369,0.4746621
0.002189313,0.4536603,0.002194564,0.4577367,0.002198734,0.4619173,0.002204014,0.4660596,0.002208985,0.4703348,0.002214032,0.4747004
0.002189223,0.4536702,0.002194431,0.457753,0.002198529,0.461938,0.002203773,0.4660861,0.002208689,0.4703672,0.00221368,0.4747386
0.002189128,0.4536801,0.002194293,0.4577693,0.002198313,0.4619588,0.002203521,0.4661127,0.002208378,0.4703996,0.00221331,0.4747769
0.002189029,0.4536901,0.002194148,0.4577856,0.002198084,0.4619795,0.002203256,0.4661392,0.002208052,0.470432,0.002212921,0.4748152
0.002188924,0.4537,0.002193997,0.4578018,0.002197841,0.4620003,0.002202976,0.4661658,0.002207707,0.4704644,0.002212509,0.4748534
0.002188811,0.4537099,0.00219385,0.4578168,0.002197579,0.4620211,0.002202679,0.4661923,0.00220734,0.4704968,0.002212071,0.4748917
0.002188691,0.4537198,0.002193696,0.4578318,0.002197295,0.4620418,0.002202362,0.4662189,0.002206948,0.4705292,0.002211601,0.47493
0.002188571,0.4537289,0.002193534,0.4578468,0.002196983,0.4620626,0.002202021,0.4662454,0.002206524,0.4705616,0.002211091,0.4749682
0.00218844,0.4537381,0.002193361,0.4578618,0.002196632,0.4620833,0.002201649,0.466272,0.00220606,0.4705939,0.002210532,0.4750065
0.002188295,0.4537472,0.002193176,0.4578768,0.002196226,0.4621041,0.002201238,0.4662985,0.002205543,0.4706263,0.002209905,0.4750448
0.002188131,0.4537564,0.002192975,0.4578918,0.002195727,0.4621248,0.002200772,0.4663251,0.002204953,0.4706587,0.002209181,0.475083
0.002187937,0.4537655,0.002192756,0.4579068,0.002195019,0.4621456,0.002200223,0.4663516,0.002204247,0.4706911,0.0022083,0.4751213
0.002187689,0.4537746,0.002192512,0.4579218,0.002192938,0.4621508,0.002199528,0.4663781,0.002203317,0.4707235,0.002207081,0.4751596
0.002187281,0.4537838,0.002192233,0.4579368,0.002192082,0.4621301,0.002198417,0.4664047,0.002201026,0.4707557,0.002203395,0.4751773
0.002186377,0.4537791,0.002191899,0.4579518,0.002191514,0.4621093,0.002195793,0.4663939,0.002198718,0.4707234,0.002201711,0.475139
0.002186066,0.4537699,0.002191457,0.4579668,0.002191056,0.4620886,0.002194884,0.4663673,0.002197736,0.4706911,0.002200651,0.4751008
0.002185836,0.4537608,0.002190245,0.4579811,0.00219066,0.4620678,0.002194219,0.4663408,0.002196978,0.4706587,0.002199804,0.4750625
0.002185644,0.4537517,0.002189292,0.4579661,0.002190305,0.462047,0.002193666,0.4663142,0.002196335,0.4706263,0.002199075,0.4750242
0.002185476,0.4537425,0.002188833,0.4579511,0.002189981,0.4620263,0.002193181,0.4662877,0.002195767,0.4705939,0.002198425,0.474986
0.002185324,0.4537334,0.002188478,0.4579361,0.002189681,0.4620055,0.002192745,0.4662612,0.002195251,0.4705615,0.002197832,0.4749477
0.002185184,0.4537242,0.002188177,0.4579211,0.0021894,0.4619848,0.002192343,0.4662346,0.002194775,0.4705291,0.002197283,0.4749094
0.002185054,0.4537151,0.00218791,0.4579061,0.002189134,0.461964,0.00219197,0.4662081,0.00219433,0.4704968,0.002196769,0.4748712
0.002184932,0.453706,0.002187668,0.4578911,0.002188882,0.4619433,0.002191619,0.4661815,0.002193911,0.4704644,0.002196284,0.4748329
0.002184816,0.4536968,0.002187444,0.4578761,0.002188641,0.4619225,0.002191287,0.466155,0.002193514,0.470432,0.002195823,0.4747946
0.002184706,0.4536877,0.002187236,0.4578611,0.00218841,0.4619017,0.002190971,0.4661284,0.002193135,0.4703996,0.002195384,0.4747564
0.002184601,0.4536785,0.002187039,0.4578461,0.002188187,0.461881,0.002190668,0.4661019,0.002192773,0.4703672,0.002194962,0.4747181
0.002184499,0.4536694,0.002186853,0.4578311,0.002187973,0.4618602,0.002190378,0.4660753,0.002192424,0.4703348,0.002194556,0.4746798
0.002184402,0.4536603,0.002186675,0.4578161,0.002187765,0.4618395,0.002190098,0.4660488,0.002192088,0.4703024,0.002194165,0.4746416
0.002184308,0.4536511,0.002186505,0.4578011,0.002187564,0.4618187,0.002189828,0.4660222,0.002191763,0.4702701,0.002193786,0.4746033
0.002184217,0.453642,0.002186341,0.4577861,0.002187368,0.4617979,0.002189566,0.4659957,0.002191449,0.4702377,0.002193419,0.474565
0.002184128,0.4536328,0.002186183,0.4577711,0.002187178,0.4617772,0.002189312,0.4659691,0.002191143,0.4702053,0.002193062,0.4745267
0.002184042,0.4536237,0.002186031,0.4577561,0.002186992,0.4617564,0.002189065,0.4659426,0.002190846,0.4701729,0.002192715,0.4744885
0.002183958,0.4536146,0.002185883,0.4577411,0.002186811,0.4617357,0.002188825,0.465916,0.002190556,0.4701405,0.002192377,0.4744502
0.002183877,0.4536054,0.002185739,0.4577261,0.002186634,0.4617149,0.002188362,0.4658629,0.002190274,0.4701081,0.002192047,0.4744119
0.002183797,0.4535963,0.0021856,0.4577111,0.002186461,0.4616941,0.00218792,0.4658098,0.002189998,0.4700757,0.002191724,0.4743737
0.002183643,0.453578,0.002185464,0.4576961,0.002186292,0.4616734,0.002187495,0.4657567,0.002189728,0.4700433,0.0021911,0.4742971
0.002183495,0.4535597,0.002185332,0.4576811,0.002185963,0.4616319,0.002187087,0.4657036,0.002189205,0.4699786,0.002190501,0.4742206
0.002183352,0.4535414,0.002185075,0.4576511,0.002185646,0.4615903,0.002186692,0.4656505,0.002188703,0.4699138,0.002189923,0.474144
0.002183215,0.4535231,0.00218483,0.4576211,0.00218534,0.4615488,0.002186311,0.4655974,0.002188218,0.469849,0.002189365,0.4740675
0.002183082,0.4535049,0.002184594,0.4575911,0.002185043,0.4615073,0.002185941,0.4655443,0.002187749,0.4697842,0.002188825,0.473991
0.002182953,0.4534866,0.002184367,0.4575611,0.002184755,0.4614658,0.002185581,0.4654912,0.002187295,0.4697195,0.0021883,0.4739144
0.002182828,0.4534683,0.002184147,0.4575311,0.002184476,0.4614243,0.002185232,0.4654381,0.002186854,0.4696547,0.00218779,0.4738379
0.002182706,0.45345,0.002183934,0.4575011,0.002184204,0.4613827,0.002184891,0.465385,0.002186425,0.4695899,0.002187294,0.4737613
0.002182587,0.4534317,0.002183728,0.4574711,0.002183938,0.4613412,0.002184558,0.4653319,0.002186007,0.4695251,0.00218681,0.4736848
0.002182472,0.4534134,0.002183526,0.4574411,0.002183679,0.4612997,0.002184233,0.4652788,0.0021856,0.4694603,0.002186338,0.4736083
0.002182358,0.4533952,0.002183331,0.4574111,0.002183426,0.4612582,0.002183915,0.4652257,0.002185202,0.4693956,0.002185876,0.4735317
0.002182248,0.4533769,0.00218314,0.4573811,0.002183178,0.4612167,0.002183604,0.4651726,0.002184812,0.4693308,0.002185424,0.4734552
0.002182139,0.4533586,0.002182953,0.4573511,0.002182935,0.4611751,0.002183299,0.4651195,0.002184431,0.469266,0.002184981,0.4733786
0.002182033,0.4533403,0.002182771,0.4573211,0.002182697,0.4611336,0.002182999,0.4650664,0.002184058,0.4692012,0.002184547,0.4733021
0.002181929,0.453322,0.002182592,0.4572911,0.002182464,0.4610921,0.002182417,0.4649602,0.002183692,0.4691365,0.002183704,0.473149
0.002181827,0.4533037,0.002182417,0.4572611,0.002182235,0.4610506,0.002181855,0.464854,0.002183333,0.4690717,0.002182889,0.4729959
0.002181727,0.4532855,0.002182246,0.4572311,0.00218201,0.4610091,0.002181311,0.4647478,0.00218298,0.4690069,0.002182102,0.4728428
0.002181628,0.4532672,0.002182078,0.4572011,0.002181571,0.460926,0.002180783,0.4646416,0.002182293,0.4688773,0.002181338,0.4726897
0.002181436,0.4532306,0.002181913,0.4571711,0.002181147,0.460843,0.002180271,0.4645354,0.002181628,0.4687478,0.002180596,0.4725367
0.002181249,0.4531941,0.00218175,0.4571411,0.002180735,0.4607599,0.002179771,0.4644292,0.002180983,0.4686182,0.002179875,0.4723836
0.002181069,0.4531575,0.002181591,0.4571111,0.002180334,0.4606769,0.002179285,0.464323,0.002180356,0.4684887,0.002179172,0.4722305
0.002180893,0.4531209,0.002181434,0.4570811,0.002179945,0.4605938,0.002178811,0.4642168,0.002179746,0.4683591,0.002178486,0.4720774
0.002180722,0.4530844,0.002181128,0.4570211,0.002179565,0.4605108,0.002178347,0.4641106,0.002179152,0.4682296,0.002177817,0.4719243
0.002180555,0.4530478,0.00218083,0.4569611,0.002179194,0.4604278,0.002177894,0.4640044,0.002178573,0.4681,0.002177162,0.4717712
0.002180392,0.4530112,0.002180541,0.4569011,0.002178832,0.4603447,0.002177451,0.4638981,0.002178007,0.4679705,0.002176522,0.4716181
0.002180233,0.4529747,0.00218026,0.4568411,0.002178478,0.4602617,0.002177016,0.4637919,0.002177454,0.4678409,0.002175894,0.4714651
0.002180078,0.4529381,0.002179986,0.4567811,0.002178132,0.4601786,0.00217659,0.4636857,0.002176912,0.4677113,0.002175236,0.4713009
0.002179925,0.4529015,0.002179718,0.456721,0.002177792,0.4600956,0.002176173,0.4635795,0.002176382,0.4675818,0.002174591,0.4711368
0.002179776,0.452865,0.002179457,0.456661,0.00217746,0.4600126,0.002175734,0.4634657,0.002175862,0.4674522,0.002173958,0.4709727
0.00217963,0.4528284,0.002179201,0.456601,0.002177133,0.4599295,0.002175303,0.4633518,0.002175316,0.4673133,0.002173338,0.4708086
0.002179486,0.4527918,0.002178951,0.456541,0.002176813,0.4598465,0.00217488,0.4632379,0.00217478,0.4671744,0.002172729,0.4706444
0.002179346,0.4527553,0.002178706,0.456481,0.002176476,0.4597574,0.002174465,0.4631241,0.002174255,0.4670355,0.002172131,0.4704803
0.002179207,0.4527187,0.002178466,0.456421,0.002176145,0.4596684,0.002174057,0.4630102,0.002173739,0.4668966,0.002171543,0.4703162
0.002179072,0.4526821,0.00217823,0.456361,0.00217582,0.4595794,0.002173656,0.4628964,0.002173233,0.4667578,0.002170966,0.4701521
0.002178928,0.4526429,0.002177999,0.456301,0.002175501,0.4594904,0.002173261,0.4627825,0.002172736,0.4666189,0.002170397,0.4699879
0.002178788,0.4526037,0.002177772,0.456241,0.002175188,0.4594013,0.002172873,0.4626686,0.002172246,0.46648,0.002169838,0.4698238
0.00217865,0.4525645,0.002177533,0.4561767,0.002174879,0.4593123,0.002172491,0.4625548,0.002171765,0.4663411,0.002169287,0.4696597
0.002178514,0.4525253,0.002177298,0.4561123,0.002174575,0.4592233,0.002172115,0.4624409,0.002171292,0.4662022,0.002168745,0.4694956
0.00217838,0.4524861,0.002177067,0.456048,0.002174277,0.4591342,0.002171744,0.4623271,0.002170826,0.4660633,0.002167685,0.4691673
0.002178248,0.4524469,0.00217684,0.4559837,0.002173982,0.4590452,0.002171379,0.4622132,0.002170367,0.4659244,0.002166654,0.4688391
0.002178119,0.4524077,0.002176617,0.4559193,0.002173693,0.4589562,0.002170664,0.4619855,0.002169915,0.4657855,0.002165651,0.4685108
0.002177991,0.4523685,0.002176398,0.455855,0.002173407,0.4588671,0.002169969,0.4617577,0.00216947,0.4656466,0.002164674,0.4681826
0.002177866,0.4523293,0.002176182,0.4557907,0.002173126,0.4587781,0.002169292,0.46153,0.002169031,0.4655077,0.002163722,0.4678543
0.002177742,0.4522901,0.002175969,0.4557263,0.002172574,0.4586001,0.002168632,0.4613023,0.002168597,0.4653688,0.002162793,0.4675261
0.00217762,0.4522509,0.00217576,0.455662,0.002172038,0.458422,0.002167988,0.4610746,0.00216817,0.4652299,0.002161886,0.4671978
0.002177499,0.4522117,0.002175554,0.4555977,0.002171516,0.4582439,0.002167359,0.4608468,0.002167333,0.4649521,0.002160999,0.4668696
0.002177263,0.4521333,0.00217535,0.4555333,0.002171006,0.4580659,0.002166746,0.4606191,0.002166517,0.4646743,0.002160133,0.4665413
0.002177033,0.4520549,0.00217515,0.455469,0.002170509,0.4578878,0.002166146,0.4603914,0.002165722,0.4643965,0.002159285,0.4662131
0.002176809,0.4519765,0.002174757,0.4553403,0.002170024,0.4577098,0.002165559,0.4601637,0.002164945,0.4641187,0.002158325,0.4658328
0.002176591,0.4518981,0.002174375,0.4552117,0.00216955,0.4575317,0.002164985,0.4599359,0.002164187,0.4638409,0.002157389,0.4654525
0.002176378,0.4518197,0.002174002,0.455083,0.002169087,0.4573536,0.002164335,0.4596721,0.002163446,0.4635631,0.002156474,0.4650721
0.002176169,0.4517413,0.002173639,0.4549543,0.002168633,0.4571756,0.0021637,0.4594083,0.002162722,0.4632853,0.00215558,0.4646918
0.002175966,0.4516629,0.002173284,0.4548257,0.00216819,0.4569975,0.002163081,0.4591444,0.002162013,0.4630075,0.002154707,0.4643115
0.002175767,0.4515845,0.002172938,0.454697,0.002167688,0.4567912,0.002162475,0.4588806,0.00216121,0.4626857,0.002153853,0.4639312
0.002175572,0.4515061,0.0021726,0.4545683,0.002167198,0.4565849,0.002161884,0.4586167,0.002160427,0.4623638,0.002153018,0.4635509
0.002175382,0.4514277,0.002172269,0.4544397,0.002166719,0.4563786,0.002161305,0.4583529,0.002159662,0.4620419,0.0021522,0.4631706
0.002175166,0.4513368,0.002171945,0.454311,0.002166251,0.4561723,0.00216074,0.458089,0.002158915,0.4617201,0.0021514,0.4627903
0.002174956,0.451246,0.002171629,0.4541824,0.002165794,0.455966,0.002160186,0.4578252,0.002158184,0.4613982,0.002150617,0.46241
0.00217475,0.4511551,0.00217127,0.4540333,0.002165348,0.4557597,0.002159645,0.4575614,0.00215747,0.4610764,0.002149851,0.4620297
0.002174549,0.4510643,0.002170921,0.4538842,0.002164911,0.4555534,0.002159115,0.4572975,0.002156772,0.4607545,0.0021491,0.4616494
0.002174353,0.4509735,0.002170579,0.4537351,0.002164483,0.4553471,0.002158596,0.4570337,0.002156088,0.4604327,0.002148365,0.461269
0.002174161,0.4508826,0.002170245,0.4535861,0.002164065,0.4551408,0.002158088,0.4567698,0.00215542,0.4601108,0.002147644,0.4608887
0.002173973,0.4507918,0.002169919,0.453437,0.002163656,0.4549345,0.002157591,0.456506,0.002154765,0.459789,0.002146939,0.4605084
0.00217379,0.4507009,0.0021696,0.4532879,0.002163255,0.4547282,0.002157104,0.4562421,0.002154124,0.4594671,0.002146248,0.4601281
0.00217361,0.4506101,0.002169288,0.4531388,0.002162863,0.4545219,0.002156627,0.4559783,0.002153497,0.4591452,0.002145645,0.4597901
0.002173435,0.4505193,0.002168983,0.4529898,0.002162479,0.4543156,0.00215616,0.4557145,0.002152882,0.4588234,0.002145053,0.4594522
0.002173263,0.4504284,0.002168685,0.4528407,0.002162104,0.4541093,0.002155753,0.45548,0.00215228,0.4585015,0.002144472,0.4591142
0.002173095,0.4503376,0.002168393,0.4526916,0.002161736,0.453903,0.002155354,0.4552455,0.002151691,0.4581797,0.002143902,0.4587762
0.00217293,0.4502467,0.002168107,0.4525426,0.002161375,0.4536967,0.002154961,0.455011,0.002151114,0.4578578,0.002143342,0.4584382
0.002172769,0.4501559,0.002167827,0.4523935,0.002161062,0.4535134,0.002154577,0.4547766,0.00215061,0.4575718,0.002142791,0.4581003
0.002172612,0.4500651,0.002167554,0.4522444,0.002160754,0.4533301,0.002154199,0.4545421,0.002150116,0.4572858,0.002142251,0.4577623
0.002172458,0.4499742,0.002167286,0.4520953,0.002160451,0.4531467,0.002153828,0.4543076,0.002149631,0.4569998,0.002141721,0.4574243
0.002172323,0.4498935,0.002167023,0.4519463,0.002160155,0.4529634,0.002153464,0.4540732,0.002149155,0.4567137,0.0021412,0.4570863
0.002172192,0.4498128,0.002166767,0.4517972,0.002159864,0.4527801,0.002153107,0.4538387,0.002148688,0.4564277,0.002140689,0.4567484
0.002172062,0.449732,0.002166543,0.4516647,0.002159578,0.4525967,0.002152757,0.4536042,0.002148229,0.4561417,0.002140188,0.4564104
0.002171936,0.4496513,0.002166324,0.4515322,0.002159298,0.4524134,0.002152413,0.4533697,0.002147778,0.4558556,0.002139695,0.4560724
0.002171811,0.4495706,0.002166108,0.4513998,0.002159023,0.4522301,0.002152076,0.4531353,0.002147336,0.4555696,0.002139212,0.4557344
0.002171689,0.4494898,0.002165897,0.4512673,0.002158753,0.4520467,0.002151745,0.4529008,0.002146902,0.4552836,0.002138738,0.4553965
0.00217157,0.4494091,0.00216569,0.4511348,0.002158489,0.4518634,0.002151421,0.4526663,0.002146476,0.4549976,0.002138274,0.4550585
0.002171452,0.4493284,0.002165487,0.4510023,0.002158229,0.45168,0.002151103,0.4524319,0.002146058,0.4547115,0.002137818,0.4547205
0.002171338,0.4492477,0.002165287,0.4508699,0.002157975,0.4514967,0.002150791,0.4521974,0.002145648,0.4544255,0.002137425,0.4544241
0.002171225,0.4491669,0.002165092,0.4507374,0.002157726,0.4513134,0.002150486,0.4519629,0.002145246,0.4541395,0.00213704,0.4541278
0.002171114,0.4490862,0.0021649,0.4506049,0.002157481,0.45113,0.002150223,0.4517573,0.002144852,0.4538535,0.002136661,0.4538314
0.002171006,0.4490055,0.002164712,0.4504724,0.002157242,0.4509467,0.002149965,0.4515517,0.002144465,0.4535674,0.002136289,0.453535
0.0021709,0.4489247,0.002164528,0.4503399,0.002157007,0.4507634,0.002149712,0.4513461,0.002144086,0.4532814,0.002135923,0.4532386
0.002170796,0.448844,0.002164347,0.4502075,0.002156608,0.4504418,0.002149463,0.4511405,0.00214376,0.4530306,0.002135565,0.4529423
0.002170695,0.4487633,0.00216417,0.450075,0.002156223,0.4501203,0.002149219,0.4509349,0.002143439,0.4527798,0.002135212,0.4526459
0.002170595,0.4486826,0.002163996,0.4499425,0.002156036,0.4499595,0.00214898,0.4507292,0.002143124,0.4525289,0.002134867,0.4523495
0.00217051,0.4486118,0.002163826,0.44981,0.002155852,0.4497988,0.002148745,0.4505236,0.002142815,0.4522781,0.002134528,0.4520532
0.002170426,0.448541,0.00216366,0.4496776,0.002155672,0.449638,0.002148515,0.450318,0.002142214,0.4517765,0.002134195,0.4517568
0.002170344,0.4484702,0.002163517,0.4495614,0.002155496,0.4494772,0.002148289,0.4501124,0.002141635,0.4512748,0.002133869,0.4514604
0.002170263,0.4483994,0.002163376,0.4494452,0.002155323,0.4493165,0.002148068,0.4499068,0.002141354,0.451024,0.00213355,0.451164
0.002170106,0.4482578,0.002163239,0.449329,0.002155154,0.4491557,0.002147852,0.4497012,0.002141078,0.4507732,0.002133237,0.4508677
0.002169956,0.4481162,0.002163104,0.4492129,0.002154988,0.4489949,0.00214764,0.4494956,0.002140808,0.4505224,0.00213293,0.4505713
0.002169884,0.4480454,0.002162971,0.4490967,0.002154826,0.4488341,0.002147432,0.44929,0.002140544,0.4502716,0.00213263,0.4502749
0.002169812,0.4479747,0.002162841,0.4489805,0.002154513,0.4485126,0.002147229,0.4490844,0.002140031,0.4497699,0.002132336,0.4499785
0.002169743,0.4479039,0.002162589,0.4487482,0.002154213,0.4481911,0.00214703,0.4488787,0.00213954,0.4492683,0.002132023,0.4496554
0.002169675,0.4478331,0.002162467,0.448632,0.002154056,0.4480158,0.002146836,0.4486731,0.002139282,0.4489948,0.002131718,0.4493323
0.002169543,0.4476915,0.002162348,0.4485158,0.002153903,0.4478405,0.00214663,0.448449,0.00213903,0.4487214,0.00213142,0.4490092
0.00216948,0.4476207,0.002162231,0.4483997,0.002153754,0.4476652,0.002146428,0.4482248,0.002138784,0.4484479,0.00213113,0.448686
0.002169418,0.4475499,0.002162116,0.4482835,0.002153609,0.44749,0.002146233,0.4480006,0.002138545,0.4481744,0.002130848,0.4483629
0.002169352,0.4474727,0.002161895,0.4480512,0.002153468,0.4473147,0.002146042,0.4477765,0.002138313,0.447901,0.002130574,0.4480398
0.002169289,0.4473955,0.002161684,0.4478188,0.002153331,0.4471394,0.002145857,0.4475523,0.002138087,0.4476275,0.002130307,0.4477166
0.002169227,0.4473184,0.002161573,0.4476922,0.002153199,0.4469641,0.002145677,0.4473281,0.002137868,0.4473541,0.002130047,0.4473935
0.002169166,0.4472412,0.002161465,0.4475655,0.002153071,0.4467888,0.002145502,0.4471039,0.002137655,0.4470806,0.002129796,0.4470704
0.002169108,0.447164,0.002161361,0.4474388,0.002152947,0.4466135,0.002145333,0.4468798,0.002137449,0.4468071,0.002129552,0.4467473
0.002169052,0.4470868,0.002161259,0.4473122,0.002152827,0.4464383,0.002145169,0.4466556,0.002137249,0.4465337,0.002129316,0.4464241
0.002168997,0.4470096,0.00216116,0.4471855,0.002152712,0.446263,0.002145011,0.4464314,0.002137056,0.4462602,0.002129088,0.446101
0.002168944,0.4469325,0.002161064,0.4470589,0.002152601,0.4460877,0.002144858,0.4462073,0.002136869,0.4459868,0.002128867,0.4457779
0.002168893,0.4468553,0.002160972,0.4469322,0.002152494,0.4459124,0.00214471,0.4459831,0.002136689,0.4457133,0.002128655,0.4454548
0.002168844,0.4467781,0.002160882,0.4468056,0.002152391,0.4457371,0.002144568,0.4457589,0.002136516,0.4454398,0.00212845,0.4451316
0.002168797,0.4467009,0.002160796,0.4466789,0.002152293,0.4455619,0.002144432,0.4455347,0.002136349,0.4451664,0.002128253,0.4448085
0.002168752,0.4466237,0.002160712,0.4465522,0.002152199,0.4453866,0.0021443,0.4453106,0.002136189,0.4448929,0.002128063,0.4444835
0.002168708,0.4465465,0.002160632,0.4464256,0.002152109,0.4452103,0.002144175,0.4450864,0.002136035,0.4446178,0.002127882,0.4441584
0.002168667,0.4464694,0.002160554,0.4462989,0.002152023,0.4450339,0.002144054,0.4448609,0.002135888,0.4443427,0.002127708,0.4438334
0.002168627,0.4463922,0.00216048,0.4461723,0.002151942,0.4448576,0.002143939,0.4446354,0.002135748,0.4440677,0.002127543,0.4435083
0.00216859,0.446315,0.002160409,0.4460456,0.002151865,0.4446813,0.00214383,0.4444099,0.002135615,0.4437926,0.002127386,0.4431833
0.002168554,0.4462374,0.002160341,0.445919,0.002151793,0.444505,0.002143726,0.4441844,0.00213549,0.4435175,0.002127238,0.4428582
0.00216852,0.4461597,0.002160276,0.4457923,0.002151726,0.4443286,0.002143629,0.4439589,0.002135371,0.4432424,0.002127098,0.4425332
0.002168488,0.4460821,0.002160214,0.4456649,0.002151663,0.4441523,0.002143537,0.4437334,0.002135259,0.4429673,0.002126966,0.4422081
0.002168458,0.4460044,0.002160155,0.4455375,0.002151605,0.443976,0.002143451,0.4435079,0.002135155,0.4426922,0.002126844,0.4418831
0.00216843,0.4459268,0.0021601,0.4454101,0.002151551,0.4437997,0.002143371,0.4432824,0.002135058,0.4424171,0.00212673,0.441558
0.002168404,0.4458492,0.002160047,0.4452827,0.002151503,0.4436234,0.002143297,0.4430569,0.002134968,0.442142,0.002126625,0.441233
0.00216838,0.4457715,0.002159998,0.4451552,0.002151459,0.443447,0.00214323,0.4428314,0.002134886,0.441867,0.002126528,0.4409079
0.002168358,0.4456939,0.002159953,0.4450278,0.00215142,0.4432707,0.002143168,0.4426059,0.002134812,0.4415919,0.002126441,0.4405829
0.002168339,0.4456162,0.00215991,0.4449004,0.002151386,0.4430944,0.002143113,0.4423804,0.002134745,0.4413168,0.002126363,0.4402578
0.002168321,0.4455386,0.002159871,0.444773,0.002151358,0.4429181,0.002143064,0.4421549,0.002134686,0.4410417,0.002126295,0.4399328
0.002168306,0.445461,0.002159836,0.4446456,0.002151334,0.4427417,0.002143021,0.4419293,0.002134635,0.4407666,0.002126235,0.4396077
0.002168292,0.4453833,0.002159804,0.4445182,0.002151315,0.4425654,0.002142985,0.4417038,0.002134593,0.4404915,0.002126181,0.4392484
0.002168281,0.4453057,0.002159775,0.4443908,0.002151301,0.4423705,0.002142956,0.4414783,0.002134554,0.4401874,0.002126139,0.438889
0.002168273,0.445228,0.002159751,0.4442634,0.002151293,0.4421755,0.002142931,0.441229,0.002134527,0.4398832,0.002126108,0.4385296
0.002168266,0.4451504,0.002159729,0.444136,0.002151292,0.4419806,0.002142915,0.4409797,0.002134509,0.4395791,0.00212609,0.4381702
0.002168262,0.4450728,0.002159712,0.4440085,0.002151298,0.4417856,0.002142907,0.4407304,0.002134502,0.439275,0.002126085,0.4378108
0.00216826,0.4449869,0.002159698,0.4438811,0.00215131,0.4415907,0.002142908,0.4404811,0.002134505,0.4389708,0.002126092,0.4374515
0.002168261,0.4449011,0.002159687,0.4437537,0.00215133,0.4413957,0.002142917,0.4402317,0.00213452,0.4386667,0.002126113,0.4370921
0.002168265,0.4448152,0.002159681,0.4436129,0.002151357,0.4412008,0.002142936,0.4399824,0.002134546,0.4383625,0.002126146,0.4367327
0.002168272,0.4447294,0.002159679,0.443472,0.002151391,0.4410058,0.002142963,0.4397331,0.002134583,0.4380584,0.002126194,0.4363733
0.002168282,0.4446436,0.002159681,0.4433311,0.002151433,0.4408109,0.002143001,0.4394838,0.002134631,0.4377542,0.002126256,0.4360139
0.002168295,0.4445577,0.002159689,0.4431903,0.002151483,0.440616,0.002143047,0.4392344,0.002134692,0.4374501,0.002126331,0.4356545
0.002168311,0.4444719,0.002159702,0.4430494,0.00215154,0.440421,0.002143104,0.4389851,0.002134765,0.437146,0.002126422,0.4352952
0.002168331,0.444386,0.00215972,0.4429085,0.002151606,0.4402261,0.002143171,0.4387358,0.00213485,0.4368418,0.002126528,0.4349358
0.002168354,0.4443002,0.002159743,0.4427676,0.00215168,0.4400311,0.002143248,0.4384865,0.002134949,0.4365377,0.002126649,0.4345764
0.002168381,0.4442143,0.002159771,0.4426268,0.002151763,0.4398362,0.002143336,0.4382371,0.002135061,0.4362335,0.002126787,0.434217
0.002168411,0.4441285,0.002159806,0.4424859,0.002151855,0.4396412,0.002143435,0.4379878,0.002135186,0.4359294,0.002126941,0.4338576
0.002168445,0.4440427,0.002159845,0.442345,0.002151956,0.4394463,0.002143545,0.4377385,0.002135326,0.4356252,0.002127103,0.4335157
0.002168482,0.4439568,0.002159891,0.4422042,0.002152061,0.4392608,0.002143667,0.4374892,0.002135472,0.4353359,0.002127281,0.4331738
0.002168524,0.443871,0.002159942,0.4420633,0.002152176,0.4390753,0.002143794,0.437252,0.002135632,0.4350465,0.002127476,0.4328318
0.002168569,0.4437851,0.00216,0.4419224,0.002152299,0.4388898,0.002143933,0.4370147,0.002135806,0.4347571,0.002127688,0.4324899
0.002168619,0.4436993,0.002160064,0.4417816,0.002152432,0.4387043,0.002144083,0.4367775,0.002135995,0.4344677,0.002127918,0.4321479
0.00216867,0.4436176,0.002160134,0.4416407,0.002152575,0.4385188,0.002144246,0.4365403,0.002136199,0.4341783,0.002128166,0.431806
0.002168725,0.4435359,0.002160212,0.4414998,0.002152728,0.4383333,0.002144421,0.4363031,0.002136419,0.4338889,0.002128433,0.431464
0.002168785,0.4434543,0.002160292,0.4413658,0.002152893,0.4381479,0.002144609,0.4360658,0.002136655,0.4335996,0.00212872,0.4311221
0.002168848,0.4433726,0.002160378,0.4412318,0.002153068,0.4379624,0.002144811,0.4358286,0.002136908,0.4333102,0.002129027,0.4307802
0.002168917,0.4432909,0.002160471,0.4410977,0.002153256,0.4377769,0.002145027,0.4355914,0.002137179,0.4330208,0.002129357,0.4304382
0.00216899,0.4432092,0.002160572,0.4409637,0.002153456,0.4375914,0.002145258,0.4353542,0.002137469,0.4327314,0.002129709,0.4300963
0.002169068,0.4431276,0.002160679,0.4408297,0.002153669,0.4374059,0.002145505,0.4351169,0.002137779,0.432442,0.002130086,0.4297543
0.002169151,0.4430459,0.002160795,0.4406956,0.002153896,0.4372204,0.002145768,0.4348797,0.002138109,0.4321526,0.002130487,0.4294124
0.00216924,0.4429642,0.002160918,0.4405616,0.002154015,0.4371277,0.002146048,0.4346425,0.002138461,0.4318632,0.002130916,0.4290704
0.002169334,0.4428825,0.00216105,0.4404276,0.002154137,0.4370349,0.002146347,0.4344053,0.002138837,0.4315739,0.002131373,0.4287285
0.002169434,0.4428009,0.00216119,0.4402935,0.002154264,0.4369422,0.002146666,0.434168,0.002139034,0.4314292,0.00213186,0.4283866
0.002169541,0.4427192,0.00216134,0.4401595,0.002154395,0.4368494,0.002146833,0.4340494,0.002139237,0.4312845,0.002132125,0.4282088
0.002169597,0.4426784,0.002161499,0.4400255,0.00215453,0.4367567,0.002147005,0.4339308,0.002139447,0.4311398,0.0021324,0.428031
0.002169655,0.4426375,0.002161669,0.4398914,0.002154669,0.436664,0.002147183,0.4338122,0.002139663,0.4309951,0.002132684,0.4278532
0.002169714,0.4425967,0.002161757,0.4398244,0.002154812,0.4365712,0.002147366,0.4336936,0.002139896,0.4308446,0.002132978,0.4276755
0.002169776,0.4425558,0.002161849,0.4397574,0.00215496,0.4364785,0.002147563,0.4335703,0.002140136,0.4306942,0.002133282,0.4274977
0.002169839,0.442515,0.002161944,0.4396904,0.00215512,0.436382,0.002147767,0.4334469,0.002140385,0.4305438,0.002133596,0.4273199
0.002169904,0.4424742,0.002162041,0.4396234,0.002155284,0.4362856,0.002147978,0.4333236,0.002140642,0.4303933,0.002133922,0.4271422
0.002169972,0.4424333,0.002162142,0.4395564,0.002155454,0.4361892,0.002148196,0.4332003,0.002140908,0.4302429,0.002134259,0.4269644
0.002170041,0.4423925,0.002162245,0.4394893,0.00215563,0.4360927,0.002148421,0.4330769,0.002141184,0.4300924,0.002134608,0.4267866
0.002170116,0.44235,0.002162353,0.4394223,0.002155813,0.4359963,0.002148654,0.4329536,0.002141469,0.429942,0.00213497,0.4266089
0.002170193,0.4423076,0.002162463,0.4393553,0.002156001,0.4358999,0.002148896,0.4328303,0.002141764,0.4297915,0.002135345,0.4264311
0.002170273,0.4422651,0.002162582,0.4392856,0.002156196,0.4358035,0.002149146,0.432707,0.00214207,0.4296411,0.002135734,0.4262533
0.002170356,0.4422226,0.002162705,0.4392159,0.002156399,0.435707,0.002149406,0.4325836,0.002142386,0.4294906,0.002136137,0.4260755
0.002170441,0.4421802,0.002162832,0.4391463,0.002156609,0.4356106,0.002149675,0.4324603,0.002142715,0.4293402,0.002136557,0.4258978
0.00217053,0.4421377,0.002162963,0.4390766,0.002156826,0.4355142,0.002149954,0.432337,0.002143056,0.4291897,0.002136992,0.42572
0.002170622,0.4420953,0.002163099,0.4390069,0.002157052,0.4354177,0.002150243,0.4322136,0.00214341,0.4290393,0.002137446,0.4255422
0.002170717,0.4420528,0.00216324,0.4389372,0.002157287,0.4353213,0.002150544,0.4320903,0.002143779,0.4288888,0.002137918,0.4253645
0.002170816,0.4420103,0.002163386,0.4388675,0.002157531,0.4352249,0.002150858,0.431967,0.002144162,0.4287384,0.002138411,0.4251867
0.002170919,0.4419679,0.002163537,0.4387978,0.002157786,0.4351284,0.002151184,0.4318436,0.002144561,0.428588,0.002138925,0.4250089
0.002171026,0.4419254,0.002163694,0.4387282,0.002158051,0.435032,0.002151524,0.4317203,0.002144976,0.4284375,0.002139463,0.4248312
0.002171137,0.4418829,0.002163856,0.4386585,0.002158327,0.4349356,0.002151879,0.431597,0.002145411,0.4282871,0.002140026,0.4246534
0.002171253,0.4418405,0.002164026,0.4385888,0.002158616,0.4348391,0.00215225,0.4314737,0.002145864,0.4281366,0.002140617,0.4244756
0.002171374,0.441798,0.002164201,0.4385191,0.002158919,0.4347427,0.002152638,0.4313503,0.00214634,0.4279862,0.002140923,0.4243867
0.002171501,0.4417556,0.002164385,0.4384494,0.002159076,0.4346945,0.002153046,0.431227,0.002146586,0.4279109,0.002141238,0.4242979
0.002171633,0.4417131,0.002164575,0.4383798,0.002159237,0.4346463,0.002153257,0.4311653,0.002146838,0.4278357,0.002141561,0.424209
0.002171702,0.4416919,0.002164775,0.4383101,0.002159401,0.4345981,0.002153474,0.4311037,0.002147097,0.4277605,0.002141893,0.4241201
0.002171772,0.4416706,0.002164983,0.4382404,0.00215957,0.4345498,0.002153697,0.431042,0.002147363,0.4276853,0.002142235,0.4240312
0.002171844,0.4416494,0.002165201,0.4381707,0.002159744,0.4345016,0.002153926,0.4309803,0.002147636,0.4276101,0.002142586,0.4239423
0.002171918,0.4416282,0.002165429,0.438101,0.002159922,0.4344534,0.002154162,0.4309187,0.002147916,0.4275348,0.002142948,0.4238534
0.002171994,0.4416069,0.002165548,0.4380662,0.002160106,0.4344052,0.002154404,0.430857,0.002148204,0.4274596,0.002143322,0.4237645
0.002172072,0.4415857,0.00216567,0.4380314,0.002160294,0.434357,0.002154653,0.4307954,0.002148501,0.4273844,0.002143707,0.4236757
0.002172152,0.4415645,0.002165794,0.4379965,0.002160489,0.4343088,0.002154911,0.4307337,0.002148806,0.4273092,0.002144105,0.4235868
0.002172234,0.4415433,0.002165923,0.4379617,0.002160689,0.4342606,0.002155176,0.430672,0.002149121,0.4272339,0.002144517,0.4234979
0.002172319,0.441522,0.002166055,0.4379268,0.002160896,0.4342123,0.002155451,0.4306104,0.002149446,0.4271587,0.002144944,0.423409
0.002172407,0.4415008,0.002166191,0.437892,0.00216111,0.4341641,0.002155735,0.4305487,0.002149782,0.4270835,0.002145388,0.4233201
0.002172497,0.4414796,0.00216633,0.4378572,0.002161331,0.4341159,0.002156029,0.430487,0.00215013,0.4270083,0.002145849,0.4232312
0.002172591,0.4414583,0.002166475,0.4378223,0.00216156,0.4340677,0.002156335,0.4304254,0.00215049,0.4269331,0.00214633,0.4231424
0.002172687,0.4414371,0.002166623,0.4377875,0.002161798,0.4340195,0.002156653,0.4303637,0.002150865,0.4268578,0.002146832,0.4230535
0.002172787,0.4414159,0.002166777,0.4377526,0.002162046,0.4339713,0.002156984,0.430302,0.002151254,0.4267826,0.002147359,0.4229646
0.002172891,0.4413946,0.002166936,0.4377178,0.002162304,0.433923,0.002157331,0.4302404,0.00215166,0.4267074,0.002147912,0.4228757
0.002173,0.4413734,0.002167101,0.4376829,0.002162574,0.4338748,0.002157694,0.4301787,0.002152083,0.4266322,0.0021482,0.4228313
0.002173112,0.4413522,0.002167272,0.4376481,0.002162856,0.4338266,0.002158075,0.4301171,0.002152528,0.4265569,0.002148496,0.4227868
0.00217323,0.4413309,0.00216745,0.4376133,0.002163153,0.4337784,0.002158274,0.4300862,0.002152995,0.4264817,0.002148801,0.4227424
0.002173354,0.4413097,0.002167636,0.4375784,0.002163308,0.4337543,0.002158478,0.4300554,0.002153238,0.4264441,0.002149115,0.4226979
0.002173483,0.4412885,0.00216783,0.4375436,0.002163467,0.4337302,0.002158688,0.4300246,0.002153488,0.4264065,0.002149387,0.4226605
0.002173551,0.4412779,0.002168033,0.4375087,0.00216363,0.4337061,0.002158905,0.4299937,0.002153745,0.4263689,0.002149667,0.4226231
0.00217362,0.4412673,0.002168247,0.4374739,0.002163799,0.433682,0.002159129,0.4299629,0.00215401,0.4263313,0.002149956,0.4225857
0.002173692,0.4412566,0.002168358,0.4374565,0.002163973,0.4336579,0.00215936,0.4299321,0.002154284,0.4262937,0.002150253,0.4225483
0.002173766,0.441246,0.002168472,0.4374391,0.002164154,0.4336338,0.0021596,0.4299012,0.002154567,0.4262561,0.00215056,0.4225109
0.002173842,0.4412354,0.00216859,0.4374216,0.00216434,0.4336096,0.002159849,0.4298704,0.002154861,0.4262184,0.002150878,0.4224735
0.002173921,0.4412248,0.002168711,0.4374042,0.002164534,0.4335855,0.002160108,0.4298396,0.002155165,0.4261808,0.002151207,0.4224361
0.002174002,0.4412142,0.002168837,0.4373868,0.002164736,0.4335614,0.002160379,0.4298087,0.002155432,0.4261492,0.002151549,0.4223987
0.002174087,0.4412036,0.002168966,0.4373694,0.002164947,0.4335373,0.002160662,0.4297779,0.002155707,0.4261175,0.002151906,0.4223612
0.002174175,0.441193,0.002169101,0.437352,0.002165168,0.4335132,0.00216096,0.4297471,0.002155994,0.4260859,0.002152278,0.4223238
0.002174267,0.4411823,0.00216924,0.4373345,0.002165399,0.4334891,0.002161223,0.4297211,0.002156292,0.4260542,0.002152668,0.4222864
0.002174364,0.4411717,0.002169385,0.4373171,0.002165644,0.433465,0.0021615,0.4296952,0.002156603,0.4260225,0.002153078,0.422249
0.002174465,0.4411611,0.002169537,0.4372997,0.002165904,0.4334409,0.002161792,0.4296692,0.002156929,0.4259909,0.002153512,0.4222116
0.002174573,0.4411505,0.002169695,0.4372823,0.002166182,0.4334168,0.002162102,0.4296433,0.002157271,0.4259592,0.002153973,0.4221742
0.002174686,0.4411399,0.002169862,0.4372649,0.002166482,0.4333927,0.002162433,0.4296173,0.002157633,0.4259276,0.002154468,0.4221368
0.002174808,0.4411293,0.002170038,0.4372475,0.002166755,0.4333724,0.00216279,0.4295914,0.002158018,0.4258959,0.002155003,0.4220994
0.00217494,0.4411186,0.002170225,0.43723,0.002167052,0.4333521,0.00216318,0.4295654,0.002158429,0.4258642,0.002155589,0.422062
0.002175083,0.441108,0.002170425,0.4372126,0.002167379,0.4333318,0.002163611,0.4295395,0.002158874,0.4258326,0.002156244,0.4220246
0.002175242,0.4410974,0.00217064,0.4371952,0.002167749,0.4333115,0.002164102,0.4295135,0.00215936,0.4258009,0.002156996,0.4219872
0.002175423,0.4410868,0.002170875,0.4371778,0.002168181,0.4332912,0.00216468,0.4294876,0.002159901,0.4257693,0.002157903,0.4219498
0.002175638,0.4410762,0.002171136,0.4371604,0.00216872,0.4332709,0.00216542,0.4294616,0.002160519,0.4257376,0.002159122,0.4219124
0.002175914,0.4410656,0.002171431,0.4371429,0.00216953,0.4332507,0.002166662,0.4294357,0.002161256,0.425706,0.002162787,0.4218848
0.002176389,0.441055,0.00217178,0.4371255,0.002171685,0.4332532,0.002169319,0.4294504,0.002162223,0.4256743,0.002164841,0.4219222
0.002177358,0.4410617,0.002172144,0.4371109,0.00217247,0.4332734,0.002170229,0.4294763,0.002164266,0.4256427,0.00216601,0.4219596
0.00217769,0.4410723,0.002172652,0.4370962,0.002173025,0.4332937,0.002170906,0.4295023,0.002167041,0.4256726,0.002166928,0.421997
0.002177903,0.4410813,0.002174171,0.4370909,0.00217348,0.433314,0.002171472,0.4295282,0.002168079,0.4257042,0.002167711,0.4220344
0.002178085,0.4410902,0.00217483,0.4371055,0.002173877,0.4333343,0.002171968,0.4295542,0.002168876,0.4257359,0.002168406,0.4220718
0.002178247,0.4410991,0.002175255,0.4371202,0.002174233,0.4333546,0.002172416,0.4295801,0.002169551,0.4257675,0.002169039,0.4221092
0.002178394,0.4411081,0.002175596,0.4371348,0.002174559,0.4333749,0.002172829,0.4296061,0.002170146,0.4257992,0.002169623,0.4221466
0.00217853,0.441117,0.00217589,0.4371495,0.002174862,0.4333952,0.002173212,0.429632,0.002170687,0.4258308,0.002170169,0.422184
0.002178657,0.4411259,0.002176152,0.4371642,0.002175147,0.4334155,0.002173573,0.429658,0.002171185,0.4258625,0.002170684,0.4222214
0.002178777,0.4411349,0.002176392,0.4371788,0.002175416,0.4334358,0.002173915,0.4296839,0.002171649,0.4258941,0.002171172,0.4222588
0.00217889,0.4411438,0.002176613,0.4371935,0.002175671,0.433456,0.00217424,0.4297099,0.002172087,0.4259258,0.002171637,0.4222962
0.002178999,0.4411528,0.002176821,0.4372081,0.002175916,0.4334763,0.002174551,0.4297358,0.002172501,0.4259575,0.002172083,0.4223336
0.002179103,0.4411617,0.002177017,0.4372228,0.00217615,0.4334966,0.002174849,0.4297618,0.002172896,0.4259891,0.002172512,0.4223711
0.002179203,0.4411706,0.002177203,0.4372375,0.002176376,0.4335169,0.002175137,0.4297877,0.002173274,0.4260208,0.002172925,0.4224085
0.002179299,0.4411796,0.002177381,0.4372521,0.002176594,0.4335372,0.002175415,0.4298137,0.002173638,0.4260524,0.002173324,0.4224459
0.002179393,0.4411885,0.002177551,0.4372668,0.002176805,0.4335575,0.002175684,0.4298396,0.002173988,0.4260841,0.002173711,0.4224833
0.002179483,0.4411974,0.002177715,0.4372815,0.002177009,0.4335778,0.002175945,0.4298656,0.002174326,0.4261157,0.002174087,0.4225207
0.002179571,0.4412064,0.002177873,0.4372961,0.002177208,0.4335981,0.002176198,0.4298915,0.002174653,0.4261474,0.002174452,0.4225581
0.002179656,0.4412153,0.002178026,0.4373108,0.002177401,0.4336184,0.002176445,0.4299175,0.002174971,0.4261791,0.002174808,0.4225955
0.002179739,0.4412242,0.002178174,0.4373254,0.00217759,0.4336387,0.002176686,0.4299435,0.002175281,0.4262107,0.002175155,0.4226329
0.00217982,0.4412332,0.002178318,0.4373401,0.002177774,0.433659,0.00217715,0.4299954,0.002175582,0.4262424,0.002175494,0.4226703
0.002179899,0.4412421,0.002178458,0.4373548,0.002177953,0.4336793,0.002177595,0.4300473,0.002175875,0.426274,0.002175825,0.4227077
0.002179976,0.441251,0.002178594,0.4373694,0.002178129,0.4336996,0.002178022,0.4300992,0.002176162,0.4263057,0.002176149,0.4227451
0.002180126,0.4412689,0.002178727,0.4373841,0.002178301,0.4337199,0.002178434,0.4301511,0.002176442,0.4263374,0.002176466,0.4227826
0.002180271,0.4412868,0.002178857,0.4373988,0.00217847,0.4337401,0.002178831,0.430203,0.002176716,0.426369,0.002176778,0.42282
0.00218041,0.4413047,0.002179109,0.4374281,0.002178797,0.4337807,0.002179216,0.4302549,0.002177247,0.4264323,0.002177083,0.4228574
0.002180544,0.4413225,0.00217935,0.4374574,0.002179113,0.4338213,0.00217959,0.4303068,0.002177759,0.4264957,0.002177677,0.4229322
0.002180674,0.4413404,0.002179583,0.4374867,0.002179419,0.4338619,0.002179953,0.4303587,0.002178252,0.426559,0.002178252,0.423007
0.002180801,0.4413583,0.002179807,0.4375161,0.002179715,0.4339025,0.002180306,0.4304106,0.00217873,0.4266223,0.002178808,0.4230818
0.002180923,0.4413761,0.002180025,0.4375454,0.002180003,0.4339431,0.002180651,0.4304625,0.002179193,0.4266856,0.002179348,0.4231567
0.002181043,0.441394,0.002180236,0.4375747,0.002180283,0.4339837,0.002180987,0.4305144,0.002179643,0.4267489,0.002179873,0.4232315
0.00218116,0.4414119,0.00218044,0.4376041,0.002180555,0.4340243,0.002181316,0.4305663,0.00218008,0.4268123,0.002180384,0.4233063
0.002181274,0.4414298,0.00218064,0.4376334,0.002180821,0.4340648,0.002181637,0.4306182,0.002180506,0.4268756,0.002180882,0.4233811
0.002181385,0.4414476,0.002180834,0.4376627,0.002181081,0.4341054,0.002181952,0.4306702,0.002180922,0.4269389,0.002181368,0.4234559
0.002181494,0.4414655,0.002181024,0.437692,0.002181334,0.434146,0.00218226,0.4307221,0.002181328,0.4270022,0.002181843,0.4235308
0.002181601,0.4414834,0.002181209,0.4377214,0.002181583,0.4341866,0.002182563,0.430774,0.002181725,0.4270655,0.002182308,0.4236056
0.002181706,0.4415012,0.00218139,0.4377507,0.002181826,0.4342272,0.002183151,0.4308778,0.002182114,0.4271289,0.002182764,0.4236804
0.002181808,0.4415191,0.002181568,0.43778,0.002182065,0.4342678,0.002183719,0.4309816,0.002182494,0.4271922,0.00218321,0.4237552
0.002181909,0.441537,0.002181742,0.4378094,0.002182299,0.4343084,0.002184269,0.4310854,0.002182868,0.4272555,0.002183647,0.42383
0.002182008,0.4415549,0.002181912,0.4378387,0.002182528,0.4343489,0.002184802,0.4311892,0.002183234,0.4273188,0.002184077,0.4239049
0.002182106,0.4415727,0.002182079,0.437868,0.002182754,0.4343895,0.00218532,0.431293,0.002183593,0.4273821,0.002184498,0.4239797
0.002182295,0.4416085,0.002182405,0.4379267,0.002183194,0.4344707,0.002185823,0.4313969,0.002184293,0.4275088,0.002184913,0.4240545
0.002182479,0.4416442,0.00218272,0.4379853,0.00218362,0.4345519,0.002186314,0.4315007,0.00218497,0.4276354,0.002185721,0.4242042
0.002182658,0.44168,0.002183025,0.438044,0.002184033,0.4346331,0.002186792,0.4316045,0.002185627,0.4277621,0.002186504,0.4243538
0.002182832,0.4417157,0.002183321,0.4381026,0.002184434,0.4347142,0.002187259,0.4317083,0.002186264,0.4278887,0.002187264,0.4245034
0.002183001,0.4417514,0.002183608,0.4381613,0.002184825,0.4347954,0.002187715,0.4318121,0.002186883,0.4280154,0.002188002,0.4246531
0.002183166,0.4417872,0.002183888,0.4382199,0.002185205,0.4348766,0.002188162,0.4319159,0.002187486,0.428142,0.002188721,0.4248027
0.002183327,0.4418229,0.002184161,0.4382786,0.002185576,0.4349578,0.002188599,0.4320198,0.002188075,0.4282686,0.002189421,0.4249524
0.002183484,0.4418587,0.002184428,0.4383373,0.002185939,0.4350389,0.002189027,0.4321236,0.002188648,0.4283953,0.002190105,0.425102
0.002183638,0.4418944,0.002184688,0.4383959,0.002186293,0.4351201,0.002189446,0.4322274,0.002189209,0.4285219,0.002190772,0.4252517
0.002183789,0.4419302,0.002184942,0.4384546,0.00218664,0.4352013,0.002189858,0.4323312,0.002189757,0.4286486,0.002191424,0.4254013
0.002183937,0.4419659,0.002185191,0.4385132,0.00218698,0.4352824,0.002190262,0.432435,0.002190294,0.4287752,0.002192063,0.4255509
0.002184081,0.4420017,0.002185435,0.4385719,0.002187312,0.4353636,0.002190745,0.4325618,0.002190819,0.4289019,0.002192688,0.4257006
0.002184223,0.4420374,0.002185674,0.4386305,0.002187638,0.4354448,0.002191219,0.4326885,0.002191335,0.4290285,0.0021933,0.4258502
0.002184362,0.4420731,0.002185908,0.4386892,0.002187958,0.435526,0.002191682,0.4328153,0.00219184,0.4291551,0.002194032,0.4260329
0.002184499,0.4421089,0.002186138,0.4387479,0.002188273,0.4356071,0.002192136,0.432942,0.002192444,0.4293098,0.002194747,0.4262156
0.002184634,0.4421446,0.002186364,0.4388065,0.002188581,0.4356883,0.002192582,0.4330688,0.002193034,0.4294644,0.002195446,0.4263983
0.002184766,0.4421804,0.002186586,0.4388652,0.002188951,0.4357874,0.002193019,0.4331955,0.002193612,0.429619,0.00219613,0.426581
0.002184896,0.4422161,0.002186804,0.4389238,0.002189313,0.4358865,0.002193448,0.4333223,0.002194178,0.4297736,0.0021968,0.4267637
0.002185052,0.4422598,0.002187065,0.4389954,0.002189667,0.4359856,0.00219387,0.433449,0.002194733,0.4299282,0.002197456,0.4269464
0.002185204,0.4423034,0.002187321,0.4390671,0.002190015,0.4360847,0.002194284,0.4335758,0.002195277,0.4300828,0.0021981,0.4271291
0.002185354,0.442347,0.002187572,0.4391387,0.002190357,0.4361838,0.002194691,0.4337025,0.002195811,0.4302375,0.002198731,0.4273118
0.002185502,0.4423907,0.002187819,0.4392103,0.002190692,0.436283,0.002195092,0.4338292,0.002196335,0.4303921,0.002199351,0.4274945
0.002185647,0.4424343,0.002188061,0.4392819,0.002191022,0.4363821,0.002195486,0.433956,0.00219685,0.4305467,0.00219996,0.4276772
0.002185789,0.4424779,0.002188299,0.4393535,0.002191345,0.4364812,0.002195873,0.4340827,0.002197355,0.4307013,0.002200558,0.4278599
0.002185929,0.4425216,0.002188533,0.4394251,0.002191663,0.4365803,0.002196255,0.4342095,0.002197852,0.4308559,0.002201145,0.4280426
0.002186066,0.4425652,0.002188762,0.4394967,0.002191976,0.4366794,0.00219663,0.4343362,0.002198341,0.4310105,0.002201723,0.4282253
0.002186202,0.4426089,0.002188988,0.4395683,0.002192284,0.4367785,0.002197001,0.434463,0.002198822,0.4311652,0.002202291,0.428408
0.002186335,0.4426525,0.002189211,0.43964,0.002192587,0.4368776,0.002197724,0.4347165,0.002199295,0.4313198,0.00220285,0.4285907
0.002186466,0.4426961,0.00218943,0.4397116,0.002192886,0.4369767,0.002198428,0.43497,0.00219976,0.4314744,0.002203401,0.4287734
0.002186596,0.4427398,0.002189645,0.4397832,0.002193179,0.4370758,0.002199111,0.4352235,0.002200219,0.431629,0.002203942,0.4289561
0.002186723,0.4427834,0.002189858,0.4398548,0.002193469,0.4371749,0.002199777,0.435477,0.00220067,0.4317836,0.002204476,0.4291388
0.002186849,0.4428271,0.002190067,0.4399264,0.002193754,0.437274,0.002200424,0.4357305,0.002201115,0.4319382,0.002205001,0.4293215
0.002186972,0.4428707,0.002190273,0.439998,0.002194035,0.4373731,0.002201056,0.435984,0.002201553,0.4320929,0.002205519,0.4295042
0.002187094,0.4429143,0.002190476,0.4400696,0.002194312,0.4374722,0.002201671,0.4362375,0.002201985,0.4322475,0.002206532,0.4298696
0.002187333,0.4430016,0.002190873,0.4402129,0.002194585,0.4375713,0.002202271,0.436491,0.00220283,0.4325567,0.002207516,0.430235
0.002187566,0.4430889,0.00219126,0.4403561,0.002194854,0.4376704,0.002202822,0.4367293,0.002203652,0.4328659,0.002208473,0.4306004
0.002187793,0.4431762,0.002191637,0.4404993,0.002195382,0.4378686,0.00220336,0.4369675,0.002204452,0.4331752,0.002209405,0.4309658
0.002188013,0.4432635,0.002192004,0.4406425,0.002195896,0.4380668,0.002203887,0.4372058,0.002205231,0.4334844,0.002210313,0.4313312
0.002188229,0.4433507,0.002192361,0.4407858,0.002196396,0.4382651,0.002204402,0.4374441,0.002205991,0.4337937,0.002211197,0.4316966
0.002188439,0.443438,0.00219271,0.440929,0.002196884,0.4384633,0.002204906,0.4376824,0.002206731,0.4341029,0.002212008,0.4320401
0.002188644,0.4435253,0.00219305,0.4410722,0.00219736,0.4386615,0.002205399,0.4379207,0.00220741,0.4343936,0.002212801,0.4323836
0.002188844,0.4436126,0.002193382,0.4412155,0.002197824,0.4388597,0.002205881,0.438159,0.002208073,0.4346843,0.002213575,0.432727
0.002189028,0.4436946,0.002193687,0.4413501,0.002198251,0.439046,0.002206354,0.4383973,0.002208722,0.434975,0.002214331,0.4330705
0.002189208,0.4437767,0.002193985,0.4414847,0.002198667,0.4392323,0.002206816,0.4386356,0.002209356,0.4352656,0.002215071,0.433414
0.002189385,0.4438587,0.002194277,0.4416194,0.002199075,0.4394187,0.002207269,0.4388739,0.002209976,0.4355563,0.002215795,0.4337575
0.002189557,0.4439407,0.002194563,0.441754,0.002199474,0.439605,0.002207713,0.4391122,0.002210583,0.435847,0.002216502,0.434101
0.002189726,0.4440228,0.002194843,0.4418886,0.002199865,0.4397913,0.002208147,0.4393505,0.002211177,0.4361377,0.002217195,0.4344445
0.002189892,0.4441048,0.002195117,0.4420233,0.002200247,0.4399776,0.002208573,0.4395888,0.002211758,0.4364284,0.002217872,0.4347879
0.002190054,0.4441869,0.002195385,0.4421579,0.002200621,0.440164,0.002208989,0.4398271,0.002212326,0.4367191,0.002218535,0.4351314
0.002190213,0.4442689,0.002195648,0.4422926,0.002200988,0.4403503,0.002209397,0.4400654,0.002212883,0.4370098,0.002219184,0.4354749
0.002190369,0.444351,0.002195905,0.4424272,0.002201347,0.4405366,0.002209797,0.4403037,0.002213428,0.4373005,0.002219819,0.4358184
0.002190521,0.444433,0.002196157,0.4425618,0.002201698,0.4407229,0.002210112,0.4404946,0.002213962,0.4375912,0.002220441,0.4361619
0.002190671,0.444515,0.002196404,0.4426965,0.002202043,0.4409092,0.002210421,0.4406854,0.002214484,0.4378819,0.00222105,0.4365054
0.002190817,0.4445971,0.002196647,0.4428311,0.00220238,0.4410956,0.002210725,0.4408763,0.002214996,0.4381725,0.002221646,0.4368489
0.002190961,0.4446791,0.002196884,0.4429657,0.00220271,0.4412819,0.002211024,0.4410672,0.002215497,0.4384632,0.002222229,0.4371923
0.002191102,0.4447612,0.002197116,0.4431004,0.002203034,0.4414682,0.002211318,0.4412581,0.002215988,0.4387539,0.002222688,0.4374675
0.00219124,0.4448432,0.002197344,0.443235,0.002203351,0.4416545,0.002211607,0.441449,0.002216374,0.4389868,0.002223139,0.4377426
0.002191375,0.4449253,0.002197567,0.4433697,0.002203662,0.4418409,0.002211891,0.4416399,0.002216753,0.4392196,0.002223582,0.4380178
0.002191481,0.444991,0.002197743,0.4434775,0.002203906,0.4419901,0.002212171,0.4418307,0.002217126,0.4394525,0.002224018,0.4382929
0.002191586,0.4450567,0.002197915,0.4435854,0.002204147,0.4421394,0.002212446,0.4420216,0.002217493,0.4396853,0.002224447,0.4385681
0.002191689,0.4451224,0.002198085,0.4436932,0.002204383,0.4422886,0.002212716,0.4422125,0.002217854,0.4399182,0.002224868,0.4388432
0.00219179,0.4451882,0.002198252,0.4438011,0.002204616,0.4424379,0.002212982,0.4424034,0.002218208,0.440151,0.00222569,0.4393935
0.002191988,0.4453196,0.002198579,0.4440168,0.002205069,0.4427364,0.002213243,0.4425943,0.002218557,0.4403839,0.002226483,0.4399438
0.002192179,0.445451,0.002198894,0.4442325,0.002205508,0.4430349,0.0022135,0.4427852,0.0022189,0.4406168,0.00222687,0.4402189
0.002192273,0.4455168,0.002199048,0.4443403,0.002205722,0.4431841,0.002213752,0.442976,0.002219568,0.4410825,0.00222725,0.4404941
0.002192364,0.4455825,0.002199199,0.4444482,0.002205932,0.4433334,0.002214,0.4431669,0.002220214,0.4415482,0.002227623,0.4407692
0.002192455,0.4456482,0.002199348,0.444556,0.002206139,0.4434827,0.002214243,0.4433578,0.002220528,0.441781,0.002227989,0.4410444
0.002192543,0.4457139,0.002199494,0.4446639,0.002206342,0.4436319,0.002214482,0.4435487,0.002220837,0.4420139,0.00222835,0.4413195
0.002192716,0.4458454,0.002199779,0.4448796,0.002206738,0.4439304,0.002214717,0.4437396,0.002221141,0.4422467,0.002228703,0.4415947
0.002192883,0.4459768,0.002200055,0.4450953,0.002207121,0.4442289,0.002214947,0.4439305,0.002221439,0.4424796,0.002229051,0.4418698
0.002193045,0.4461082,0.00220032,0.445311,0.00220749,0.4445274,0.002215174,0.4441213,0.002222019,0.4429453,0.002229392,0.442145
0.0021932,0.4462397,0.002200576,0.4455267,0.002207846,0.4448259,0.002215396,0.4443122,0.002222578,0.443411,0.002230056,0.4426952
0.00219335,0.4463711,0.002200823,0.4457424,0.002208189,0.4451244,0.002215614,0.4445031,0.002223117,0.4438767,0.002230695,0.4432455
0.002193494,0.4465026,0.002201061,0.4459581,0.002208519,0.4454229,0.002216037,0.4448849,0.002223636,0.4443424,0.002231309,0.4437958
0.002193633,0.446634,0.002201289,0.4461738,0.002208836,0.4457214,0.002216444,0.4452666,0.002224134,0.4448081,0.0022319,0.4443461
0.002193766,0.4467654,0.002201509,0.4463895,0.002209141,0.4460199,0.002216835,0.4456484,0.002224613,0.4452738,0.002232468,0.4448964
0.002193894,0.4468969,0.002201719,0.4466052,0.002209433,0.4463185,0.00221721,0.4460302,0.002225072,0.4457395,0.002233012,0.4454467
0.002194017,0.4470283,0.002201921,0.4468209,0.002209713,0.446617,0.002217569,0.4464119,0.002225511,0.4462053,0.002233534,0.445997
0.002194089,0.4471092,0.002202041,0.4469536,0.002209879,0.4468007,0.002217783,0.446647,0.002225772,0.4464919,0.002233843,0.4463357
0.00219416,0.4471902,0.002202157,0.4470864,0.00221004,0.4469845,0.00221799,0.446882,0.002226026,0.4467786,0.002234144,0.4466745
0.002194229,0.4472711,0.00220227,0.4472192,0.002210197,0.4471682,0.002218191,0.447117,0.002226273,0.4470653,0.002234436,0.4470132
0.002194295,0.447352,0.00220238,0.447352,0.00221035,0.447352,0.002218387,0.447352,0.002226512,0.447352,0.00223472,0.447352


==> PlotData/SIR3D-Faces.txt <==
0	1	103	102
1	2	104	103
2	3	105	104
3	4	106	105
4	5	107	106
5	6	108	107
6	7	109	108
7	8	110	109
8	9	111	110
9	10	112	111
10	11	113	112
11	12	114	113
12	13	115	114
13	14	116	115
14	15	117	116
15	16	118	117
16	17	119	118
17	18	120	119
18	19	121	120
19	20	122	121
20	21	123	122
21	22	124	123
22	23	125	124
23	24	126	125
24	25	127	126
25	26	128	127
26	27	129	128
27	28	130	129
28	29	131	130
29	30	132	131
30	31	133	132
31	32	134	133
32	33	135	134
33	34	136	135
34	35	137	136
35	36	138	137
36	37	139	138
37	38	140	139
38	39	141	140
39	40	142	141
40	41	143	142
41	42	144	143
42	43	145	144
43	44	146	145
44	45	147	146
45	46	148	147
46	47	149	148
47	48	150	149
48	49	151	150
49	50	152	151
50	51	153	152
51	52	154	153
52	53	155	154
53	54	156	155
54	55	157	156
55	56	158	157
56	57	159	158
57	58	160	159
58	59	161	160
59	60	162	161
60	61	163	162
61	62	164	163
62	63	165	164
63	64	166	165
64	65	167	166
65	66	168	167
66	67	169	168
67	68	170	169
68	69	171	170
69	70	172	171
70	71	173	172
71	72	174	173
72	73	175	174
73	74	176	175
74	75	177	176
75	76	178	177
76	77	179	178
77	78	180	179
78	79	181	180
79	80	182	181
80	81	183	182
81	82	184	183
82	83	185	184
83	84	186	185
84	85	187	186
85	86	188	187
86	87	189	188
87	88	190	189
88	89	191	190
89	90	192	191
90	91	193	192
91	92	194	193
92	93	195	194
93	94	196	195
94	95	197	196
95	96	198	197
96	97	199	198
97	98	200	199
98	99	201	200
99	100	202	201
100	101	203	202
101	0	102	203
102	103	205	204
103	104	206	205
104	105	207	206
105	106	208	207
106	107	209	208
107	108	210	209
108	109	211	210
109	110	212	211
110	111	213	212
111	112	214	213
112	113	215	214
113	114	216	215
114	115	217	216
115	116	218	217
116	117	219	218
117	118	220	219
118	119	221	220
119	120	222	221
120	121	223	222
121	122	224	223
122	123	225	224
123	124	226	225
124	125	227	226
125	126	228	227
126	127	229	228
127	128	230	229
128	129	231	230
129	130	232	231
130	131	233	232
131	132	234	233
132	133	235	234
133	134	236	235
134	135	237	236
135	136	238	237
136	137	239	238
137	138	240	239
138	139	241	240
139	140	242	241
140	141	243	242
141	142	244	243
142	143	245	244
143	144	246	245
144	145	247	246
145	146	248	247
146	147	249	248
147	148	250	249
148	149	251	250
149	150	252	251
150	151	253	252
151	152	254	253
152	153	255	254
153	154	256	255
154	155	257	256
155	156	258	257
156	157	259	258
157	158	260	259
158	159	261	260
159	160	262	261
160	161	263	262
161	162	264	263
162	163	265	264
163	164	266	265
164	165	267	266
165	166	268	267
166	167	269	268
167	168	270	269
168	169	271	270
169	170	272	271
170	171	273	272
171	172	274	273
172	173	275	274
173	174	276	275
174	175	277	276
175	176	278	277
176	177	279	278
177	178	280	279
178	179	281	280
179	180	282	281
180	181	283	282
181	182	284	283
182	183	285	284
183	184	286	285
184	185	287	286
185	186	288	287
186	187	289	288
187	188	290	289
188	189	291	290
189	190	292	291
190	191	293	292
191	192	294	293
192	193	295	294
193	194	296	295
194	195	297	296
195	196	298	297
196	197	299	298
197	198	300	299
198	199	301	300
199	200	302	301
200	201	303	302
201	202	304	303
202	203	305	304
203	102	204	305
204	205	307	306
205	206	308	307
206	207	309	308
207	208	310	309
208	209	311	310
209	210	312	311
210	211	313	312
211	212	314	313
212	213	315	314
213	214	316	315
214	215	317	316
215	216	318	317
216	217	319	318
217	218	320	319
218	219	321	320
219	220	322	321
220	221	323	322
221	222	324	323
222	223	325	324
223	224	326	325
224	225	327	326
225	226	328	327
226	227	329	328
227	228	330	329
228	229	331	330
229	230	332	331
230	231	333	332
231	232	334	333
232	233	335	334
233	234	336	335
234	235	337	336
235	236	338	337
236	237	339	338
237	238	340	339
238	239	341	340
239	240	342	341
240	241	343	342
241	242	344	343
242	243	345	344
243	244	346	345
244	245	347	346
245	246	348	347
246	247	349	348
247	248	350	349
248	249	351	350
249	250	352	351
250	251	353	352
251	252	354	353
252	253	355	354
253	254	356	355
254	255	357	356
255	256	358	357
256	257	359	358
257	258	360	359
258	259	361	360
259	260	362	361
260	261	363	362
261	262	364	363
262	263	365	364
263	264	366	365
264	265	367	366
265	266	368	367
266	267	369	368
267	268	370	369
268	269	371	370
269	270	372	371
270	271	373	372
271	272	374	373
272	273	375	374
273	274	376	375
274	275	377	376
275	276	378	377
276	277	379	378
277	278	380	379
278	279	381	380
279	280	382	381
280	281	383	382
281	282	384	383
282	283	385	384
283	284	386	385
284	285	387	386
285	286	388	387
286	287	389	388
287	288	390	389
288	289	391	390
289	290	392	391
290	291	393	392
291	292	394	393
292	293	395	394
293	294	396	395
294	295	397	396
295	296	398	397
296	297	399	398
297	298	400	399
298	299	401	400
299	300	402	401
300	301	403	402
301	302	404	403
302	303	405	404
303	304	406	405
304	305	407	406
305	204	306	407
306	307	409	408
307	308	410	409
308	309	411	410
309	310	412	411
310	311	413	412
311	312	414	413
312	313	415	414
313	314	416	415
314	315	417	416
315	316	418	417
316	317	419	418
317	318	420	419
318	319	421	420
319	320	422	421
320	321	423	422
321	322	424	423
322	323	425	424
323	324	426	425
324	325	427	426
325	326	428	427
326	327	429	428
327	328	430	429
328	329	431	430
329	330	432	431
330	331	433	432
331	332	434	433
332	333	435	434
333	334	436	435
334	335	437	436
335	336	438	437
336	337	439	438
337	338	440	439
338	339	441	440
339	340	442	441
340	341	443	442
341	342	444	443
342	343	445	444
343	344	446	445
344	345	447	446
345	346	448	447
346	347	449	448
347	348	450	449
348	349	451	450
349	350	452	451
350	351	453	452
351	352	454	453
352	353	455	454
353	354	456	455
354	355	457	456
355	356	458	457
356	357	459	458
357	358	460	459
358	359	461	460
359	360	462	461
360	361	463	462
361	362	464	463
362	363	465	464
363	364	466	465
364	365	467	466
365	366	468	467
366	367	469	468
367	368	470	469
368	369	471	470
369	370	472	471
370	371	473	472
371	372	474	473
372	373	475	474
373	374	476	475
374	375	477	476
375	376	478	477
376	377	479	478
377	378	480	479
378	379	481	480
379	380	482	481
380	381	483	482
381	382	484	483
382	383	485	484
383	384	486	485
384	385	487	486
385	386	488	487
386	387	489	488
387	388	490	489
388	389	491	490
389	390	492	491
390	391	493	492
391	392	494	493
392	393	495	494
393	394	496	495
394	395	497	496
395	396	498	497
396	397	499	498
397	398	500	499
398	399	501	500
399	400	502	501
400	401	503	502
401	402	504	503
402	403	505	504
403	404	506	505
404	405	507	506
405	406	508	507
406	407	509	508
407	306	408	509
408	409	511	510
409	410	512	511
410	411	513	512
411	412	514	513
412	413	515	514
413	414	516	515
414	415	517	516
415	416	518	517
416	417	519	518
417	418	520	519
418	419	521	520
419	420	522	521
420	421	523	522
421	422	524	523
422	423	525	524
423	424	526	525
424	425	527	526
425	426	528	527
426	427	529	528
427	428	530	529
428	429	531	530
429	430	532	531
430	431	533	532
431	432	534	533
432	433	535	534
433	434	536	535
434	435	537	536
435	436	538	537
436	437	539	538
437	438	540	539
438	439	541	540
439	440	542	541
440	441	543	542
441	442	544	543
442	443	545	544
443	444	546	545
444	445	547	546
445	446	548	547
446	447	549	548
447	448	550	549
448	449	551	550
449	450	552	551
450	451	553	552
451	452	554	553
452	453	555	554
453	454	556	555
454	455	557	556
455	456	558	557
456	457	559	558
457	458	560	559
458	459	561	560
459	460	562	561
460	461	563	562
461	462	564	563
462	463	565	564
463	464	566	565
464	465	567	566
465	466	568	567
466	467	569	568
467	468	570	569
468	469	571	570
469	470	572	571
470	471	573	572
471	472	574	573
472	473	575	574
473	474	576	575
474	475	577	576
475	476	578	577
476	477	579	578
477	478	580	579
478	479	581	580
479	480	582	581
480	481	583	582
481	482	584	583
482	483	585	584
483	484	586	585
484	485	587	586
485	486	588	587
486	487	589	588
487	488	590	589
488	489	591	590
489	490	592	591
490	491	593	592
491	492	594	593
492	493	595	594
493	494	596	595
494	495	597	596
495	496	598	597
496	497	599	598
497	498	600	599
498	499	601	600
499	500	602	601
500	501	603	602
501	502	604	603
502	503	605	604
503	504	606	605
504	505	607	606
505	506	608	607
506	507	609	608
507	508	610	609
508	509	611	610
509	408	510	611
510	511	613	612
511	512	614	613
512	513	615	614
513	514	616	615
514	515	617	616
515	516	618	617
516	517	619	618
517	518	620	619
518	519	621	620
519	520	622	621
520	521	623	622
521	522	624	623
522	523	625	624
523	524	626	625
524	525	627	626
525	526	628	627
526	527	629	628
527	528	630	629
528	529	631	630
529	530	632	631
530	531	633	632
531	532	634	633
532	533	635	634
533	534	636	635
534	535	637	636
535	536	638	637
536	537	639	638
537	538	640	639
538	539	641	640
539	540	642	641
540	541	643	642
541	542	644	643
542	543	645	644
543	544	646	645
544	545	647	646
545	546	648	647
546	547	649	648
547	548	650	649
548	549	651	650
549	550	652	651
550	551	653	652
551	552	654	653
552	553	655	654
553	554	656	655
554	555	657	656
555	556	658	657
556	557	659	658
557	558	660	659
558	559	661	660
559	560	662	661
560	561	663	662
561	562	664	663
562	563	665	664
563	564	666	665
564	565	667	666
565	566	668	667
566	567	669	668
567	568	670	669
568	569	671	670
569	570	672	671
570	571	673	672
571	572	674	673
572	573	675	674
573	574	676	675
574	575	677	676
575	576	678	677
576	577	679	678
577	578	680	679
578	579	681	680
579	580	682	681
580	581	683	682
581	582	684	683
582	583	685	684
583	584	686	685
584	585	687	686
585	586	688	687
586	587	689	688
587	588	690	689
588	589	691	690
589	590	692	691
590	591	693	692
591	592	694	693
592	593	695	694
593	594	696	695
594	595	697	696
595	596	698	697
596	597	699	698
597	598	700	699
598	599	701	700
599	600	702	701
600	601	703	702
601	602	704	703
602	603	705	704
603	604	706	705
604	605	707	706
605	606	708	707
606	607	709	708
607	608	710	709
608	609	711	710
609	610	712	711
610	611	713	712
611	510	612	713
612	613	715	714
613	614	716	715
614	615	717	716
615	616	718	717
616	617	719	718
617	618	720	719
618	619	721	720
619	620	722	721
620	621	723	722
621	622	724	723
622	623	725	724
623	624	726	725
624	625	727	726
625	626	728	727
626	627	729	728
627	628	730	729
628	629	731	730
629	630	732	731
630	631	733	732
631	632	734	733
632	633	735	734
633	634	736	735
634	635	737	736
635	636	738	737
636	637	739	738
637	638	740	739
638	639	741	740
639	640	742	741
640	641	743	742
641	642	744	743
642	643	745	744
643	644	746	745
644	645	747	746
645	646	748	747
646	647	749	748
647	648	750	749
648	649	751	750
649	650	752	751
650	651	753	752
651	652	754	753
652	653	755	754
653	654	756	755
654	655	757	756
655	656	758	757
656	657	759	758
657	658	760	759
658	659	761	760
659	660	762	761
660	661	763	762
661	662	764	763
662	663	765	764
663	664	766	765
664	665	767	766
665	666	768	767
666	667	769	768
667	668	770	769
668	669	771	770
669	670	772	771
670	671	773	772
671	672	774	773
672	673	775	774
673	674	776	775
674	675	777	776
675	676	778	777
676	677	779	778
677	678	780	779
678	679	781	780
679	680	782	781
680	681	783	782
681	682	784	783
682	683	785	784
683	684	786	785
684	685	787	786
685	686	788	787
686	687	789	788
687	688	790	789
688	689	791	790
689	690	792	791
690	691	793	792
691	692	794	793
692	693	795	794
693	694	796	795
694	695	797	796
695	696	798	797
696	697	799	798
697	698	800	799
698	699	801	800
699	700	802	801
700	701	803	802
701	702	804	803
702	703	805	804
703	704	806	805
704	705	807	806
705	706	808	807
706	707	809	808
707	708	810	809
708	709	811	810
709	710	812	811
710	711	813	812
711	712	814	813
712	713	815	814
713	612	714	815
714	715	817	816
715	716	818	817
716	717	819	818
717	718	820	819
718	719	821	820
719	720	822	821
720	721	823	822
721	722	824	823
722	723	825	824
723	724	826	825
724	725	827	826
725	726	828	827
726	727	829	828
727	728	830	829
728	729	831	830
729	730	832	831
730	731	833	832
731	732	834	833
732	733	835	834
733	734	836	835
734	735	837	836
735	736	838	837
736	737	839	838
737	738	840	839
738	739	841	840
739	740	842	841
740	741	843	842
741	742	844	843
742	743	845	844
743	744	846	845
744	745	847	846
745	746	848	847
746	747	849	848
747	748	850	849
748	749	851	850
749	750	852	851
750	751	853	852
751	752	854	853
752	753	855	854
753	754	856	855
754	755	857	856
755	756	858	857
756	757	859	858
757	758	860	859
758	759	861	860
759	760	862	861
760	761	863	862
761	762	864	863
762	763	865	864
763	764	866	865
764	765	867	866
765	766	868	867
766	767	869	868
767	768	870	869
768	769	871	870
769	770	872	871
770	771	873	872
771	772	874	873
772	773	875	874
773	774	876	875
774	775	877	876
775	776	878	877
776	777	879	878
777	778	880	879
778	779	881	880
779	780	882	881
780	781	883	882
781	782	884	883
782	783	885	884
783	784	886	885
784	785	887	886
785	786	888	887
786	787	889	888
787	788	890	889
788	789	891	890
789	790	892	891
790	791	893	892
791	792	894	893
792	793	895	894
793	794	896	895
794	795	897	896
795	796	898	897
796	797	899	898
797	798	900	899
798	799	901	900
799	800	902	901
800	801	903	902
801	802	904	903
802	803	905	904
803	804	906	905
804	805	907	906
805	806	908	907
806	807	909	908
807	808	910	909
808	809	911	910
809	810	912	911
810	811	913	912
811	812	914	913
812	813	915	914
813	814	916	915
814	815	917	916
815	714	816	917
816	817	919	918
817	818	920	919
818	819	921	920
819	820	922	921
820	821	923	922
821	822	924	923
822	823	925	924
823	824	926	925
824	825	927	926
825	826	928	927
826	827	929	928
827	828	930	929
828	829	931	930
829	830	932	931
830	831	933	932
831	832	934	933
832	833	935	934
833	834	936	935
834	835	937	936
835	836	938	937
836	837	939	938
837	838	940	939
838	839	941	940
839	840	942	941
840	841	943	942
841	842	944	943
842	843	945	944
843	844	946	945
844	845	947	946
845	846	948	947
846	847	949	948
847	848	950	949
848	849	951	950
849	850	952	951
850	851	953	952
851	852	954	953
852	853	955	954
853	854	956	955
854	855	957	956
855	856	958	957
856	857	959	958
857	858	960	959
858	859	961	960
859	860	962	961
860	861	963	962
861	862	964	963
862	863	965	964
863	864	966	965
864	865	967	966
865	866	968	967
866	867	969	968
867	868	970	969
868	869	971	970
869	870	972	971
870	871	973	972
871	872	974	973
872	873	975	974
873	874	976	975
874	875	977	976
875	876	978	977
876	877	979	978
877	878	980	979
878	879	981	980
879	880	982	981
880	881	983	982
881	882	984	983
882	883	985	984
883	884	986	985
884	885	987	986
885	886	988	987
886	887	989	988
887	888	990	989
888	889	991	990
889	890	992	991
890	891	993	992
891	892	994	993
892	893	995	994
893	894	996	995
894	895	997	996
895	896	998	997
896	897	999	998
897	898	1000	999
898	899	1001	1000
899	900	1002	1001
900	901	1003	1002
901	902	1004	1003
902	903	1005	1004
903	904	1006	1005
904	905	1007	1006
905	906	1008	1007
906	907	1009	1008
907	908	1010	1009
908	909	1011	1010
909	910	1012	1011
910	911	1013	1012
911	912	1014	1013
912	913	1015	1014
913	914	1016	1015
914	915	1017	1016
915	916	1018	1017
916	917	1019	1018
917	816	918	1019
918	919	1021	1020
919	920	1022	1021
920	921	1023	1022
921	922	1024	1023
922	923	1025	1024
923	924	1026	1025
924	925	1027	1026
925	926	1028	1027
926	927	1029	1028
927	928	1030	1029
928	929	1031	1030
929	930	1032	1031
930	931	1033	1032
931	932	1034	1033
932	933	1035	1034
933	934	1036	1035
934	935	1037	1036
935	936	1038	1037
936	937	1039	1038
937	938	1040	1039
938	939	1041	1040
939	940	1042	1041
940	941	1043	1042
941	942	1044	1043
942	943	1045	1044
943	944	1046	1045
944	945	1047	1046
945	946	1048	1047
946	947	1049	1048
947	948	1050	1049
948	949	1051	1050
949	950	1052	1051
950	951	1053	1052
951	952	1054	1053
952	953	1055	1054
953	954	1056	1055
954	955	1057	1056
955	956	1058	1057
956	957	1059	1058
957	958	1060	1059
958	959	1061	1060
959	960	1062	1061
960	961	1063	1062
961	962	1064	1063
962	963	1065	1064
963	964	1066	1065
964	965	1067	1066
965	966	1068	1067
966	967	1069	1068
967	968	1070	1069
968	969	1071	1070
969	970	1072	1071
970	971	1073	1072
971	972	1074	1073
972	973	1075	1074
973	974	1076	1075
974	975	1077	1076
975	976	1078	1077
976	977	1079	1078
977	978	1080	1079
978	979	1081	1080
979	980	1082	1081
980	981	1083	1082
981	982	1084	1083
982	983	1085	1084
983	984	1086	1085
984	985	1087	1086
985	986	1088	1087
986	987	1089	1088
987	988	1090	1089
988	989	1091	1090
989	990	1092	1091
990	991	1093	1092
991	992	1094	1093
992	993	1095	1094
993	994	1096	1095
994	995	1097	1096
995	996	1098	1097
996	997	1099	1098
997	998	1100	1099
998	999	1101	1100
999	1000	1102	1101
1000	1001	1103	1102
1001	1002	1104	1103
1002	1003	1105	1104
1003	1004	1106	1105
1004	1005	1107	1106
1005	1006	1108	1107
1006	1007	1109	1108
1007	1008	1110	1109
1008	1009	1111	1110
1009	1010	1112	1111
1010	1011	1113	1112
1011	1012	1114	1113
1012	1013	1115	1114
1013	1014	1116	1115
1014	1015	1117	1116
1015	1016	1118	1117
1016	1017	1119	1118
1017	1018	1120	1119
1018	1019	1121	1120
1019	918	1020	1121
1020	1021	1123	1122
1021	1022	1124	1123
1022	1023	1125	1124
1023	1024	1126	1125
1024	1025	1127	1126
1025	1026	1128	1127
1026	1027	1129	1128
1027	1028	1130	1129
1028	1029	1131	1130
1029	1030	1132	1131
1030	1031	1133	1132
1031	1032	1134	1133
1032	1033	1135	1134
1033	1034	1136	1135
1034	1035	1137	1136
1035	1036	1138	1137
1036	1037	1139	1138
1037	1038	1140	1139
1038	1039	1141	1140
1039	1040	1142	1141
1040	1041	1143	1142
1041	1042	1144	1143
1042	1043	1145	1144
1043	1044	1146	1145
1044	1045	1147	1146
1045	1046	1148	1147
1046	1047	1149	1148
1047	1048	1150	1149
1048	1049	1151	1150
1049	1050	1152	1151
1050	1051	1153	1152
1051	1052	1154	1153
1052	1053	1155	1154
1053	1054	1156	1155
1054	1055	1157	1156
1055	1056	1158	1157
1056	1057	1159	1158
1057	1058	1160	1159
1058	1059	1161	1160
1059	1060	1162	1161
1060	1061	1163	1162
1061	1062	1164	1163
1062	1063	1165	1164
1063	1064	1166	1165
1064	1065	1167	1166
1065	1066	1168	1167
1066	1067	1169	1168
1067	1068	1170	1169
1068	1069	1171	1170
1069	1070	1172	1171
1070	1071	1173	1172
1071	1072	1174	1173
1072	1073	1175	1174
1073	1074	1176	1175
1074	1075	1177	1176
1075	1076	1178	1177
1076	1077	1179	1178
1077	1078	1180	1179
1078	1079	1181	1180
1079	1080	1182	1181
1080	1081	1183	1182
1081	1082	1184	1183
1082	1083	1185	1184
1083	1084	1186	1185
1084	1085	1187	1186
1085	1086	1188	1187
1086	1087	1189	1188
1087	1088	1190	1189
1088	1089	1191	1190
1089	1090	1192	1191
1090	1091	1193	1192
1091	1092	1194	1193
1092	1093	1195	1194
1093	1094	1196	1195
1094	1095	1197	1196
1095	1096	1198	1197
1096	1097	1199	1198
1097	1098	1200	1199
1098	1099	1201	1200
1099	1100	1202	1201
1100	1101	1203	1202
1101	1102	1204	1203
1102	1103	1205	1204
1103	1104	1206	1205
1104	1105	1207	1206
1105	1106	1208	1207
1106	1107	1209	1208
1107	1108	1210	1209
1108	1109	1211	1210
1109	1110	1212	1211
1110	1111	1213	1212
1111	1112	1214	1213
1112	1113	1215	1214
1113	1114	1216	1215
1114	1115	1217	1216
1115	1116	1218	1217
1116	1117	1219	1218
1117	1118	1220	1219
1118	1119	1221	1220
1119	1120	1222	1221
1120	1121	1223	1222
1121	1020	1122	1223
1122	1123	1225	1224
1123	1124	1226	1225
1124	1125	1227	1226
1125	1126	1228	1227
1126	1127	1229	1228
1127	1128	1230	1229
1128	1129	1231	1230
1129	1130	1232	1231
1130	1131	1233	1232
1131	1132	1234	1233
1132	1133	1235	1234
1133	1134	1236	1235
1134	1135	1237	1236
1135	1136	1238	1237
1136	1137	1239	1238
1137	1138	1240	1239
1138	1139	1241	1240
1139	1140	1242	1241
1140	1141	1243	1242
1141	1142	1244	1243
1142	1143	1245	1244
1143	1144	1246	1245
1144	1145	1247	1246
1145	1146	1248	1247
1146	1147	1249	1248
1147	1148	1250	1249
1148	1149	1251	1250
1149	1150	1252	1251
1150	1151	1253	1252
1151	1152	1254	1253
1152	1153	1255	1254
1153	1154	1256	1255
1154	1155	1257	1256
1155	1156	1258	1257
1156	1157	1259	1258
1157	1158	1260	1259
1158	1159	1261	1260
1159	1160	1262	1261
1160	1161	1263	1262
1161	1162	1264	1263
1162	1163	1265	1264
1163	1164	1266	1265
1164	1165	1267	1266
1165	1166	1268	1267
1166	1167	1269	1268
1167	1168	1270	1269
1168	1169	1271	1270
1169	1170	1272	1271
1170	1171	1273	1272
1171	1172	1274	1273
1172	1173	1275	1274
1173	1174	1276	1275
1174	1175	1277	1276
1175	1176	1278	1277
1176	1177	1279	1278
1177	1178	1280	1279
1178	1179	1281	1280
1179	1180	1282	1281
1180	1181	1283	1282
1181	1182	1284	1283
1182	1183	1285	1284
1183	1184	1286	1285
1184	1185	1287	1286
1185	1186	1288	1287
1186	1187	1289	1288
1187	1188	1290	1289
1188	1189	1291	1290
1189	1190	1292	1291
1190	1191	1293	1292
1191	1192	1294	1293
1192	1193	1295	1294
1193	1194	1296	1295
1194	1195	1297	1296
1195	1196	1298	1297
1196	1197	1299	1298
1197	1198	1300	1299
1198	1199	1301	1300
1199	1200	1302	1301
1200	1201	1303	1302
1201	1202	1304	1303
1202	1203	1305	1304
1203	1204	1306	1305
1204	1205	1307	1306
1205	1206	1308	1307
1206	1207	1309	1308
1207	1208	1310	1309
1208	1209	1311	1310
1209	1210	1312	1311
1210	1211	1313	1312
1211	1212	1314	1313
1212	1213	1315	1314
1213	1214	1316	1315
1214	1215	1317	1316
1215	1216	1318	1317
1216	1217	1319	1318
1217	1218	1320	1319
1218	1219	1321	1320
1219	1220	1322	1321
1220	1221	1323	1322
1221	1222	1324	1323
1222	1223	1325	1324
1223	1122	1224	1325
1224	1225	1327	1326
1225	1226	1328	1327
1226	1227	1329	1328
1227	1228	1330	1329
1228	1229	1331	1330
1229	1230	1332	1331
1230	1231	1333	1332
1231	1232	1334	1333
1232	1233	1335	1334
1233	1234	1336	1335
1234	1235	1337	1336
1235	1236	1338	1337
1236	1237	1339	1338
1237	1238	1340	1339
1238	1239	1341	1340
1239	1240	1342	1341
1240	1241	1343	1342
1241	1242	1344	1343
1242	1243	1345	1344
1243	1244	1346	1345
1244	1245	1347	1346
1245	1246	1348	1347
1246	1247	1349	1348
1247	1248	1350	1349
1248	1249	1351	1350
1249	1250	1352	1351
1250	1251	1353	1352
1251	1252	1354	1353
1252	1253	1355	1354
1253	1254	1356	1355
1254	1255	1357	1356
1255	1256	1358	1357
1256	1257	1359	1358
1257	1258	1360	1359
1258	1259	1361	1360
1259	1260	1362	1361
1260	1261	1363	1362
1261	1262	1364	1363
1262	1263	1365	1364
1263	1264	1366	1365
1264	1265	1367	1366
1265	1266	1368	1367
1266	1267	1369	1368
1267	1268	1370	1369
1268	1269	1371	1370
1269	1270	1372	1371
1270	1271	1373	1372
1271	1272	1374	1373
1272	1273	1375	1374
1273	1274	1376	1375
1274	1275	1377	1376
1275	1276	1378	1377
1276	1277	1379	1378
1277	1278	1380	1379
1278	1279	1381	1380
1279	1280	1382	1381
1280	1281	1383	1382
1281	1282	1384	1383
1282	1283	1385	1384
1283	1284	1386	1385
1284	1285	1387	1386
1285	1286	1388	1387
1286	1287	1389	1388
1287	1288	1390	1389
1288	1289	1391	1390
1289	1290	1392	1391
1290	1291	1393	1392
1291	1292	1394	1393
1292	1293	1395	1394
1293	1294	1396	1395
1294	1295	1397	1396
1295	1296	1398	1397
1296	1297	1399	1398
1297	1298	1400	1399
1298	1299	1401	1400
1299	1300	1402	1401
1300	1301	1403	1402
1301	1302	1404	1403
1302	1303	1405	1404
1303	1304	1406	1405
1304	1305	1407	1406
1305	1306	1408	1407
1306	1307	1409	1408
1307	1308	1410	1409
1308	1309	1411	1410
1309	1310	1412	1411
1310	1311	1413	1412
1311	1312	1414	1413
1312	1313	1415	1414
1313	1314	1416	1415
1314	1315	1417	1416
1315	1316	1418	1417
1316	1317	1419	1418
1317	1318	1420	1419
1318	1319	1421	1420
1319	1320	1422	1421
1320	1321	1423	1422
1321	1322	1424	1423
1322	1323	1425	1424
1323	1324	1426	1425
1324	1325	1427	1426
1325	1224	1326	1427
1326	1327	1429	1428
1327	1328	1430	1429
1328	1329	1431	1430
1329	1330	1432	1431
1330	1331	1433	1432
1331	1332	1434	1433
1332	1333	1435	1434
1333	1334	1436	1435
1334	1335	1437	1436
1335	1336	1438	1437
1336	1337	1439	1438
1337	1338	1440	1439
1338	1339	1441	1440
1339	1340	1442	1441
1340	1341	1443	1442
1341	1342	1444	1443
1342	1343	1445	1444
1343	1344	1446	1445
1344	1345	1447	1446
1345	1346	1448	1447
1346	1347	1449	1448
1347	1348	1450	1449
1348	1349	1451	1450
1349	1350	1452	1451
1350	1351	1453	1452
1351	1352	1454	1453
1352	1353	1455	1454
1353	1354	1456	1455
1354	1355	1457	1456
1355	1356	1458	1457
1356	1357	1459	1458
1357	1358	1460	1459
1358	1359	1461	1460
1359	1360	1462	1461
1360	1361	1463	1462
1361	1362	1464	1463
1362	1363	1465	1464
1363	1364	1466	1465
1364	1365	1467	1466
1365	1366	1468	1467
1366	1367	1469	1468
1367	1368	1470	1469
1368	1369	1471	1470
1369	1370	1472	1471
1370	1371	1473	1472
1371	1372	1474	1473
1372	1373	1475	1474
1373	1374	1476	1475
1374	1375	1477	1476
1375	1376	1478	1477
1376	1377	1479	1478
1377	1378	1480	1479
1378	1379	1481	1480
1379	1380	1482	1481
1380	1381	1483	1482
1381	1382	1484	1483
1382	1383	1485	1484
1383	1384	1486	1485
1384	1385	1487	1486
1385	1386	1488	1487
1386	1387	1489	1488
1387	1388	1490	1489
1388	1389	1491	1490
1389	1390	1492	1491
1390	1391	1493	1492
1391	1392	1494	1493
1392	1393	1495	1494
1393	1394	1496	1495
1394	1395	1497	1496
1395	1396	1498	1497
1396	1397	1499	1498
1397	1398	1500	1499
1398	1399	1501	1500
1399	1400	1502	1501
1400	1401	1503	1502
1401	1402	1504	1503
1402	1403	1505	1504
1403	1404	1506	1505
1404	1405	1507	1506
1405	1406	1508	1507
1406	1407	1509	1508
1407	1408	1510	1509
1408	1409	1511	1510
1409	1410	1512	1511
1410	1411	1513	1512
1411	1412	1514	1513
1412	1413	1515	1514
1413	1414	1516	1515
1414	1415	1517	1516
1415	1416	1518	1517
1416	1417	1519	1518
1417	1418	1520	1519
1418	1419	1521	1520
1419	1420	1522	1521
1420	1421	1523	1522
1421	1422	1524	1523
1422	1423	1525	1524
1423	1424	1526	1525
1424	1425	1527	1526
1425	1426	1528	1527
1426	1427	1529	1528
1427	1326	1428	1529
1428	1429	1531	1530
1429	1430	1532	1531
1430	1431	1533	1532
1431	1432	1534	1533
1432	1433	1535	1534
1433	1434	1536	1535
1434	1435	1537	1536
1435	1436	1538	1537
1436	1437	1539	1538
1437	1438	1540	1539
1438	1439	1541	1540
1439	1440	1542	1541
1440	1441	1543	1542
1441	1442	1544	1543
1442	1443	1545	1544
1443	1444	1546	1545
1444	1445	1547	1546
1445	1446	1548	1547
1446	1447	1549	1548
1447	1448	1550	1549
1448	1449	1551	1550
1449	1450	1552	1551
1450	1451	1553	1552
1451	1452	1554	1553
1452	1453	1555	1554
1453	1454	1556	1555
1454	1455	1557	1556
1455	1456	1558	1557
1456	1457	1559	1558
1457	1458	1560	1559
1458	1459	1561	1560
1459	1460	1562	1561
1460	1461	1563	1562
1461	1462	1564	1563
1462	1463	1565	1564
1463	1464	1566	1565
1464	1465	1567	1566
1465	1466	1568	1567
1466	1467	1569	1568
1467	1468	1570	1569
1468	1469	1571	1570
1469	1470	1572	1571
1470	1471	1573	1572
1471	1472	1574	1573
1472	1473	1575	1574
1473	1474	1576	1575
1474	1475	1577	1576
1475	1476	1578	1577
1476	1477	1579	1578
1477	1478	1580	1579
1478	1479	1581	1580
1479	1480	1582	1581
1480	1481	1583	1582
1481	1482	1584	1583
1482	1483	1585	1584
1483	1484	1586	1585
1484	1485	1587	1586
1485	1486	1588	1587
1486	1487	1589	1588
1487	1488	1590	1589
1488	1489	1591	1590
1489	1490	1592	1591
1490	1491	1593	1592
1491	1492	1594	1593
1492	1493	1595	1594
1493	1494	1596	1595
1494	1495	1597	1596
1495	1496	1598	1597
1496	1497	1599	1598
1497	1498	1600	1599
1498	1499	1601	1600
1499	1500	1602	1601
1500	1501	1603	1602
1501	1502	1604	1603
1502	1503	1605	1604
1503	1504	1606	1605
1504	1505	1607	1606
1505	1506	1608	1607
1506	1507	1609	1608
1507	1508	1610	1609
1508	1509	1611	1610
1509	1510	1612	1611
1510	1511	1613	1612
1511	1512	1614	1613
1512	1513	1615	1614
1513	1514	1616	1615
1514	1515	1617	1616
1515	1516	1618	1617
1516	1517	1619	1618
1517	1518	1620	1619
1518	1519	1621	1620
1519	1520	1622	1621
1520	1521	1623	1622
1521	1522	1624	1623
1522	1523	1625	1624
1523	1524	1626	1625
1524	1525	1627	1626
1525	1526	1628	1627
1526	1527	1629	1628
1527	1528	1630	1629
1528	1529	1631	1630
1529	1428	1530	1631
1530	1531	1633	1632
1531	1532	1634	1633
1532	1533	1635	1634
1533	1534	1636	1635
1534	1535	1637	1636
1535	1536	1638	1637
1536	1537	1639	1638
1537	1538	1640	1639
1538	1539	1641	1640
1539	1540	1642	1641
1540	1541	1643	1642
1541	1542	1644	1643
1542	1543	1645	1644
1543	1544	1646	1645
1544	1545	1647	1646
1545	1546	1648	1647
1546	1547	1649	1648
1547	1548	1650	1649
1548	1549	1651	1650
1549	1550	1652	1651
1550	1551	1653	1652
1551	1552	1654	1653
1552	1553	1655	1654
1553	1554	1656	1655
1554	1555	1657	1656
1555	1556	1658	1657
1556	1557	1659	1658
1557	1558	1660	1659
1558	1559	1661	1660
1559	1560	1662	1661
1560	1561	1663	1662
1561	1562	1664	1663
1562	1563	1665	1664
1563	1564	1666	1665
1564	1565	1667	1666
1565	1566	1668	1667
1566	1567	1669	1668
1567	1568	1670	1669
1568	1569	1671	1670
1569	1570	1672	1671
1570	1571	1673	1672
1571	1572	1674	1673
1572	1573	1675	1674
1573	1574	1676	1675
1574	1575	1677	1676
1575	1576	1678	1677
1576	1577	1679	1678
1577	1578	1680	1679
1578	1579	1681	1680
1579	1580	1682	1681
1580	1581	1683	1682
1581	1582	1684	1683
1582	1583	1685	1684
1583	1584	1686	1685
1584	1585	1687	1686
1585	1586	1688	1687
1586	1587	1689	1688
1587	1588	1690	1689
1588	1589	1691	1690
1589	1590	1692	1691
1590	1591	1693	1692
1591	1592	1694	1693
1592	1593	1695	1694
1593	1594	1696	1695
1594	1595	1697	1696
1595	1596	1698	1697
1596	1597	1699	1698
1597	1598	1700	1699
1598	1599	1701	1700
1599	1600	1702	1701
1600	1601	1703	1702
1601	1602	1704	1703
1602	1603	1705	1704
1603	1604	1706	1705
1604	1605	1707	1706
1605	1606	1708	1707
1606	1607	1709	1708
1607	1608	1710	1709
1608	1609	1711	1710
1609	1610	1712	1711
1610	1611	1713	1712
1611	1612	1714	1713
1612	1613	1715	1714
1613	1614	1716	1715
1614	1615	1717	1716
1615	1616	1718	1717
1616	1617	1719	1718
1617	1618	1720	1719
1618	1619	1721	1720
1619	1620	1722	1721
1620	1621	1723	1722
1621	1622	1724	1723
1622	1623	1725	1724
1623	1624	1726	1725
1624	1625	1727	1726
1625	1626	1728	1727
1626	1627	1729	1728
1627	1628	1730	1729
1628	1629	1731	1730
1629	1630	1732	1731
1630	1631	1733	1732
1631	1530	1632	1733
1632	1633	1735	1734
1633	1634	1736	1735
1634	1635	1737	1736
1635	1636	1738	1737
1636	1637	1739	1738
1637	1638	1740	1739
1638	1639	1741	1740
1639	1640	1742	1741
1640	1641	1743	1742
1641	1642	1744	1743
1642	1643	1745	1744
1643	1644	1746	1745
1644	1645	1747	1746
1645	1646	1748	1747
1646	1647	1749	1748
1647	1648	1750	1749
1648	1649	1751	1750
1649	1650	1752	1751
1650	1651	1753	1752
1651	1652	1754	1753
1652	1653	1755	1754
1653	1654	1756	1755
1654	1655	1757	1756
1655	1656	1758	1757
1656	1657	1759	1758
1657	1658	1760	1759
1658	1659	1761	1760
1659	1660	1762	1761
1660	1661	1763	1762
1661	1662	1764	1763
1662	1663	1765	1764
1663	1664	1766	1765
1664	1665	1767	1766
1665	1666	1768	1767
1666	1667	1769	1768
1667	1668	1770	1769
1668	1669	1771	1770
1669	1670	1772	1771
1670	1671	1773	1772
1671	1672	1774	1773
1672	1673	1775	1774
1673	1674	1776	1775
1674	1675	1777	1776
1675	1676	1778	1777
1676	1677	1779	1778
1677	1678	1780	1779
1678	1679	1781	1780
1679	1680	1782	1781
1680	1681	1783	1782
1681	1682	1784	1783
1682	1683	1785	1784
1683	1684	1786	1785
1684	1685	1787	1786
1685	1686	1788	1787
1686	1687	1789	1788
1687	1688	1790	1789
1688	1689	1791	1790
1689	1690	1792	1791
1690	1691	1793	1792
1691	1692	1794	1793
1692	1693	1795	1794
1693	1694	1796	1795
1694	1695	1797	1796
1695	1696	1798	1797
1696	1697	1799	1798
1697	1698	1800	1799
1698	1699	1801	1800
1699	1700	1802	1801
1700	1701	1803	1802
1701	1702	1804	1803
1702	1703	1805	1804
1703	1704	1806	1805
1704	1705	1807	1806
1705	1706	1808	1807
1706	1707	1809	1808
1707	1708	1810	1809
1708	1709	1811	1810
1709	1710	1812	1811
1710	1711	1813	1812
1711	1712	1814	1813
1712	1713	1815	1814
1713	1714	1816	1815
1714	1715	1817	1816
1715	1716	1818	1817
1716	1717	1819	1818
1717	1718	1820	1819
1718	1719	1821	1820
1719	1720	1822	1821
1720	1721	1823	1822
1721	1722	1824	1823
1722	1723	1825	1824
1723	1724	1826	1825
1724	1725	1827	1826
1725	1726	1828	1827
1726	1727	1829	1828
1727	1728	1830	1829
1728	1729	1831	1830
1729	1730	1832	1831
1730	1731	1833	1832
1731	1732	1834	1833
1732	1733	1835	1834
1733	1632	1734	1835
1734	1735	1837	1836
1735	1736	1838	1837
1736	1737	1839	1838
1737	1738	1840	1839
1738	1739	1841	1840
1739	1740	1842	1841
1740	1741	1843	1842
1741	1742	1844	1843
1742	1743	1845	1844
1743	1744	1846	1845
1744	1745	1847	1846
1745	1746	1848	1847
1746	1747	1849	1848
1747	1748	1850	1849
1748	1749	1851	1850
1749	1750	1852	1851
1750	1751	1853	1852
1751	1752	1854	1853
1752	1753	1855	1854
1753	1754	1856	1855
1754	1755	1857	1856
1755	1756	1858	1857
1756	1757	1859	1858
1757	1758	1860	1859
1758	1759	1861	1860
1759	1760	1862	1861
1760	1761	1863	1862
1761	1762	1864	1863
1762	1763	1865	1864
1763	1764	1866	1865
1764	1765	1867	1866
1765	1766	1868	1867
1766	1767	1869	1868
1767	1768	1870	1869
1768	1769	1871	1870
1769	1770	1872	1871
1770	1771	1873	1872
1771	1772	1874	1873
1772	1773	1875	1874
1773	1774	1876	1875
1774	1775	1877	1876
1775	1776	1878	1877
1776	1777	1879	1878
1777	1778	1880	1879
1778	1779	1881	1880
1779	1780	1882	1881
1780	1781	1883	1882
1781	1782	1884	1883
1782	1783	1885	1884
1783	1784	1886	1885
1784	1785	1887	1886
1785	1786	1888	1887
1786	1787	1889	1888
1787	1788	1890	1889
1788	1789	1891	1890
1789	1790	1892	1891
1790	1791	1893	1892
1791	1792	1894	1893
1792	1793	1895	1894
1793	1794	1896	1895
1794	1795	1897	1896
1795	1796	1898	1897
1796	1797	1899	1898
1797	1798	1900	1899
1798	1799	1901	1900
1799	1800	1902	1901
1800	1801	1903	1902
1801	1802	1904	1903
1802	1803	1905	1904
1803	1804	1906	1905
1804	1805	1907	1906
1805	1806	1908	1907
1806	1807	1909	1908
1807	1808	1910	1909
1808	1809	1911	1910
1809	1810	1912	1911
1810	1811	1913	1912
1811	1812	1914	1913
1812	1813	1915	1914
1813	1814	1916	1915
1814	1815	1917	1916
1815	1816	1918	1917
1816	1817	1919	1918
1817	1818	1920	1919
1818	1819	1921	1920
1819	1820	1922	1921
1820	1821	1923	1922
1821	1822	1924	1923
1822	1823	1925	1924
1823	1824	1926	1925
1824	1825	1927	1926
1825	1826	1928	1927
1826	1827	1929	1928
1827	1828	1930	1929
1828	1829	1931	1930
1829	1830	1932	1931
1830	1831	1933	1932
1831	1832	1934	1933
1832	1833	1935	1934
1833	1834	1936	1935
1834	1835	1937	1936
1835	1734	1836	1937
1836	1837	1939	1938
1837	1838	1940	1939
1838	1839	1941	1940
1839	1840	1942	1941
1840	1841	1943	1942
1841	1842	1944	1943
1842	1843	1945	1944
1843	1844	1946	1945
1844	1845	1947	1946
1845	1846	1948	1947
1846	1847	1949	1948
1847	1848	1950	1949
1848	1849	1951	1950
1849	1850	1952	1951
1850	1851	1953	1952
1851	1852	1954	1953
1852	1853	1955	1954
1853	1854	1956	1955
1854	1855	1957	1956
1855	1856	1958	1957
1856	1857	1959	1958
1857	1858	1960	1959
1858	1859	1961	1960
1859	1860	1962	1961
1860	1861	1963	1962
1861	1862	1964	1963
1862	1863	1965	1964
1863	1864	1966	1965
1864	1865	1967	1966
1865	1866	1968	1967
1866	1867	1969	1968
1867	1868	1970	1969
1868	1869	1971	1970
1869	1870	1972	1971
1870	1871	1973	1972
1871	1872	1974	1973
1872	1873	1975	1974
1873	1874	1976	1975
1874	1875	1977	1976
1875	1876	1978	1977
1876	1877	1979	1978
1877	1878	1980	1979
1878	1879	1981	1980
1879	1880	1982	1981
1880	1881	1983	1982
1881	1882	1984	1983
1882	1883	1985	1984
1883	1884	1986	1985
1884	1885	1987	1986
1885	1886	1988	1987
1886	1887	1989	1988
1887	1888	1990	1989
1888	1889	1991	1990
1889	1890	1992	1991
1890	1891	1993	1992
1891	1892	1994	1993
1892	1893	1995	1994
1893	1894	1996	1995
1894	1895	1997	1996
1895	1896	1998	1997
1896	1897	1999	1998
1897	1898	2000	1999
1898	1899	2001	2000
1899	1900	2002	2001
1900	1901	2003	2002
1901	1902	2004	2003
1902	1903	2005	2004
1903	1904	2006	2005
1904	1905	2007	2006
1905	1906	2008	2007
1906	1907	2009	2008
1907	1908	2010	2009
1908	1909	2011	2010
1909	1910	2012	2011
1910	1911	2013	2012
1911	1912	2014	2013
1912	1913	2015	2014
1913	1914	2016	2015
1914	1915	2017	2016
1915	1916	2018	2017
1916	1917	2019	2018
1917	1918	2020	2019
1918	1919	2021	2020
1919	1920	2022	2021
1920	1921	2023	2022
1921	1922	2024	2023
1922	1923	2025	2024
1923	1924	2026	2025
1924	1925	2027	2026
1925	1926	2028	2027
1926	1927	2029	2028
1927	1928	2030	2029
1928	1929	2031	2030
1929	1930	2032	2031
1930	1931	2033	2032
1931	1932	2034	2033
1932	1933	2035	2034
1933	1934	2036	2035
1934	1935	2037	2036
1935	1936	2038	2037
1936	1937	2039	2038
1937	1836	1938	2039
1938	1939	2041	2040
1939	1940	2042	2041
1940	1941	2043	2042
1941	1942	2044	2043
1942	1943	2045	2044
1943	1944	2046	2045
1944	1945	2047	2046
1945	1946	2048	2047
1946	1947	2049	2048
1947	1948	2050	2049
1948	1949	2051	2050
1949	1950	2052	2051
1950	1951	2053	2052
1951	1952	2054	2053
1952	1953	2055	2054
1953	1954	2056	2055
1954	1955	2057	2056
1955	1956	2058	2057
1956	1957	2059	2058
1957	1958	2060	2059
1958	1959	2061	2060
1959	1960	2062	2061
1960	1961	2063	2062
1961	1962	2064	2063
1962	1963	2065	2064
1963	1964	2066	2065
1964	1965	2067	2066
1965	1966	2068	2067
1966	1967	2069	2068
1967	1968	2070	2069
1968	1969	2071	2070
1969	1970	2072	2071
1970	1971	2073	2072
1971	1972	2074	2073
1972	1973	2075	2074
1973	1974	2076	2075
1974	1975	2077	2076
1975	1976	2078	2077
1976	1977	2079	2078
1977	1978	2080	2079
1978	1979	2081	2080
1979	1980	2082	2081
1980	1981	2083	2082
1981	1982	2084	2083
1982	1983	2085	2084
1983	1984	2086	2085
1984	1985	2087	2086
1985	1986	2088	2087
1986	1987	2089	2088
1987	1988	2090	2089
1988	1989	2091	2090
1989	1990	2092	2091
1990	1991	2093	2092
1991	1992	2094	2093
1992	1993	2095	2094
1993	1994	2096	2095
1994	1995	2097	2096
1995	1996	2098	2097
1996	1997	2099	2098
1997	1998	2100	2099
1998	1999	2101	2100
1999	2000	2102	2101
2000	2001	2103	2102
2001	2002	2104	2103
2002	2003	2105	2104
2003	2004	2106	2105
2004	2005	2107	2106
2005	2006	2108	2107
2006	2007	2109	2108
2007	2008	2110	2109
2008	2009	2111	2110
2009	2010	2112	2111
2010	2011	2113	2112
2011	2012	2114	2113
2012	2013	2115	2114
2013	2014	2116	2115
2014	2015	2117	2116
2015	2016	2118	2117
2016	2017	2119	2118
2017	2018	2120	2119
2018	2019	2121	2120
2019	2020	2122	2121
2020	2021	2123	2122
2021	2022	2124	2123
2022	2023	2125	2124
2023	2024	2126	2125
2024	2025	2127	2126
2025	2026	2128	2127
2026	2027	2129	2128
2027	2028	2130	2129
2028	2029	2131	2130
2029	2030	2132	2131
2030	2031	2133	2132
2031	2032	2134	2133
2032	2033	2135	2134
2033	2034	2136	2135
2034	2035	2137	2136
2035	2036	2138	2137
2036	2037	2139	2138
2037	2038	2140	2139
2038	2039	2141	2140
2039	1938	2040	2141
2040	2041	2143	2142
2041	2042	2144	2143
2042	2043	2145	2144
2043	2044	2146	2145
2044	2045	2147	2146
2045	2046	2148	2147
2046	2047	2149	2148
2047	2048	2150	2149
2048	2049	2151	2150
2049	2050	2152	2151
2050	2051	2153	2152
2051	2052	2154	2153
2052	2053	2155	2154
2053	2054	2156	2155
2054	2055	2157	2156
2055	2056	2158	2157
2056	2057	2159	2158
2057	2058	2160	2159
2058	2059	2161	2160
2059	2060	2162	2161
2060	2061	2163	2162
2061	2062	2164	2163
2062	2063	2165	2164
2063	2064	2166	2165
2064	2065	2167	2166
2065	2066	2168	2167
2066	2067	2169	2168
2067	2068	2170	2169
2068	2069	2171	2170
2069	2070	2172	2171
2070	2071	2173	2172
2071	2072	2174	2173
2072	2073	2175	2174
2073	2074	2176	2175
2074	2075	2177	2176
2075	2076	2178	2177
2076	2077	2179	2178
2077	2078	2180	2179
2078	2079	2181	2180
2079	2080	2182	2181
2080	2081	2183	2182
2081	2082	2184	2183
2082	2083	2185	2184
2083	2084	2186	2185
2084	2085	2187	2186
2085	2086	2188	2187
2086	2087	2189	2188
2087	2088	2190	2189
2088	2089	2191	2190
2089	2090	2192	2191
2090	2091	2193	2192
2091	2092	2194	2193
2092	2093	2195	2194
2093	2094	2196	2195
2094	2095	2197	2196
2095	2096	2198	2197
2096	2097	2199	2198
2097	2098	2200	2199
2098	2099	2201	2200
2099	2100	2202	2201
2100	2101	2203	2202
2101	2102	2204	2203
2102	2103	2205	2204
2103	2104	2206	2205
2104	2105	2207	2206
2105	2106	2208	2207
2106	2107	2209	2208
2107	2108	2210	2209
2108	2109	2211	2210
2109	2110	2212	2211
2110	2111	2213	2212
2111	2112	2214	2213
2112	2113	2215	2214
2113	2114	2216	2215
2114	2115	2217	2216
2115	2116	2218	2217
2116	2117	2219	2218
2117	2118	2220	2219
2118	2119	2221	2220
2119	2120	2222	2221
2120	2121	2223	2222
2121	2122	2224	2223
2122	2123	2225	2224
2123	2124	2226	2225
2124	2125	2227	2226
2125	2126	2228	2227
2126	2127	2229	2228
2127	2128	2230	2229
2128	2129	2231	2230
2129	2130	2232	2231
2130	2131	2233	2232
2131	2132	2234	2233
2132	2133	2235	2234
2133	2134	2236	2235
2134	2135	2237	2236
2135	2136	2238	2237
2136	2137	2239	2238
2137	2138	2240	2239
2138	2139	2241	2240
2139	2140	2242	2241
2140	2141	2243	2242
2141	2040	2142	2243
2142	2143	2245	2244
2143	2144	2246	2245
2144	2145	2247	2246
2145	2146	2248	2247
2146	2147	2249	2248
2147	2148	2250	2249
2148	2149	2251	2250
2149	2150	2252	2251
2150	2151	2253	2252
2151	2152	2254	2253
2152	2153	2255	2254
2153	2154	2256	2255
2154	2155	2257	2256
2155	2156	2258	2257
2156	2157	2259	2258
2157	2158	2260	2259
2158	2159	2261	2260
2159	2160	2262	2261
2160	2161	2263	2262
2161	2162	2264	2263
2162	2163	2265	2264
2163	2164	2266	2265
2164	2165	2267	2266
2165	2166	2268	2267
2166	2167	2269	2268
2167	2168	2270	2269
2168	2169	2271	2270
2169	2170	2272	2271
2170	2171	2273	2272
2171	2172	2274	2273
2172	2173	2275	2274
2173	2174	2276	2275
2174	2175	2277	2276
2175	2176	2278	2277
2176	2177	2279	2278
2177	2178	2280	2279
2178	2179	2281	2280
2179	2180	2282	2281
2180	2181	2283	2282
2181	2182	2284	2283
2182	2183	2285	2284
2183	2184	2286	2285
2184	2185	2287	2286
2185	2186	2288	2287
2186	2187	2289	2288
2187	2188	2290	2289
2188	2189	2291	2290
2189	2190	2292	2291
2190	2191	2293	2292
2191	2192	2294	2293
2192	2193	2295	2294
2193	2194	2296	2295
2194	2195	2297	2296
2195	2196	2298	2297
2196	2197	2299	2298
2197	2198	2300	2299
2198	2199	2301	2300
2199	2200	2302	2301
2200	2201	2303	2302
2201	2202	2304	2303
2202	2203	2305	2304
2203	2204	2306	2305
2204	2205	2307	2306
2205	2206	2308	2307
2206	2207	2309	2308
2207	2208	2310	2309
2208	2209	2311	2310
2209	2210	2312	2311
2210	2211	2313	2312
2211	2212	2314	2313
2212	2213	2315	2314
2213	2214	2316	2315
2214	2215	2317	2316
2215	2216	2318	2317
2216	2217	2319	2318
2217	2218	2320	2319
2218	2219	2321	2320
2219	2220	2322	2321
2220	2221	2323	2322
2221	2222	2324	2323
2222	2223	2325	2324
2223	2224	2326	2325
2224	2225	2327	2326
2225	2226	2328	2327
2226	2227	2329	2328
2227	2228	2330	2329
2228	2229	2331	2330
2229	2230	2332	2331
2230	2231	2333	2332
2231	2232	2334	2333
2232	2233	2335	2334
2233	2234	2336	2335
2234	2235	2337	2336
2235	2236	2338	2337
2236	2237	2339	2338
2237	2238	2340	2339
2238	2239	2341	2340
2239	2240	2342	2341
2240	2241	2343	2342
2241	2242	2344	2343
2242	2243	2345	2344
2243	2142	2244	2345
2244	2245	2347	2346
2245	2246	2348	2347
2246	2247	2349	2348
2247	2248	2350	2349
2248	2249	2351	2350
2249	2250	2352	2351
2250	2251	2353	2352
2251	2252	2354	2353
2252	2253	2355	2354
2253	2254	2356	2355
2254	2255	2357	2356
2255	2256	2358	2357
2256	2257	2359	2358
2257	2258	2360	2359
2258	2259	2361	2360
2259	2260	2362	2361
2260	2261	2363	2362
2261	2262	2364	2363
2262	2263	2365	2364
2263	2264	2366	2365
2264	2265	2367	2366
2265	2266	2368	2367
2266	2267	2369	2368
2267	2268	2370	2369
2268	2269	2371	2370
2269	2270	2372	2371
2270	2271	2373	2372
2271	2272	2374	2373
2272	2273	2375	2374
2273	2274	2376	2375
2274	2275	2377	2376
2275	2276	2378	2377
2276	2277	2379	2378
2277	2278	2380	2379
2278	2279	2381	2380
2279	2280	2382	2381
2280	2281	2383	2382
2281	2282	2384	2383
2282	2283	2385	2384
2283	2284	2386	2385
2284	2285	2387	2386
2285	2286	2388	2387
2286	2287	2389	2388
2287	2288	2390	2389
2288	2289	2391	2390
2289	2290	2392	2391
2290	2291	2393	2392
2291	2292	2394	2393
2292	2293	2395	2394
2293	2294	2396	2395
2294	2295	2397	2396
2295	2296	2398	2397
2296	2297	2399	2398
2297	2298	2400	2399
2298	2299	2401	2400
2299	2300	2402	2401
2300	2301	2403	2402
2301	2302	2404	2403
2302	2303	2405	2404
2303	2304	2406	2405
2304	2305	2407	2406
2305	2306	2408	2407
2306	2307	2409	2408
2307	2308	2410	2409
2308	2309	2411	2410
2309	2310	2412	2411
2310	2311	2413	2412
2311	2312	2414	2413
2312	2313	2415	2414
2313	2314	2416	2415
2314	2315	2417	2416
2315	2316	2418	2417
2316	2317	2419	2418
2317	2318	2420	2419
2318	2319	2421	2420
2319	2320	2422	2421
2320	2321	2423	2422
2321	2322	2424	2423
2322	2323	2425	2424
2323	2324	2426	2425
2324	2325	2427	2426
2325	2326	2428	2427
2326	2327	2429	2428
2327	2328	2430	2429
2328	2329	2431	2430
2329	2330	2432	2431
2330	2331	2433	2432
2331	2332	2434	2433
2332	2333	2435	2434
2333	2334	2436	2435
2334	2335	2437	2436
2335	2336	2438	2437
2336	2337	2439	2438
2337	2338	2440	2439
2338	2339	2441	2440
2339	2340	2442	2441
2340	2341	2443	2442
2341	2342	2444	2443
2342	2343	2445	2444
2343	2344	2446	2445
2344	2345	2447	2446
2345	2244	2346	2447
2346	2347	2449	2448
2347	2348	2450	2449
2348	2349	2451	2450
2349	2350	2452	2451
2350	2351	2453	2452
2351	2352	2454	2453
2352	2353	2455	2454
2353	2354	2456	2455
2354	2355	2457	2456
2355	2356	2458	2457
2356	2357	2459	2458
2357	2358	2460	2459
2358	2359	2461	2460
2359	2360	2462	2461
2360	2361	2463	2462
2361	2362	2464	2463
2362	2363	2465	2464
2363	2364	2466	2465
2364	2365	2467	2466
2365	2366	2468	2467
2366	2367	2469	2468
2367	2368	2470	2469
2368	2369	2471	2470
2369	2370	2472	2471
2370	2371	2473	2472
2371	2372	2474	2473
2372	2373	2475	2474
2373	2374	2476	2475
2374	2375	2477	2476
2375	2376	2478	2477
2376	2377	2479	2478
2377	2378	2480	2479
2378	2379	2481	2480
2379	2380	2482	2481
2380	2381	2483	2482
2381	2382	2484	2483
2382	2383	2485	2484
2383	2384	2486	2485
2384	2385	2487	2486
2385	2386	2488	2487
2386	2387	2489	2488
2387	2388	2490	2489
2388	2389	2491	2490
2389	2390	2492	2491
2390	2391	2493	2492
2391	2392	2494	2493
2392	2393	2495	2494
2393	2394	2496	2495
2394	2395	2497	2496
2395	2396	2498	2497
2396	2397	2499	2498
2397	2398	2500	2499
2398	2399	2501	2500
2399	2400	2502	2501
2400	2401	2503	2502
2401	2402	2504	2503
2402	2403	2505	2504
2403	2404	2506	2505
2404	2405	2507	2506
2405	2406	2508	2507
2406	2407	2509	2508
2407	2408	2510	2509
2408	2409	2511	2510
2409	2410	2512	2511
2410	2411	2513	2512
2411	2412	2514	2513
2412	2413	2515	2514
2413	2414	2516	2515
2414	2415	2517	2516
2415	2416	2518	2517
2416	2417	2519	2518
2417	2418	2520	2519
2418	2419	2521	2520
2419	2420	2522	2521
2420	2421	2523	2522
2421	2422	2524	2523
2422	2423	2525	2524
2423	2424	2526	2525
2424	2425	2527	2526
2425	2426	2528	2527
2426	2427	2529	2528
2427	2428	2530	2529
2428	2429	2531	2530
2429	2430	2532	2531
2430	2431	2533	2532
2431	2432	2534	2533
2432	2433	2535	2534
2433	2434	2536	2535
2434	2435	2537	2536
2435	2436	2538	2537
2436	2437	2539	2538
2437	2438	2540	2539
2438	2439	2541	2540
2439	2440	2542	2541
2440	2441	2543	2542
2441	2442	2544	2543
2442	2443	2545	2544
2443	2444	2546	2545
2444	2445	2547	2546
2445	2446	2548	2547
2446	2447	2549	2548
2447	2346	2448	2549
2448	2449	2551	2550
2449	2450	2552	2551
2450	2451	2553	2552
2451	2452	2554	2553
2452	2453	2555	2554
2453	2454	2556	2555
2454	2455	2557	2556
2455	2456	2558	2557
2456	2457	2559	2558
2457	2458	2560	2559
2458	2459	2561	2560
2459	2460	2562	2561
2460	2461	2563	2562
2461	2462	2564	2563
2462	2463	2565	2564
2463	2464	2566	2565
2464	2465	2567	2566
2465	2466	2568	2567
2466	2467	2569	2568
2467	2468	2570	2569
2468	2469	2571	2570
2469	2470	2572	2571
2470	2471	2573	2572
2471	2472	2574	2573
2472	2473	2575	2574
2473	2474	2576	2575
2474	2475	2577	2576
2475	2476	2578	2577
2476	2477	2579	2578
2477	2478	2580	2579
2478	2479	2581	2580
2479	2480	2582	2581
2480	2481	2583	2582
2481	2482	2584	2583
2482	2483	2585	2584
2483	2484	2586	2585
2484	2485	2587	2586
2485	2486	2588	2587
2486	2487	2589	2588
2487	2488	2590	2589
2488	2489	2591	2590
2489	2490	2592	2591
2490	2491	2593	2592
2491	2492	2594	2593
2492	2493	2595	2594
2493	2494	2596	2595
2494	2495	2597	2596
2495	2496	2598	2597
2496	2497	2599	2598
2497	2498	2600	2599
2498	2499	2601	2600
2499	2500	2602	2601
2500	2501	2603	2602
2501	2502	2604	2603
2502	2503	2605	2604
2503	2504	2606	2605
2504	2505	2607	2606
2505	2506	2608	2607
2506	2507	2609	2608
2507	2508	2610	2609
2508	2509	2611	2610
2509	2510	2612	2611
2510	2511	2613	2612
2511	2512	2614	2613
2512	2513	2615	2614
2513	2514	2616	2615
2514	2515	2617	2616
2515	2516	2618	2617
2516	2517	2619	2618
2517	2518	2620	2619
2518	2519	2621	2620
2519	2520	2622	2621
2520	2521	2623	2622
2521	2522	2624	2623
2522	2523	2625	2624
2523	2524	2626	2625
2524	2525	2627	2626
2525	2526	2628	2627
2526	2527	2629	2628
2527	2528	2630	2629
2528	2529	2631	2630
2529	2530	2632	2631
2530	2531	2633	2632
2531	2532	2634	2633
2532	2533	2635	2634
2533	2534	2636	2635
2534	2535	2637	2636
2535	2536	2638	2637
2536	2537	2639	2638
2537	2538	2640	2639
2538	2539	2641	2640
2539	2540	2642	2641
2540	2541	2643	2642
2541	2542	2644	2643
2542	2543	2645	2644
2543	2544	2646	2645
2544	2545	2647	2646
2545	2546	2648	2647
2546	2547	2649	2648
2547	2548	2650	2649
2548	2549	2651	2650
2549	2448	2550	2651
2550	2551	2653	2652
2551	2552	2654	2653
2552	2553	2655	2654
2553	2554	2656	2655
2554	2555	2657	2656
2555	2556	2658	2657
2556	2557	2659	2658
2557	2558	2660	2659
2558	2559	2661	2660
2559	2560	2662	2661
2560	2561	2663	2662
2561	2562	2664	2663
2562	2563	2665	2664
2563	2564	2666	2665
2564	2565	2667	2666
2565	2566	2668	2667
2566	2567	2669	2668
2567	2568	2670	2669
2568	2569	2671	2670
2569	2570	2672	2671
2570	2571	2673	2672
2571	2572	2674	2673
2572	2573	2675	2674
2573	2574	2676	2675
2574	2575	2677	2676
2575	2576	2678	2677
2576	2577	2679	2678
2577	2578	2680	2679
2578	2579	2681	2680
2579	2580	2682	2681
2580	2581	2683	2682
2581	2582	2684	2683
2582	2583	2685	2684
2583	2584	2686	2685
2584	2585	2687	2686
2585	2586	2688	2687
2586	2587	2689	2688
2587	2588	2690	2689
2588	2589	2691	2690
2589	2590	2692	2691
2590	2591	2693	2692
2591	2592	2694	2693
2592	2593	2695	2694
2593	2594	2696	2695
2594	2595	2697	2696
2595	2596	2698	2697
2596	2597	2699	2698
2597	2598	2700	2699
2598	2599	2701	2700
2599	2600	2702	2701
2600	2601	2703	2702
2601	2602	2704	2703
2602	2603	2705	2704
2603	2604	2706	2705
2604	2605	2707	2706
2605	2606	2708	2707
2606	2607	2709	2708
2607	2608	2710	2709
2608	2609	2711	2710
2609	2610	2712	2711
2610	2611	2713	2712
2611	2612	2714	2713
2612	2613	2715	2714
2613	2614	2716	2715
2614	2615	2717	2716
2615	2616	2718	2717
2616	2617	2719	2718
2617	2618	2720	2719
2618	2619	2721	2720
2619	2620	2722	2721
2620	2621	2723	2722
2621	2622	2724	2723
2622	2623	2725	2724
2623	2624	2726	2725
2624	2625	2727	2726
2625	2626	2728	2727
2626	2627	2729	2728
2627	2628	2730	2729
2628	2629	2731	2730
2629	2630	2732	2731
2630	2631	2733	2732
2631	2632	2734	2733
2632	2633	2735	2734
2633	2634	2736	2735
2634	2635	2737	2736
2635	2636	2738	2737
2636	2637	2739	2738
2637	2638	2740	2739
2638	2639	2741	2740
2639	2640	2742	2741
2640	2641	2743	2742
2641	2642	2744	2743
2642	2643	2745	2744
2643	2644	2746	2745
2644	2645	2747	2746
2645	2646	2748	2747
2646	2647	2749	2748
2647	2648	2750	2749
2648	2649	2751	2750
2649	2650	2752	2751
2650	2651	2753	2752
2651	2550	2652	2753
2652	2653	2755	2754
2653	2654	2756	2755
2654	2655	2757	2756
2655	2656	2758	2757
2656	2657	2759	2758
2657	2658	2760	2759
2658	2659	2761	2760
2659	2660	2762	2761
2660	2661	2763	2762
2661	2662	2764	2763
2662	2663	2765	2764
2663	2664	2766	2765
2664	2665	2767	2766
2665	2666	2768	2767
2666	2667	2769	2768
2667	2668	2770	2769
2668	2669	2771	2770
2669	2670	2772	2771
2670	2671	2773	2772
2671	2672	2774	2773
2672	2673	2775	2774
2673	2674	2776	2775
2674	2675	2777	2776
2675	2676	2778	2777
2676	2677	2779	2778
2677	2678	2780	2779
2678	2679	2781	2780
2679	2680	2782	2781
2680	2681	2783	2782
2681	2682	2784	2783
2682	2683	2785	2784
2683	2684	2786	2785
2684	2685	2787	2786
2685	2686	2788	2787
2686	2687	2789	2788
2687	2688	2790	2789
2688	2689	2791	2790
2689	2690	2792	2791
2690	2691	2793	2792
2691	2692	2794	2793
2692	2693	2795	2794
2693	2694	2796	2795
2694	2695	2797	2796
2695	2696	2798	2797
2696	2697	2799	2798
2697	2698	2800	2799
2698	2699	2801	2800
2699	2700	2802	2801
2700	2701	2803	2802
2701	2702	2804	2803
2702	2703	2805	2804
2703	2704	2806	2805
2704	2705	2807	2806
2705	2706	2808	2807
2706	2707	2809	2808
2707	2708	2810	2809
2708	2709	2811	2810
2709	2710	2812	2811
2710	2711	2813	2812
2711	2712	2814	2813
2712	2713	2815	2814
2713	2714	2816	2815
2714	2715	2817	2816
2715	2716	2818	2817
2716	2717	2819	2818
2717	2718	2820	2819
2718	2719	2821	2820
2719	2720	2822	2821
2720	2721	2823	2822
2721	2722	2824	2823
2722	2723	2825	2824
2723	2724	2826	2825
2724	2725	2827	2826
2725	2726	2828	2827
2726	2727	2829	2828
2727	2728	2830	2829
2728	2729	2831	2830
2729	2730	2832	2831
2730	2731	2833	2832
2731	2732	2834	2833
2732	2733	2835	2834
2733	2734	2836	2835
2734	2735	2837	2836
2735	2736	2838	2837
2736	2737	2839	2838
2737	2738	2840	2839
2738	2739	2841	2840
2739	2740	2842	2841
2740	2741	2843	2842
2741	2742	2844	2843
2742	2743	2845	2844
2743	2744	2846	2845
2744	2745	2847	2846
2745	2746	2848	2847
2746	2747	2849	2848
2747	2748	2850	2849
2748	2749	2851	2850
2749	2750	2852	2851
2750	2751	2853	2852
2751	2752	2854	2853
2752	2753	2855	2854
2753	2652	2754	2855
2754	2755	2857	2856
2755	2756	2858	2857
2756	2757	2859	2858
2757	2758	2860	2859
2758	2759	2861	2860
2759	2760	2862	2861
2760	2761	2863	2862
2761	2762	2864	2863
2762	2763	2865	2864
2763	2764	2866	2865
2764	2765	2867	2866
2765	2766	2868	2867
2766	2767	2869	2868
2767	2768	2870	2869
2768	2769	2871	2870
2769	2770	2872	2871
2770	2771	2873	2872
2771	2772	2874	2873
2772	2773	2875	2874
2773	2774	2876	2875
2774	2775	2877	2876
2775	2776	2878	2877
2776	2777	2879	2878
2777	2778	2880	2879
2778	2779	2881	2880
2779	2780	2882	2881
2780	2781	2883	2882
2781	2782	2884	2883
2782	2783	2885	2884
2783	2784	2886	2885
2784	2785	2887	2886
2785	2786	2888	2887
2786	2787	2889	2888
2787	2788	2890	2889
2788	2789	2891	2890
2789	2790	2892	2891
2790	2791	2893	2892
2791	2792	2894	2893
2792	2793	2895	2894
2793	2794	2896	2895
2794	2795	2897	2896
2795	2796	2898	2897
2796	2797	2899	2898
2797	2798	2900	2899
2798	2799	2901	2900
2799	2800	2902	2901
2800	2801	2903	2902
2801	2802	2904	2903
2802	2803	2905	2904
2803	2804	2906	2905
2804	2805	2907	2906
2805	2806	2908	2907
2806	2807	2909	2908
2807	2808	2910	2909
2808	2809	2911	2910
2809	2810	2912	2911
2810	2811	2913	2912
2811	2812	2914	2913
2812	2813	2915	2914
2813	2814	2916	2915
2814	2815	2917	2916
2815	2816	2918	2917
2816	2817	2919	2918
2817	2818	2920	2919
2818	2819	2921	2920
2819	2820	2922	2921
2820	2821	2923	2922
2821	2822	2924	2923
2822	2823	2925	2924
2823	2824	2926	2925
2824	2825	2927	2926
2825	2826	2928	2927
2826	2827	2929	2928
2827	2828	2930	2929
2828	2829	2931	2930
2829	2830	2932	2931
2830	2831	2933	2932
2831	2832	2934	2933
2832	2833	2935	2934
2833	2834	2936	2935
2834	2835	2937	2936
2835	2836	2938	2937
2836	2837	2939	2938
2837	2838	2940	2939
2838	2839	2941	2940
2839	2840	2942	2941
2840	2841	2943	2942
2841	2842	2944	2943
2842	2843	2945	2944
2843	2844	2946	2945
2844	2845	2947	2946
2845	2846	2948	2947
2846	2847	2949	2948
2847	2848	2950	2949
2848	2849	2951	2950
2849	2850	2952	2951
2850	2851	2953	2952
2851	2852	2954	2953
2852	2853	2955	2954
2853	2854	2956	2955
2854	2855	2957	2956
2855	2754	2856	2957
2856	2857	2959	2958
2857	2858	2960	2959
2858	2859	2961	2960
2859	2860	2962	2961
2860	2861	2963	2962
2861	2862	2964	2963
2862	2863	2965	2964
2863	2864	2966	2965
2864	2865	2967	2966
2865	2866	2968	2967
2866	2867	2969	2968
2867	2868	2970	2969
2868	2869	2971	2970
2869	2870	2972	2971
2870	2871	2973	2972
2871	2872	2974	2973
2872	2873	2975	2974
2873	2874	2976	2975
2874	2875	2977	2976
2875	2876	2978	2977
2876	2877	2979	2978
2877	2878	2980	2979
2878	2879	2981	2980
2879	2880	2982	2981
2880	2881	2983	2982
2881	2882	2984	2983
2882	2883	2985	2984
2883	2884	2986	2985
2884	2885	2987	2986
2885	2886	2988	2987
2886	2887	2989	2988
2887	2888	2990	2989
2888	2889	2991	2990
2889	2890	2992	2991
2890	2891	2993	2992
2891	2892	2994	2993
2892	2893	2995	2994
2893	2894	2996	2995
2894	2895	2997	2996
2895	2896	2998	2997
2896	2897	2999	2998
2897	2898	3000	2999
2898	2899	3001	3000
2899	2900	3002	3001
2900	2901	3003	3002
2901	2902	3004	3003
2902	2903	3005	3004
2903	2904	3006	3005
2904	2905	3007	3006
2905	2906	3008	3007
2906	2907	3009	3008
2907	2908	3010	3009
2908	2909	3011	3010
2909	2910	3012	3011
2910	2911	3013	3012
2911	2912	3014	3013
2912	2913	3015	3014
2913	2914	3016	3015
2914	2915	3017	3016
2915	2916	3018	3017
2916	2917	3019	3018
2917	2918	3020	3019
2918	2919	3021	3020
2919	2920	3022	3021
2920	2921	3023	3022
2921	2922	3024	3023
2922	2923	3025	3024
2923	2924	3026	3025
2924	2925	3027	3026
2925	2926	3028	3027
2926	2927	3029	3028
2927	2928	3030	3029
2928	2929	3031	3030
2929	2930	3032	3031
2930	2931	3033	3032
2931	2932	3034	3033
2932	2933	3035	3034
2933	2934	3036	3035
2934	2935	3037	3036
2935	2936	3038	3037
2936	2937	3039	3038
2937	2938	3040	3039
2938	2939	3041	3040
2939	2940	3042	3041
2940	2941	3043	3042
2941	2942	3044	3043
2942	2943	3045	3044
2943	2944	3046	3045
2944	2945	3047	3046
2945	2946	3048	3047
2946	2947	3049	3048
2947	2948	3050	3049
2948	2949	3051	3050
2949	2950	3052	3051
2950	2951	3053	3052
2951	2952	3054	3053
2952	2953	3055	3054
2953	2954	3056	3055
2954	2955	3057	3056
2955	2956	3058	3057
2956	2957	3059	3058
2957	2856	2958	3059
2958	2959	3061	3060
2959	2960	3062	3061
2960	2961	3063	3062
2961	2962	3064	3063
2962	2963	3065	3064
2963	2964	3066	3065
2964	2965	3067	3066
2965	2966	3068	3067
2966	2967	3069	3068
2967	2968	3070	3069
2968	2969	3071	3070
2969	2970	3072	3071
2970	2971	3073	3072
2971	2972	3074	3073
2972	2973	3075	3074
2973	2974	3076	3075
2974	2975	3077	3076
2975	2976	3078	3077
2976	2977	3079	3078
2977	2978	3080	3079
2978	2979	3081	3080
2979	2980	3082	3081
2980	2981	3083	3082
2981	2982	3084	3083
2982	2983	3085	3084
2983	2984	3086	3085
2984	2985	3087	3086
2985	2986	3088	3087
2986	2987	3089	3088
2987	2988	3090	3089
2988	2989	3091	3090
2989	2990	3092	3091
2990	2991	3093	3092
2991	2992	3094	3093
2992	2993	3095	3094
2993	2994	3096	3095
2994	2995	3097	3096
2995	2996	3098	3097
2996	2997	3099	3098
2997	2998	3100	3099
2998	2999	3101	3100
2999	3000	3102	3101
3000	3001	3103	3102
3001	3002	3104	3103
3002	3003	3105	3104
3003	3004	3106	3105
3004	3005	3107	3106
3005	3006	3108	3107
3006	3007	3109	3108
3007	3008	3110	3109
3008	3009	3111	3110
3009	3010	3112	3111
3010	3011	3113	3112
3011	3012	3114	3113
3012	3013	3115	3114
3013	3014	3116	3115
3014	3015	3117	3116
3015	3016	3118	3117
3016	3017	3119	3118
3017	3018	3120	3119
3018	3019	3121	3120
3019	3020	3122	3121
3020	3021	3123	3122
3021	3022	3124	3123
3022	3023	3125	3124
3023	3024	3126	3125
3024	3025	3127	3126
3025	3026	3128	3127
3026	3027	3129	3128
3027	3028	3130	3129
3028	3029	3131	3130
3029	3030	3132	3131
3030	3031	3133	3132
3031	3032	3134	3133
3032	3033	3135	3134
3033	3034	3136	3135
3034	3035	3137	3136
3035	3036	3138	3137
3036	3037	3139	3138
3037	3038	3140	3139
3038	3039	3141	3140
3039	3040	3142	3141
3040	3041	3143	3142
3041	3042	3144	3143
3042	3043	3145	3144
3043	3044	3146	3145
3044	3045	3147	3146
3045	3046	3148	3147
3046	3047	3149	3148
3047	3048	3150	3149
3048	3049	3151	3150
3049	3050	3152	3151
3050	3051	3153	3152
3051	3052	3154	3153
3052	3053	3155	3154
3053	3054	3156	3155
3054	3055	3157	3156
3055	3056	3158	3157
3056	3057	3159	3158
3057	3058	3160	3159
3058	3059	3161	3160
3059	2958	3060	3161
3060	3061	3163	3162
3061	3062	3164	3163
3062	3063	3165	3164
3063	3064	3166	3165
3064	3065	3167	3166
3065	3066	3168	3167
3066	3067	3169	3168
3067	3068	3170	3169
3068	3069	3171	3170
3069	3070	3172	3171
3070	3071	3173	3172
3071	3072	3174	3173
3072	3073	3175	3174
3073	3074	3176	3175
3074	3075	3177	3176
3075	3076	3178	3177
3076	3077	3179	3178
3077	3078	3180	3179
3078	3079	3181	3180
3079	3080	3182	3181
3080	3081	3183	3182
3081	3082	3184	3183
3082	3083	3185	3184
3083	3084	3186	3185
3084	3085	3187	3186
3085	3086	3188	3187
3086	3087	3189	3188
3087	3088	3190	3189
3088	3089	3191	3190
3089	3090	3192	3191
3090	3091	3193	3192
3091	3092	3194	3193
3092	3093	3195	3194
3093	3094	3196	3195
3094	3095	3197	3196
3095	3096	3198	3197
3096	3097	3199	3198
3097	3098	3200	3199
3098	3099	3201	3200
3099	3100	3202	3201
3100	3101	3203	3202
3101	3102	3204	3203
3102	3103	3205	3204
3103	3104	3206	3205
3104	3105	3207	3206
3105	3106	3208	3207
3106	3107	3209	3208
3107	3108	3210	3209
3108	3109	3211	3210
3109	3110	3212	3211
3110	3111	3213	3212
3111	3112	3214	3213
3112	3113	3215	3214
3113	3114	3216	3215
3114	3115	3217	3216
3115	3116	3218	3217
3116	3117	3219	3218
3117	3118	3220	3219
3118	3119	3221	3220
3119	3120	3222	3221
3120	3121	3223	3222
3121	3122	3224	3223
3122	3123	3225	3224
3123	3124	3226	3225
3124	3125	3227	3226
3125	3126	3228	3227
3126	3127	3229	3228
3127	3128	3230	3229
3128	3129	3231	3230
3129	3130	3232	3231
3130	3131	3233	3232
3131	3132	3234	3233
3132	3133	3235	3234
3133	3134	3236	3235
3134	3135	3237	3236
3135	3136	3238	3237
3136	3137	3239	3238
3137	3138	3240	3239
3138	3139	3241	3240
3139	3140	3242	3241
3140	3141	3243	3242
3141	3142	3244	3243
3142	3143	3245	3244
3143	3144	3246	3245
3144	3145	3247	3246
3145	3146	3248	3247
3146	3147	3249	3248
3147	3148	3250	3249
3148	3149	3251	3250
3149	3150	3252	3251
3150	3151	3253	3252
3151	3152	3254	3253
3152	3153	3255	3254
3153	3154	3256	3255
3154	3155	3257	3256
3155	3156	3258	3257
3156	3157	3259	3258
3157	3158	3260	3259
3158	3159	3261	3260
3159	3160	3262	3261
3160	3161	3263	3262
3161	3060	3162	3263
3162	3163	3265	3264
3163	3164	3266	3265
3164	3165	3267	3266
3165	3166	3268	3267
3166	3167	3269	3268
3167	3168	3270	3269
3168	3169	3271	3270
3169	3170	3272	3271
3170	3171	3273	3272
3171	3172	3274	3273
3172	3173	3275	3274
3173	3174	3276	3275
3174	3175	3277	3276
3175	3176	3278	3277
3176	3177	3279	3278
3177	3178	3280	3279
3178	3179	3281	3280
3179	3180	3282	3281
3180	3181	3283	3282
3181	3182	3284	3283
3182	3183	3285	3284
3183	3184	3286	3285
3184	3185	3287	3286
3185	3186	3288	3287
3186	3187	3289	3288
3187	3188	3290	3289
3188	3189	3291	3290
3189	3190	3292	3291
3190	3191	3293	3292
3191	3192	3294	3293
3192	3193	3295	3294
3193	3194	3296	3295
3194	3195	3297	3296
3195	3196	3298	3297
3196	3197	3299	3298
3197	3198	3300	3299
3198	3199	3301	3300
3199	3200	3302	3301
3200	3201	3303	3302
3201	3202	3304	3303
3202	3203	3305	3304
3203	3204	3306	3305
3204	3205	3307	3306
3205	3206	3308	3307
3206	3207	3309	3308
3207	3208	3310	3309
3208	3209	3311	3310
3209	3210	3312	3311
3210	3211	3313	3312
3211	3212	3314	3313
3212	3213	3315	3314
3213	3214	3316	3315
3214	3215	3317	3316
3215	3216	3318	3317
3216	3217	3319	3318
3217	3218	3320	3319
3218	3219	3321	3320
3219	3220	3322	3321
3220	3221	3323	3322
3221	3222	3324	3323
3222	3223	3325	3324
3223	3224	3326	3325
3224	3225	3327	3326
3225	3226	3328	3327
3226	3227	3329	3328
3227	3228	3330	3329
3228	3229	3331	3330
3229	3230	3332	3331
3230	3231	3333	3332
3231	3232	3334	3333
3232	3233	3335	3334
3233	3234	3336	3335
3234	3235	3337	3336
3235	3236	3338	3337
3236	3237	3339	3338
3237	3238	3340	3339
3238	3239	3341	3340
3239	3240	3342	3341
3240	3241	3343	3342
3241	3242	3344	3343
3242	3243	3345	3344
3243	3244	3346	3345
3244	3245	3347	3346
3245	3246	3348	3347
3246	3247	3349	3348
3247	3248	3350	3349
3248	3249	3351	3350
3249	3250	3352	3351
3250	3251	3353	3352
3251	3252	3354	3353
3252	3253	3355	3354
3253	3254	3356	3355
3254	3255	3357	3356
3255	3256	3358	3357
3256	3257	3359	3358
3257	3258	3360	3359
3258	3259	3361	3360
3259	3260	3362	3361
3260	3261	3363	3362
3261	3262	3364	3363
3262	3263	3365	3364
3263	3162	3264	3365
3264	3265	3367	3366
3265	3266	3368	3367
3266	3267	3369	3368
3267	3268	3370	3369
3268	3269	3371	3370
3269	3270	3372	3371
3270	3271	3373	3372
3271	3272	3374	3373
3272	3273	3375	3374
3273	3274	3376	3375
3274	3275	3377	3376
3275	3276	3378	3377
3276	3277	3379	3378
3277	3278	3380	3379
3278	3279	3381	3380
3279	3280	3382	3381
3280	3281	3383	3382
3281	3282	3384	3383
3282	3283	3385	3384
3283	3284	3386	3385
3284	3285	3387	3386
3285	3286	3388	3387
3286	3287	3389	3388
3287	3288	3390	3389
3288	3289	3391	3390
3289	3290	3392	3391
3290	3291	3393	3392
3291	3292	3394	3393
3292	3293	3395	3394
3293	3294	3396	3395
3294	3295	3397	3396
3295	3296	3398	3397
3296	3297	3399	3398
3297	3298	3400	3399
3298	3299	3401	3400
3299	3300	3402	3401
3300	3301	3403	3402
3301	3302	3404	3403
3302	3303	3405	3404
3303	3304	3406	3405
3304	3305	3407	3406
3305	3306	3408	3407
3306	3307	3409	3408
3307	3308	3410	3409
3308	3309	3411	3410
3309	3310	3412	3411
3310	3311	3413	3412
3311	3312	3414	3413
3312	3313	3415	3414
3313	3314	3416	3415
3314	3315	3417	3416
3315	3316	3418	3417
3316	3317	3419	3418
3317	3318	3420	3419
3318	3319	3421	3420
3319	3320	3422	3421
3320	3321	3423	3422
3321	3322	3424	3423
3322	3323	3425	3424
3323	3324	3426	3425
3324	3325	3427	3426
3325	3326	3428	3427
3326	3327	3429	3428
3327	3328	3430	3429
3328	3329	3431	3430
3329	3330	3432	3431
3330	3331	3433	3432
3331	3332	3434	3433
3332	3333	3435	3434
3333	3334	3436	3435
3334	3335	3437	3436
3335	3336	3438	3437
3336	3337	3439	3438
3337	3338	3440	3439
3338	3339	3441	3440
3339	3340	3442	3441
3340	3341	3443	3442
3341	3342	3444	3443
3342	3343	3445	3444
3343	3344	3446	3445
3344	3345	3447	3446
3345	3346	3448	3447
3346	3347	3449	3448
3347	3348	3450	3449
3348	3349	3451	3450
3349	3350	3452	3451
3350	3351	3453	3452
3351	3352	3454	3453
3352	3353	3455	3454
3353	3354	3456	3455
3354	3355	3457	3456
3355	3356	3458	3457
3356	3357	3459	3458
3357	3358	3460	3459
3358	3359	3461	3460
3359	3360	3462	3461
3360	3361	3463	3462
3361	3362	3464	3463
3362	3363	3465	3464
3363	3364	3466	3465
3364	3365	3467	3466
3365	3264	3366	3467
3366	3367	3469	3468
3367	3368	3470	3469
3368	3369	3471	3470
3369	3370	3472	3471
3370	3371	3473	3472
3371	3372	3474	3473
3372	3373	3475	3474
3373	3374	3476	3475
3374	3375	3477	3476
3375	3376	3478	3477
3376	3377	3479	3478
3377	3378	3480	3479
3378	3379	3481	3480
3379	3380	3482	3481
3380	3381	3483	3482
3381	3382	3484	3483
3382	3383	3485	3484
3383	3384	3486	3485
3384	3385	3487	3486
3385	3386	3488	3487
3386	3387	3489	3488
3387	3388	3490	3489
3388	3389	3491	3490
3389	3390	3492	3491
3390	3391	3493	3492
3391	3392	3494	3493
3392	3393	3495	3494
3393	3394	3496	3495
3394	3395	3497	3496
3395	3396	3498	3497
3396	3397	3499	3498
3397	3398	3500	3499
3398	3399	3501	3500
3399	3400	3502	3501
3400	3401	3503	3502
3401	3402	3504	3503
3402	3403	3505	3504
3403	3404	3506	3505
3404	3405	3507	3506
3405	3406	3508	3507
3406	3407	3509	3508
3407	3408	3510	3509
3408	3409	3511	3510
3409	3410	3512	3511
3410	3411	3513	3512
3411	3412	3514	3513
3412	3413	3515	3514
3413	3414	3516	3515
3414	3415	3517	3516
3415	3416	3518	3517
3416	3417	3519	3518
3417	3418	3520	3519
3418	3419	3521	3520
3419	3420	3522	3521
3420	3421	3523	3522
3421	3422	3524	3523
3422	3423	3525	3524
3423	3424	3526	3525
3424	3425	3527	3526
3425	3426	3528	3527
3426	3427	3529	3528
3427	3428	3530	3529
3428	3429	3531	3530
3429	3430	3532	3531
3430	3431	3533	3532
3431	3432	3534	3533
3432	3433	3535	3534
3433	3434	3536	3535
3434	3435	3537	3536
3435	3436	3538	3537
3436	3437	3539	3538
3437	3438	3540	3539
3438	3439	3541	3540
3439	3440	3542	3541
3440	3441	3543	3542
3441	3442	3544	3543
3442	3443	3545	3544
3443	3444	3546	3545
3444	3445	3547	3546
3445	3446	3548	3547
3446	3447	3549	3548
3447	3448	3550	3549
3448	3449	3551	3550
3449	3450	3552	3551
3450	3451	3553	3552
3451	3452	3554	3553
3452	3453	3555	3554
3453	3454	3556	3555
3454	3455	3557	3556
3455	3456	3558	3557
3456	3457	3559	3558
3457	3458	3560	3559
3458	3459	3561	3560
3459	3460	3562	3561
3460	3461	3563	3562
3461	3462	3564	3563
3462	3463	3565	3564
3463	3464	3566	3565
3464	3465	3567	3566
3465	3466	3568	3567
3466	3467	3569	3568
3467	3366	3468	3569
3468	3469	3571	3570
3469	3470	3572	3571
3470	3471	3573	3572
3471	3472	3574	3573
3472	3473	3575	3574
3473	3474	3576	3575
3474	3475	3577	3576
3475	3476	3578	3577
3476	3477	3579	3578
3477	3478	3580	3579
3478	3479	3581	3580
3479	3480	3582	3581
3480	3481	3583	3582
3481	3482	3584	3583
3482	3483	3585	3584
3483	3484	3586	3585
3484	3485	3587	3586
3485	3486	3588	3587
3486	3487	3589	3588
3487	3488	3590	3589
3488	3489	3591	3590
3489	3490	3592	3591
3490	3491	3593	3592
3491	3492	3594	3593
3492	3493	3595	3594
3493	3494	3596	3595
3494	3495	3597	3596
3495	3496	3598	3597
3496	3497	3599	3598
3497	3498	3600	3599
3498	3499	3601	3600
3499	3500	3602	3601
3500	3501	3603	3602
3501	3502	3604	3603
3502	3503	3605	3604
3503	3504	3606	3605
3504	3505	3607	3606
3505	3506	3608	3607
3506	3507	3609	3608
3507	3508	3610	3609
3508	3509	3611	3610
3509	3510	3612	3611
3510	3511	3613	3612
3511	3512	3614	3613
3512	3513	3615	3614
3513	3514	3616	3615
3514	3515	3617	3616
3515	3516	3618	3617
3516	3517	3619	3618
3517	3518	3620	3619
3518	3519	3621	3620
3519	3520	3622	3621
3520	3521	3623	3622
3521	3522	3624	3623
3522	3523	3625	3624
3523	3524	3626	3625
3524	3525	3627	3626
3525	3526	3628	3627
3526	3527	3629	3628
3527	3528	3630	3629
3528	3529	3631	3630
3529	3530	3632	3631
3530	3531	3633	3632
3531	3532	3634	3633
3532	3533	3635	3634
3533	3534	3636	3635
3534	3535	3637	3636
3535	3536	3638	3637
3536	3537	3639	3638
3537	3538	3640	3639
3538	3539	3641	3640
3539	3540	3642	3641
3540	3541	3643	3642
3541	3542	3644	3643
3542	3543	3645	3644
3543	3544	3646	3645
3544	3545	3647	3646
3545	3546	3648	3647
3546	3547	3649	3648
3547	3548	3650	3649
3548	3549	3651	3650
3549	3550	3652	3651
3550	3551	3653	3652
3551	3552	3654	3653
3552	3553	3655	3654
3553	3554	3656	3655
3554	3555	3657	3656
3555	3556	3658	3657
3556	3557	3659	3658
3557	3558	3660	3659
3558	3559	3661	3660
3559	3560	3662	3661
3560	3561	3663	3662
3561	3562	3664	3663
3562	3563	3665	3664
3563	3564	3666	3665
3564	3565	3667	3666
3565	3566	3668	3667
3566	3567	3669	3668
3567	3568	3670	3669
3568	3569	3671	3670
3569	3468	3570	3671
3570	3571	3673	3672
3571	3572	3674	3673
3572	3573	3675	3674
3573	3574	3676	3675
3574	3575	3677	3676
3575	3576	3678	3677
3576	3577	3679	3678
3577	3578	3680	3679
3578	3579	3681	3680
3579	3580	3682	3681
3580	3581	3683	3682
3581	3582	3684	3683
3582	3583	3685	3684
3583	3584	3686	3685
3584	3585	3687	3686
3585	3586	3688	3687
3586	3587	3689	3688
3587	3588	3690	3689
3588	3589	3691	3690
3589	3590	3692	3691
3590	3591	3693	3692
3591	3592	3694	3693
3592	3593	3695	3694
3593	3594	3696	3695
3594	3595	3697	3696
3595	3596	3698	3697
3596	3597	3699	3698
3597	3598	3700	3699
3598	3599	3701	3700
3599	3600	3702	3701
3600	3601	3703	3702
3601	3602	3704	3703
3602	3603	3705	3704
3603	3604	3706	3705
3604	3605	3707	3706
3605	3606	3708	3707
3606	3607	3709	3708
3607	3608	3710	3709
3608	3609	3711	3710
3609	3610	3712	3711
3610	3611	3713	3712
3611	3612	3714	3713
3612	3613	3715	3714
3613	3614	3716	3715
3614	3615	3717	3716
3615	3616	3718	3717
3616	3617	3719	3718
3617	3618	3720	3719
3618	3619	3721	3720
3619	3620	3722	3721
3620	3621	3723	3722
3621	3622	3724	3723
3622	3623	3725	3724
3623	3624	3726	3725
3624	3625	3727	3726
3625	3626	3728	3727
3626	3627	3729	3728
3627	3628	3730	3729
3628	3629	3731	3730
3629	3630	3732	3731
3630	3631	3733	3732
3631	3632	3734	3733
3632	3633	3735	3734
3633	3634	3736	3735
3634	3635	3737	3736
3635	3636	3738	3737
3636	3637	3739	3738
3637	3638	3740	3739
3638	3639	3741	3740
3639	3640	3742	3741
3640	3641	3743	3742
3641	3642	3744	3743
3642	3643	3745	3744
3643	3644	3746	3745
3644	3645	3747	3746
3645	3646	3748	3747
3646	3647	3749	3748
3647	3648	3750	3749
3648	3649	3751	3750
3649	3650	3752	3751
3650	3651	3753	3752
3651	3652	3754	3753
3652	3653	3755	3754
3653	3654	3756	3755
3654	3655	3757	3756
3655	3656	3758	3757
3656	3657	3759	3758
3657	3658	3760	3759
3658	3659	3761	3760
3659	3660	3762	3761
3660	3661	3763	3762
3661	3662	3764	3763
3662	3663	3765	3764
3663	3664	3766	3765
3664	3665	3767	3766
3665	3666	3768	3767
3666	3667	3769	3768
3667	3668	3770	3769
3668	3669	3771	3770
3669	3670	3772	3771
3670	3671	3773	3772
3671	3570	3672	3773
3672	3673	3775	3774
3673	3674	3776	3775
3674	3675	3777	3776
3675	3676	3778	3777
3676	3677	3779	3778
3677	3678	3780	3779
3678	3679	3781	3780
3679	3680	3782	3781
3680	3681	3783	3782
3681	3682	3784	3783
3682	3683	3785	3784
3683	3684	3786	3785
3684	3685	3787	3786
3685	3686	3788	3787
3686	3687	3789	3788
3687	3688	3790	3789
3688	3689	3791	3790
3689	3690	3792	3791
3690	3691	3793	3792
3691	3692	3794	3793
3692	3693	3795	3794
3693	3694	3796	3795
3694	3695	3797	3796
3695	3696	3798	3797
3696	3697	3799	3798
3697	3698	3800	3799
3698	3699	3801	3800
3699	3700	3802	3801
3700	3701	3803	3802
3701	3702	3804	3803
3702	3703	3805	3804
3703	3704	3806	3805
3704	3705	3807	3806
3705	3706	3808	3807
3706	3707	3809	3808
3707	3708	3810	3809
3708	3709	3811	3810
3709	3710	3812	3811
3710	3711	3813	3812
3711	3712	3814	3813
3712	3713	3815	3814
3713	3714	3816	3815
3714	3715	3817	3816
3715	3716	3818	3817
3716	3717	3819	3818
3717	3718	3820	3819
3718	3719	3821	3820
3719	3720	3822	3821
3720	3721	3823	3822
3721	3722	3824	3823
3722	3723	3825	3824
3723	3724	3826	3825
3724	3725	3827	3826
3725	3726	3828	3827
3726	3727	3829	3828
3727	3728	3830	3829
3728	3729	3831	3830
3729	3730	3832	3831
3730	3731	3833	3832
3731	3732	3834	3833
3732	3733	3835	3834
3733	3734	3836	3835
3734	3735	3837	3836
3735	3736	3838	3837
3736	3737	3839	3838
3737	3738	3840	3839
3738	3739	3841	3840
3739	3740	3842	3841
3740	3741	3843	3842
3741	3742	3844	3843
3742	3743	3845	3844
3743	3744	3846	3845
3744	3745	3847	3846
3745	3746	3848	3847
3746	3747	3849	3848
3747	3748	3850	3849
3748	3749	3851	3850
3749	3750	3852	3851
3750	3751	3853	3852
3751	3752	3854	3853
3752	3753	3855	3854
3753	3754	3856	3855
3754	3755	3857	3856
3755	3756	3858	3857
3756	3757	3859	3858
3757	3758	3860	3859
3758	3759	3861	3860
3759	3760	3862	3861
3760	3761	3863	3862
3761	3762	3864	3863
3762	3763	3865	3864
3763	3764	3866	3865
3764	3765	3867	3866
3765	3766	3868	3867
3766	3767	3869	3868
3767	3768	3870	3869
3768	3769	3871	3870
3769	3770	3872	3871
3770	3771	3873	3872
3771	3772	3874	3873
3772	3773	3875	3874
3773	3672	3774	3875
3774	3775	3877	3876
3775	3776	3878	3877
3776	3777	3879	3878
3777	3778	3880	3879
3778	3779	3881	3880
3779	3780	3882	3881
3780	3781	3883	3882
3781	3782	3884	3883
3782	3783	3885	3884
3783	3784	3886	3885
3784	3785	3887	3886
3785	3786	3888	3887
3786	3787	3889	3888
3787	3788	3890	3889
3788	3789	3891	3890
3789	3790	3892	3891
3790	3791	3893	3892
3791	3792	3894	3893
3792	3793	3895	3894
3793	3794	3896	3895
3794	3795	3897	3896
3795	3796	3898	3897
3796	3797	3899	3898
3797	3798	3900	3899
3798	3799	3901	3900
3799	3800	3902	3901
3800	3801	3903	3902
3801	3802	3904	3903
3802	3803	3905	3904
3803	3804	3906	3905
3804	3805	3907	3906
3805	3806	3908	3907
3806	3807	3909	3908
3807	3808	3910	3909
3808	3809	3911	3910
3809	3810	3912	3911
3810	3811	3913	3912
3811	3812	3914	3913
3812	3813	3915	3914
3813	3814	3916	3915
3814	3815	3917	3916
3815	3816	3918	3917
3816	3817	3919	3918
3817	3818	3920	3919
3818	3819	3921	3920
3819	3820	3922	3921
3820	3821	3923	3922
3821	3822	3924	3923
3822	3823	3925	3924
3823	3824	3926	3925
3824	3825	3927	3926
3825	3826	3928	3927
3826	3827	3929	3928
3827	3828	3930	3929
3828	3829	3931	3930
3829	3830	3932	3931
3830	3831	3933	3932
3831	3832	3934	3933
3832	3833	3935	3934
3833	3834	3936	3935
3834	3835	3937	3936
3835	3836	3938	3937
3836	3837	3939	3938
3837	3838	3940	3939
3838	3839	3941	3940
3839	3840	3942	3941
3840	3841	3943	3942
3841	3842	3944	3943
3842	3843	3945	3944
3843	3844	3946	3945
3844	3845	3947	3946
3845	3846	3948	3947
3846	3847	3949	3948
3847	3848	3950	3949
3848	3849	3951	3950
3849	3850	3952	3951
3850	3851	3953	3952
3851	3852	3954	3953
3852	3853	3955	3954
3853	3854	3956	3955
3854	3855	3957	3956
3855	3856	3958	3957
3856	3857	3959	3958
3857	3858	3960	3959
3858	3859	3961	3960
3859	3860	3962	3961
3860	3861	3963	3962
3861	3862	3964	3963
3862	3863	3965	3964
3863	3864	3966	3965
3864	3865	3967	3966
3865	3866	3968	3967
3866	3867	3969	3968
3867	3868	3970	3969
3868	3869	3971	3970
3869	3870	3972	3971
3870	3871	3973	3972
3871	3872	3974	3973
3872	3873	3975	3974
3873	3874	3976	3975
3874	3875	3977	3976
3875	3774	3876	3977
3876	3877	3979	3978
3877	3878	3980	3979
3878	3879	3981	3980
3879	3880	3982	3981
3880	3881	3983	3982
3881	3882	3984	3983
3882	3883	3985	3984
3883	3884	3986	3985
3884	3885	3987	3986
3885	3886	3988	3987
3886	3887	3989	3988
3887	3888	3990	3989
3888	3889	3991	3990
3889	3890	3992	3991
3890	3891	3993	3992
3891	3892	3994	3993
3892	3893	3995	3994
3893	3894	3996	3995
3894	3895	3997	3996
3895	3896	3998	3997
3896	3897	3999	3998
3897	3898	4000	3999
3898	3899	4001	4000
3899	3900	4002	4001
3900	3901	4003	4002
3901	3902	4004	4003
3902	3903	4005	4004
3903	3904	4006	4005
3904	3905	4007	4006
3905	3906	4008	4007
3906	3907	4009	4008
3907	3908	4010	4009
3908	3909	4011	4010
3909	3910	4012	4011
3910	3911	4013	4012
3911	3912	4014	4013
3912	3913	4015	4014
3913	3914	4016	4015
3914	3915	4017	4016
3915	3916	4018	4017
3916	3917	4019	4018
3917	3918	4020	4019
3918	3919	4021	4020
3919	3920	4022	4021
3920	3921	4023	4022
3921	3922	4024	4023
3922	3923	4025	4024
3923	3924	4026	4025
3924	3925	4027	4026
3925	3926	4028	4027
3926	3927	4029	4028
3927	3928	4030	4029
3928	3929	4031	4030
3929	3930	4032	4031
3930	3931	4033	4032
3931	3932	4034	4033
3932	3933	4035	4034
3933	3934	4036	4035
3934	3935	4037	4036
3935	3936	4038	4037
3936	3937	4039	4038
3937	3938	4040	4039
3938	3939	4041	4040
3939	3940	4042	4041
3940	3941	4043	4042
3941	3942	4044	4043
3942	3943	4045	4044
3943	3944	4046	4045
3944	3945	4047	4046
3945	3946	4048	4047
3946	3947	4049	4048
3947	3948	4050	4049
3948	3949	4051	4050
3949	3950	4052	4051
3950	3951	4053	4052
3951	3952	4054	4053
3952	3953	4055	4054
3953	3954	4056	4055
3954	3955	4057	4056
3955	3956	4058	4057
3956	3957	4059	4058
3957	3958	4060	4059
3958	3959	4061	4060
3959	3960	4062	4061
3960	3961	4063	4062
3961	3962	4064	4063
3962	3963	4065	4064
3963	3964	4066	4065
3964	3965	4067	4066
3965	3966	4068	4067
3966	3967	4069	4068
3967	3968	4070	4069
3968	3969	4071	4070
3969	3970	4072	4071
3970	3971	4073	4072
3971	3972	4074	4073
3972	3973	4075	4074
3973	3974	4076	4075
3974	3975	4077	4076
3975	3976	4078	4077
3976	3977	4079	4078
3977	3876	3978	4079
3978	3979	4081	4080
3979	3980	4082	4081
3980	3981	4083	4082
3981	3982	4084	4083
3982	3983	4085	4084
3983	3984	4086	4085
3984	3985	4087	4086
3985	3986	4088	4087
3986	3987	4089	4088
3987	3988	4090	4089
3988	3989	4091	4090
3989	3990	4092	4091
3990	3991	4093	4092
3991	3992	4094	4093
3992	3993	4095	4094
3993	3994	4096	4095
3994	3995	4097	4096
3995	3996	4098	4097
3996	3997	4099	4098
3997	3998	4100	4099
3998	3999	4101	4100
3999	4000	4102	4101
4000	4001	4103	4102
4001	4002	4104	4103
4002	4003	4105	4104
4003	4004	4106	4105
4004	4005	4107	4106
4005	4006	4108	4107
4006	4007	4109	4108
4007	4008	4110	4109
4008	4009	4111	4110
4009	4010	4112	4111
4010	4011	4113	4112
4011	4012	4114	4113
4012	4013	4115	4114
4013	4014	4116	4115
4014	4015	4117	4116
4015	4016	4118	4117
4016	4017	4119	4118
4017	4018	4120	4119
4018	4019	4121	4120
4019	4020	4122	4121
4020	4021	4123	4122
4021	4022	4124	4123
4022	4023	4125	4124
4023	4024	4126	4125
4024	4025	4127	4126
4025	4026	4128	4127
4026	4027	4129	4128
4027	4028	4130	4129
4028	4029	4131	4130
4029	4030	4132	4131
4030	4031	4133	4132
4031	4032	4134	4133
4032	4033	4135	4134
4033	4034	4136	4135
4034	4035	4137	4136
4035	4036	4138	4137
4036	4037	4139	4138
4037	4038	4140	4139
4038	4039	4141	4140
4039	4040	4142	4141
4040	4041	4143	4142
4041	4042	4144	4143
4042	4043	4145	4144
4043	4044	4146	4145
4044	4045	4147	4146
4045	4046	4148	4147
4046	4047	4149	4148
4047	4048	4150	4149
4048	4049	4151	4150
4049	4050	4152	4151
4050	4051	4153	4152
4051	4052	4154	4153
4052	4053	4155	4154
4053	4054	4156	4155
4054	4055	4157	4156
4055	4056	4158	4157
4056	4057	4159	4158
4057	4058	4160	4159
4058	4059	4161	4160
4059	4060	4162	4161
4060	4061	4163	4162
4061	4062	4164	4163
4062	4063	4165	4164
4063	4064	4166	4165
4064	4065	4167	4166
4065	4066	4168	4167
4066	4067	4169	4168
4067	4068	4170	4169
4068	4069	4171	4170
4069	4070	4172	4171
4070	4071	4173	4172
4071	4072	4174	4173
4072	4073	4175	4174
4073	4074	4176	4175
4074	4075	4177	4176
4075	4076	4178	4177
4076	4077	4179	4178
4077	4078	4180	4179
4078	4079	4181	4180
4079	3978	4080	4181
4080	4081	4183	4182
4081	4082	4184	4183
4082	4083	4185	4184
4083	4084	4186	4185
4084	4085	4187	4186
4085	4086	4188	4187
4086	4087	4189	4188
4087	4088	4190	4189
4088	4089	4191	4190
4089	4090	4192	4191
4090	4091	4193	4192
4091	4092	4194	4193
4092	4093	4195	4194
4093	4094	4196	4195
4094	4095	4197	4196
4095	4096	4198	4197
4096	4097	4199	4198
4097	4098	4200	4199
4098	4099	4201	4200
4099	4100	4202	4201
4100	4101	4203	4202
4101	4102	4204	4203
4102	4103	4205	4204
4103	4104	4206	4205
4104	4105	4207	4206
4105	4106	4208	4207
4106	4107	4209	4208
4107	4108	4210	4209
4108	4109	4211	4210
4109	4110	4212	4211
4110	4111	4213	4212
4111	4112	4214	4213
4112	4113	4215	4214
4113	4114	4216	4215
4114	4115	4217	4216
4115	4116	4218	4217
4116	4117	4219	4218
4117	4118	4220	4219
4118	4119	4221	4220
4119	4120	4222	4221
4120	4121	4223	4222
4121	4122	4224	4223
4122	4123	4225	4224
4123	4124	4226	4225
4124	4125	4227	4226
4125	4126	4228	4227
4126	4127	4229	4228
4127	4128	4230	4229
4128	4129	4231	4230
4129	4130	4232	4231
4130	4131	4233	4232
4131	4132	4234	4233
4132	4133	4235	4234
4133	4134	4236	4235
4134	4135	4237	4236
4135	4136	4238	4237
4136	4137	4239	4238
4137	4138	4240	4239
4138	4139	4241	4240
4139	4140	4242	4241
4140	4141	4243	4242
4141	4142	4244	4243
4142	4143	4245	4244
4143	4144	4246	4245
4144	4145	4247	4246
4145	4146	4248	4247
4146	4147	4249	4248
4147	4148	4250	4249
4148	4149	4251	4250
4149	4150	4252	4251
4150	4151	4253	4252
4151	4152	4254	4253
4152	4153	4255	4254
4153	4154	4256	4255
4154	4155	4257	4256
4155	4156	4258	4257
4156	4157	4259	4258
4157	4158	4260	4259
4158	4159	4261	4260
4159	4160	4262	4261
4160	4161	4263	4262
4161	4162	4264	4263
4162	4163	4265	4264
4163	4164	4266	4265
4164	4165	4267	4266
4165	4166	4268	4267
4166	4167	4269	4268
4167	4168	4270	4269
4168	4169	4271	4270
4169	4170	4272	4271
4170	4171	4273	4272
4171	4172	4274	4273
4172	4173	4275	4274
4173	4174	4276	4275
4174	4175	4277	4276
4175	4176	4278	4277
4176	4177	4279	4278
4177	4178	4280	4279
4178	4179	4281	4280
4179	4180	4282	4281
4180	4181	4283	4282
4181	4080	4182	4283
4182	4183	4285	4284
4183	4184	4286	4285
4184	4185	4287	4286
4185	4186	4288	4287
4186	4187	4289	4288
4187	4188	4290	4289
4188	4189	4291	4290
4189	4190	4292	4291
4190	4191	4293	4292
4191	4192	4294	4293
4192	4193	4295	4294
4193	4194	4296	4295
4194	4195	4297	4296
4195	4196	4298	4297
4196	4197	4299	4298
4197	4198	4300	4299
4198	4199	4301	4300
4199	4200	4302	4301
4200	4201	4303	4302
4201	4202	4304	4303
4202	4203	4305	4304
4203	4204	4306	4305
4204	4205	4307	4306
4205	4206	4308	4307
4206	4207	4309	4308
4207	4208	4310	4309
4208	4209	4311	4310
4209	4210	4312	4311
4210	4211	4313	4312
4211	4212	4314	4313
4212	4213	4315	4314
4213	4214	4316	4315
4214	4215	4317	4316
4215	4216	4318	4317
4216	4217	4319	4318
4217	4218	4320	4319
4218	4219	4321	4320
4219	4220	4322	4321
4220	4221	4323	4322
4221	4222	4324	4323
4222	4223	4325	4324
4223	4224	4326	4325
4224	4225	4327	4326
4225	4226	4328	4327
4226	4227	4329	4328
4227	4228	4330	4329
4228	4229	4331	4330
4229	4230	4332	4331
4230	4231	4333	4332
4231	4232	4334	4333
4232	4233	4335	4334
4233	4234	4336	4335
4234	4235	4337	4336
4235	4236	4338	4337
4236	4237	4339	4338
4237	4238	4340	4339
4238	4239	4341	4340
4239	4240	4342	4341
4240	4241	4343	4342
4241	4242	4344	4343
4242	4243	4345	4344
4243	4244	4346	4345
4244	4245	4347	4346
4245	4246	4348	4347
4246	4247	4349	4348
4247	4248	4350	4349
4248	4249	4351	4350
4249	4250	4352	4351
4250	4251	4353	4352
4251	4252	4354	4353
4252	4253	4355	4354
4253	4254	4356	4355
4254	4255	4357	4356
4255	4256	4358	4357
4256	4257	4359	4358
4257	4258	4360	4359
4258	4259	4361	4360
4259	4260	4362	4361
4260	4261	4363	4362
4261	4262	4364	4363
4262	4263	4365	4364
4263	4264	4366	4365
4264	4265	4367	4366
4265	4266	4368	4367
4266	4267	4369	4368
4267	4268	4370	4369
4268	4269	4371	4370
4269	4270	4372	4371
4270	4271	4373	4372
4271	4272	4374	4373
4272	4273	4375	4374
4273	4274	4376	4375
4274	4275	4377	4376
4275	4276	4378	4377
4276	4277	4379	4378
4277	4278	4380	4379
4278	4279	4381	4380
4279	4280	4382	4381
4280	4281	4383	4382
4281	4282	4384	4383
4282	4283	4385	4384
4283	4182	4284	4385
4284	4285	4387	4386
4285	4286	4388	4387
4286	4287	4389	4388
4287	4288	4390	4389
4288	4289	4391	4390
4289	4290	4392	4391
4290	4291	4393	4392
4291	4292	4394	4393
4292	4293	4395	4394
4293	4294	4396	4395
4294	4295	4397	4396
4295	4296	4398	4397
4296	4297	4399	4398
4297	4298	4400	4399
4298	4299	4401	4400
4299	4300	4402	4401
4300	4301	4403	4402
4301	4302	4404	4403
4302	4303	4405	4404
4303	4304	4406	4405
4304	4305	4407	4406
4305	4306	4408	4407
4306	4307	4409	4408
4307	4308	4410	4409
4308	4309	4411	4410
4309	4310	4412	4411
4310	4311	4413	4412
4311	4312	4414	4413
4312	4313	4415	4414
4313	4314	4416	4415
4314	4315	4417	4416
4315	4316	4418	4417
4316	4317	4419	4418
4317	4318	4420	4419
4318	4319	4421	4420
4319	4320	4422	4421
4320	4321	4423	4422
4321	4322	4424	4423
4322	4323	4425	4424
4323	4324	4426	4425
4324	4325	4427	4426
4325	4326	4428	4427
4326	4327	4429	4428
4327	4328	4430	4429
4328	4329	4431	4430
4329	4330	4432	4431
4330	4331	4433	4432
4331	4332	4434	4433
4332	4333	4435	4434
4333	4334	4436	4435
4334	4335	4437	4436
4335	4336	4438	4437
4336	4337	4439	4438
4337	4338	4440	4439
4338	4339	4441	4440
4339	4340	4442	4441
4340	4341	4443	4442
4341	4342	4444	4443
4342	4343	4445	4444
4343	4344	4446	4445
4344	4345	4447	4446
4345	4346	4448	4447
4346	4347	4449	4448
4347	4348	4450	4449
4348	4349	4451	4450
4349	4350	4452	4451
4350	4351	4453	4452
4351	4352	4454	4453
4352	4353	4455	4454
4353	4354	4456	4455
4354	4355	4457	4456
4355	4356	4458	4457
4356	4357	4459	4458
4357	4358	4460	4459
4358	4359	4461	4460
4359	4360	4462	4461
4360	4361	4463	4462
4361	4362	4464	4463
4362	4363	4465	4464
4363	4364	4466	4465
4364	4365	4467	4466
4365	4366	4468	4467
4366	4367	4469	4468
4367	4368	4470	4469
4368	4369	4471	4470
4369	4370	4472	4471
4370	4371	4473	4472
4371	4372	4474	4473
4372	4373	4475	4474
4373	4374	4476	4475
4374	4375	4477	4476
4375	4376	4478	4477
4376	4377	4479	4478
4377	4378	4480	4479
4378	4379	4481	4480
4379	4380	4482	4481
4380	4381	4483	4482
4381	4382	4484	4483
4382	4383	4485	4484
4383	4384	4486	4485
4384	4385	4487	4486
4385	4284	4386	4487
4386	4387	4489	4488
4387	4388	4490	4489
4388	4389	4491	4490
4389	4390	4492	4491
4390	4391	4493	4492
4391	4392	4494	4493
4392	4393	4495	4494
4393	4394	4496	4495
4394	4395	4497	4496
4395	4396	4498	4497
4396	4397	4499	4498
4397	4398	4500	4499
4398	4399	4501	4500
4399	4400	4502	4501
4400	4401	4503	4502
4401	4402	4504	4503
4402	4403	4505	4504
4403	4404	4506	4505
4404	4405	4507	4506
4405	4406	4508	4507
4406	4407	4509	4508
4407	4408	4510	4509
4408	4409	4511	4510
4409	4410	4512	4511
4410	4411	4513	4512
4411	4412	4514	4513
4412	4413	4515	4514
4413	4414	4516	4515
4414	4415	4517	4516
4415	4416	4518	4517
4416	4417	4519	4518
4417	4418	4520	4519
4418	4419	4521	4520
4419	4420	4522	4521
4420	4421	4523	4522
4421	4422	4524	4523
4422	4423	4525	4524
4423	4424	4526	4525
4424	4425	4527	4526
4425	4426	4528	4527
4426	4427	4529	4528
4427	4428	4530	4529
4428	4429	4531	4530
4429	4430	4532	4531
4430	4431	4533	4532
4431	4432	4534	4533
4432	4433	4535	4534
4433	4434	4536	4535
4434	4435	4537	4536
4435	4436	4538	4537
4436	4437	4539	4538
4437	4438	4540	4539
4438	4439	4541	4540
4439	4440	4542	4541
4440	4441	4543	4542
4441	4442	4544	4543
4442	4443	4545	4544
4443	4444	4546	4545
4444	4445	4547	4546
4445	4446	4548	4547
4446	4447	4549	4548
4447	4448	4550	4549
4448	4449	4551	4550
4449	4450	4552	4551
4450	4451	4553	4552
4451	4452	4554	4553
4452	4453	4555	4554
4453	4454	4556	4555
4454	4455	4557	4556
4455	4456	4558	4557
4456	4457	4559	4558
4457	4458	4560	4559
4458	4459	4561	4560
4459	4460	4562	4561
4460	4461	4563	4562
4461	4462	4564	4563
4462	4463	4565	4564
4463	4464	4566	4565
4464	4465	4567	4566
4465	4466	4568	4567
4466	4467	4569	4568
4467	4468	4570	4569
4468	4469	4571	4570
4469	4470	4572	4571
4470	4471	4573	4572
4471	4472	4574	4573
4472	4473	4575	4574
4473	4474	4576	4575
4474	4475	4577	4576
4475	4476	4578	4577
4476	4477	4579	4578
4477	4478	4580	4579
4478	4479	4581	4580
4479	4480	4582	4581
4480	4481	4583	4582
4481	4482	4584	4583
4482	4483	4585	4584
4483	4484	4586	4585
4484	4485	4587	4586
4485	4486	4588	4587
4486	4487	4589	4588
4487	4386	4488	4589
4488	4489	4591	4590
4489	4490	4592	4591
4490	4491	4593	4592
4491	4492	4594	4593
4492	4493	4595	4594
4493	4494	4596	4595
4494	4495	4597	4596
4495	4496	4598	4597
4496	4497	4599	4598
4497	4498	4600	4599
4498	4499	4601	4600
4499	4500	4602	4601
4500	4501	4603	4602
4501	4502	4604	4603
4502	4503	4605	4604
4503	4504	4606	4605
4504	4505	4607	4606
4505	4506	4608	4607
4506	4507	4609	4608
4507	4508	4610	4609
4508	4509	4611	4610
4509	4510	4612	4611
4510	4511	4613	4612
4511	4512	4614	4613
4512	4513	4615	4614
4513	4514	4616	4615
4514	4515	4617	4616
4515	4516	4618	4617
4516	4517	4619	4618
4517	4518	4620	4619
4518	4519	4621	4620
4519	4520	4622	4621
4520	4521	4623	4622
4521	4522	4624	4623
4522	4523	4625	4624
4523	4524	4626	4625
4524	4525	4627	4626
4525	4526	4628	4627
4526	4527	4629	4628
4527	4528	4630	4629
4528	4529	4631	4630
4529	4530	4632	4631
4530	4531	4633	4632
4531	4532	4634	4633
4532	4533	4635	4634
4533	4534	4636	4635
4534	4535	4637	4636
4535	4536	4638	4637
4536	4537	4639	4638
4537	4538	4640	4639
4538	4539	4641	4640
4539	4540	4642	4641
4540	4541	4643	4642
4541	4542	4644	4643
4542	4543	4645	4644
4543	4544	4646	4645
4544	4545	4647	4646
4545	4546	4648	4647
4546	4547	4649	4648
4547	4548	4650	4649
4548	4549	4651	4650
4549	4550	4652	4651
4550	4551	4653	4652
4551	4552	4654	4653
4552	4553	4655	4654
4553	4554	4656	4655
4554	4555	4657	4656
4555	4556	4658	4657
4556	4557	4659	4658
4557	4558	4660	4659
4558	4559	4661	4660
4559	4560	4662	4661
4560	4561	4663	4662
4561	4562	4664	4663
4562	4563	4665	4664
4563	4564	4666	4665
4564	4565	4667	4666
4565	4566	4668	4667
4566	4567	4669	4668
4567	4568	4670	4669
4568	4569	4671	4670
4569	4570	4672	4671
4570	4571	4673	4672
4571	4572	4674	4673
4572	4573	4675	4674
4573	4574	4676	4675
4574	4575	4677	4676
4575	4576	4678	4677
4576	4577	4679	4678
4577	4578	4680	4679
4578	4579	4681	4680
4579	4580	4682	4681
4580	4581	4683	4682
4581	4582	4684	4683
4582	4583	4685	4684
4583	4584	4686	4685
4584	4585	4687	4686
4585	4586	4688	4687
4586	4587	4689	4688
4587	4588	4690	4689
4588	4589	4691	4690
4589	4488	4590	4691
4590	4591	4693	4692
4591	4592	4694	4693
4592	4593	4695	4694
4593	4594	4696	4695
4594	4595	4697	4696
4595	4596	4698	4697
4596	4597	4699	4698
4597	4598	4700	4699
4598	4599	4701	4700
4599	4600	4702	4701
4600	4601	4703	4702
4601	4602	4704	4703
4602	4603	4705	4704
4603	4604	4706	4705
4604	4605	4707	4706
4605	4606	4708	4707
4606	4607	4709	4708
4607	4608	4710	4709
4608	4609	4711	4710
4609	4610	4712	4711
4610	4611	4713	4712
4611	4612	4714	4713
4612	4613	4715	4714
4613	4614	4716	4715
4614	4615	4717	4716
4615	4616	4718	4717
4616	4617	4719	4718
4617	4618	4720	4719
4618	4619	4721	4720
4619	4620	4722	4721
4620	4621	4723	4722
4621	4622	4724	4723
4622	4623	4725	4724
4623	4624	4726	4725
4624	4625	4727	4726
4625	4626	4728	4727
4626	4627	4729	4728
4627	4628	4730	4729
4628	4629	4731	4730
4629	4630	4732	4731
4630	4631	4733	4732
4631	4632	4734	4733
4632	4633	4735	4734
4633	4634	4736	4735
4634	4635	4737	4736
4635	4636	4738	4737
4636	4637	4739	4738
4637	4638	4740	4739
4638	4639	4741	4740
4639	4640	4742	4741
4640	4641	4743	4742
4641	4642	4744	4743
4642	4643	4745	4744
4643	4644	4746	4745
4644	4645	4747	4746
4645	4646	4748	4747
4646	4647	4749	4748
4647	4648	4750	4749
4648	4649	4751	4750
4649	4650	4752	4751
4650	4651	4753	4752
4651	4652	4754	4753
4652	4653	4755	4754
4653	4654	4756	4755
4654	4655	4757	4756
4655	4656	4758	4757
4656	4657	4759	4758
4657	4658	4760	4759
4658	4659	4761	4760
4659	4660	4762	4761
4660	4661	4763	4762
4661	4662	4764	4763
4662	4663	4765	4764
4663	4664	4766	4765
4664	4665	4767	4766
4665	4666	4768	4767
4666	4667	4769	4768
4667	4668	4770	4769
4668	4669	4771	4770
4669	4670	4772	4771
4670	4671	4773	4772
4671	4672	4774	4773
4672	4673	4775	4774
4673	4674	4776	4775
4674	4675	4777	4776
4675	4676	4778	4777
4676	4677	4779	4778
4677	4678	4780	4779
4678	4679	4781	4780
4679	4680	4782	4781
4680	4681	4783	4782
4681	4682	4784	4783
4682	4683	4785	4784
4683	4684	4786	4785
4684	4685	4787	4786
4685	4686	4788	4787
4686	4687	4789	4788
4687	4688	4790	4789
4688	4689	4791	4790
4689	4690	4792	4791
4690	4691	4793	4792
4691	4590	4692	4793
4692	4693	4795	4794
4693	4694	4796	4795
4694	4695	4797	4796
4695	4696	4798	4797
4696	4697	4799	4798
4697	4698	4800	4799
4698	4699	4801	4800
4699	4700	4802	4801
4700	4701	4803	4802
4701	4702	4804	4803
4702	4703	4805	4804
4703	4704	4806	4805
4704	4705	4807	4806
4705	4706	4808	4807
4706	4707	4809	4808
4707	4708	4810	4809
4708	4709	4811	4810
4709	4710	4812	4811
4710	4711	4813	4812
4711	4712	4814	4813
4712	4713	4815	4814
4713	4714	4816	4815
4714	4715	4817	4816
4715	4716	4818	4817
4716	4717	4819	4818
4717	4718	4820	4819
4718	4719	4821	4820
4719	4720	4822	4821
4720	4721	4823	4822
4721	4722	4824	4823
4722	4723	4825	4824
4723	4724	4826	4825
4724	4725	4827	4826
4725	4726	4828	4827
4726	4727	4829	4828
4727	4728	4830	4829
4728	4729	4831	4830
4729	4730	4832	4831
4730	4731	4833	4832
4731	4732	4834	4833
4732	4733	4835	4834
4733	4734	4836	4835
4734	4735	4837	4836
4735	4736	4838	4837
4736	4737	4839	4838
4737	4738	4840	4839
4738	4739	4841	4840
4739	4740	4842	4841
4740	4741	4843	4842
4741	4742	4844	4843
4742	4743	4845	4844
4743	4744	4846	4845
4744	4745	4847	4846
4745	4746	4848	4847
4746	4747	4849	4848
4747	4748	4850	4849
4748	4749	4851	4850
4749	4750	4852	4851
4750	4751	4853	4852
4751	4752	4854	4853
4752	4753	4855	4854
4753	4754	4856	4855
4754	4755	4857	4856
4755	4756	4858	4857
4756	4757	4859	4858
4757	4758	4860	4859
4758	4759	4861	4860
4759	4760	4862	4861
4760	4761	4863	4862
4761	4762	4864	4863
4762	4763	4865	4864
4763	4764	4866	4865
4764	4765	4867	4866
4765	4766	4868	4867
4766	4767	4869	4868
4767	4768	4870	4869
4768	4769	4871	4870
4769	4770	4872	4871
4770	4771	4873	4872
4771	4772	4874	4873
4772	4773	4875	4874
4773	4774	4876	4875
4774	4775	4877	4876
4775	4776	4878	4877
4776	4777	4879	4878
4777	4778	4880	4879
4778	4779	4881	4880
4779	4780	4882	4881
4780	4781	4883	4882
4781	4782	4884	4883
4782	4783	4885	4884
4783	4784	4886	4885
4784	4785	4887	4886
4785	4786	4888	4887
4786	4787	4889	4888
4787	4788	4890	4889
4788	4789	4891	4890
4789	4790	4892	4891
4790	4791	4893	4892
4791	4792	4894	4893
4792	4793	4895	4894
4793	4692	4794	4895
4794	4795	4897	4896
4795	4796	4898	4897
4796	4797	4899	4898
4797	4798	4900	4899
4798	4799	4901	4900
4799	4800	4902	4901
4800	4801	4903	4902
4801	4802	4904	4903
4802	4803	4905	4904
4803	4804	4906	4905
4804	4805	4907	4906
4805	4806	4908	4907
4806	4807	4909	4908
4807	4808	4910	4909
4808	4809	4911	4910
4809	4810	4912	4911
4810	4811	4913	4912
4811	4812	4914	4913
4812	4813	4915	4914
4813	4814	4916	4915
4814	4815	4917	4916
4815	4816	4918	4917
4816	4817	4919	4918
4817	4818	4920	4919
4818	4819	4921	4920
4819	4820	4922	4921
4820	4821	4923	4922
4821	4822	4924	4923
4822	4823	4925	4924
4823	4824	4926	4925
4824	4825	4927	4926
4825	4826	4928	4927
4826	4827	4929	4928
4827	4828	4930	4929
4828	4829	4931	4930
4829	4830	4932	4931
4830	4831	4933	4932
4831	4832	4934	4933
4832	4833	4935	4934
4833	4834	4936	4935
4834	4835	4937	4936
4835	4836	4938	4937
4836	4837	4939	4938
4837	4838	4940	4939
4838	4839	4941	4940
4839	4840	4942	4941
4840	4841	4943	4942
4841	4842	4944	4943
4842	4843	4945	4944
4843	4844	4946	4945
4844	4845	4947	4946
4845	4846	4948	4947
4846	4847	4949	4948
4847	4848	4950	4949
4848	4849	4951	4950
4849	4850	4952	4951
4850	4851	4953	4952
4851	4852	4954	4953
4852	4853	4955	4954
4853	4854	4956	4955
4854	4855	4957	4956
4855	4856	4958	4957
4856	4857	4959	4958
4857	4858	4960	4959
4858	4859	4961	4960
4859	4860	4962	4961
4860	4861	4963	4962
4861	4862	4964	4963
4862	4863	4965	4964
4863	4864	4966	4965
4864	4865	4967	4966
4865	4866	4968	4967
4866	4867	4969	4968
4867	4868	4970	4969
4868	4869	4971	4970
4869	4870	4972	4971
4870	4871	4973	4972
4871	4872	4974	4973
4872	4873	4975	4974
4873	4874	4976	4975
4874	4875	4977	4976
4875	4876	4978	4977
4876	4877	4979	4978
4877	4878	4980	4979
4878	4879	4981	4980
4879	4880	4982	4981
4880	4881	4983	4982
4881	4882	4984	4983
4882	4883	4985	4984
4883	4884	4986	4985
4884	4885	4987	4986
4885	4886	4988	4987
4886	4887	4989	4988
4887	4888	4990	4989
4888	4889	4991	4990
4889	4890	4992	4991
4890	4891	4993	4992
4891	4892	4994	4993
4892	4893	4995	4994
4893	4894	4996	4995
4894	4895	4997	4996
4895	4794	4896	4997
4896	4897	4999	4998
4897	4898	5000	4999
4898	4899	5001	5000
4899	4900	5002	5001
4900	4901	5003	5002
4901	4902	5004	5003
4902	4903	5005	5004
4903	4904	5006	5005
4904	4905	5007	5006
4905	4906	5008	5007
4906	4907	5009	5008
4907	4908	5010	5009
4908	4909	5011	5010
4909	4910	5012	5011
4910	4911	5013	5012
4911	4912	5014	5013
4912	4913	5015	5014
4913	4914	5016	5015
4914	4915	5017	5016
4915	4916	5018	5017
4916	4917	5019	5018
4917	4918	5020	5019
4918	4919	5021	5020
4919	4920	5022	5021
4920	4921	5023	5022
4921	4922	5024	5023
4922	4923	5025	5024
4923	4924	5026	5025
4924	4925	5027	5026
4925	4926	5028	5027
4926	4927	5029	5028
4927	4928	5030	5029
4928	4929	5031	5030
4929	4930	5032	5031
4930	4931	5033	5032
4931	4932	5034	5033
4932	4933	5035	5034
4933	4934	5036	5035
4934	4935	5037	5036
4935	4936	5038	5037
4936	4937	5039	5038
4937	4938	5040	5039
4938	4939	5041	5040
4939	4940	5042	5041
4940	4941	5043	5042
4941	4942	5044	5043
4942	4943	5045	5044
4943	4944	5046	5045
4944	4945	5047	5046
4945	4946	5048	5047
4946	4947	5049	5048
4947	4948	5050	5049
4948	4949	5051	5050
4949	4950	5052	5051
4950	4951	5053	5052
4951	4952	5054	5053
4952	4953	5055	5054
4953	4954	5056	5055
4954	4955	5057	5056
4955	4956	5058	5057
4956	4957	5059	5058
4957	4958	5060	5059
4958	4959	5061	5060
4959	4960	5062	5061
4960	4961	5063	5062
4961	4962	5064	5063
4962	4963	5065	5064
4963	4964	5066	5065
4964	4965	5067	5066
4965	4966	5068	5067
4966	4967	5069	5068
4967	4968	5070	5069
4968	4969	5071	5070
4969	4970	5072	5071
4970	4971	5073	5072
4971	4972	5074	5073
4972	4973	5075	5074
4973	4974	5076	5075
4974	4975	5077	5076
4975	4976	5078	5077
4976	4977	5079	5078
4977	4978	5080	5079
4978	4979	5081	5080
4979	4980	5082	5081
4980	4981	5083	5082
4981	4982	5084	5083
4982	4983	5085	5084
4983	4984	5086	5085
4984	4985	5087	5086
4985	4986	5088	5087
4986	4987	5089	5088
4987	4988	5090	5089
4988	4989	5091	5090
4989	4990	5092	5091
4990	4991	5093	5092
4991	4992	5094	5093
4992	4993	5095	5094
4993	4994	5096	5095
4994	4995	5097	5096
4995	4996	5098	5097
4996	4997	5099	5098
4997	4896	4998	5099
4998	4999	5101	5100
4999	5000	5102	5101
5000	5001	5103	5102
5001	5002	5104	5103
5002	5003	5105	5104
5003	5004	5106	5105
5004	5005	5107	5106
5005	5006	5108	5107
5006	5007	5109	5108
5007	5008	5110	5109
5008	5009	5111	5110
5009	5010	5112	5111
5010	5011	5113	5112
5011	5012	5114	5113
5012	5013	5115	5114
5013	5014	5116	5115
5014	5015	5117	5116
5015	5016	5118	5117
5016	5017	5119	5118
5017	5018	5120	5119
5018	5019	5121	5120
5019	5020	5122	5121
5020	5021	5123	5122
5021	5022	5124	5123
5022	5023	5125	5124
5023	5024	5126	5125
5024	5025	5127	5126
5025	5026	5128	5127
5026	5027	5129	5128
5027	5028	5130	5129
5028	5029	5131	5130
5029	5030	5132	5131
5030	5031	5133	5132
5031	5032	5134	5133
5032	5033	5135	5134
5033	5034	5136	5135
5034	5035	5137	5136
5035	5036	5138	5137
5036	5037	5139	5138
5037	5038	5140	5139
5038	5039	5141	5140
5039	5040	5142	5141
5040	5041	5143	5142
5041	5042	5144	5143
5042	5043	5145	5144
5043	5044	5146	5145
5044	5045	5147	5146
5045	5046	5148	5147
5046	5047	5149	5148
5047	5048	5150	5149
5048	5049	5151	5150
5049	5050	5152	5151
5050	5051	5153	5152
5051	5052	5154	5153
5052	5053	5155	5154
5053	5054	5156	5155
5054	5055	5157	5156
5055	5056	5158	5157
5056	5057	5159	5158
5057	5058	5160	5159
5058	5059	5161	5160
5059	5060	5162	5161
5060	5061	5163	5162
5061	5062	5164	5163
5062	5063	5165	5164
5063	5064	5166	5165
5064	5065	5167	5166
5065	5066	5168	5167
5066	5067	5169	5168
5067	5068	5170	5169
5068	5069	5171	5170
5069	5070	5172	5171
5070	5071	5173	5172
5071	5072	5174	5173
5072	5073	5175	5174
5073	5074	5176	5175
5074	5075	5177	5176
5075	5076	5178	5177
5076	5077	5179	5178
5077	5078	5180	5179
5078	5079	5181	5180
5079	5080	5182	5181
5080	5081	5183	5182
5081	5082	5184	5183
5082	5083	5185	5184
5083	5084	5186	5185
5084	5085	5187	5186
5085	5086	5188	5187
5086	5087	5189	5188
5087	5088	5190	5189
5088	5089	5191	5190
5089	5090	5192	5191
5090	5091	5193	5192
5091	5092	5194	5193
5092	5093	5195	5194
5093	5094	5196	5195
5094	5095	5197	5196
5095	5096	5198	5197
5096	5097	5199	5198
5097	5098	5200	5199
5098	5099	5201	5200
5099	4998	5100	5201


==> PlotData/SIR3D-Points.txt <==
0.703037	0.00227155	0.448141
0.702377	0.0022718	0.448141
0.701717	0.00227205	0.448141
0.701058	0.0022723	0.448141
0.700398	0.00227255	0.448141
0.699738	0.00227279	0.448141
0.699079	0.00227303	0.448141
0.698419	0.00227327	0.448141
0.697759	0.0022735	0.448141
0.6971	0.00227373	0.448141
0.69644	0.00227396	0.448141
0.69578	0.00227419	0.448141
0.695121	0.00227441	0.448141
0.694461	0.00227464	0.448141
0.693801	0.00227485	0.448141
0.693142	0.00227507	0.448141
0.692482	0.00227528	0.448141
0.691822	0.00227549	0.448141
0.691163	0.0022757	0.448141
0.690503	0.0022759	0.448141
0.689843	0.0022761	0.448141
0.689184	0.00227629	0.448141
0.688524	0.00227648	0.448141
0.687864	0.00227666	0.448141
0.687205	0.00227684	0.448141
0.686545	0.00227701	0.448141
0.685885	0.00227717	0.448141
0.685226	0.00227733	0.448141
0.684566	0.00227747	0.448141
0.683906	0.0022776	0.448141
0.683247	0.0022777	0.448141
0.682587	0.00227776	0.448141
0.681927	0.00227773	0.448141
0.68205	0.00227696	0.448141
0.68271	0.00227647	0.448141
0.68337	0.00227606	0.448141
0.684029	0.00227569	0.448141
0.684689	0.00227534	0.448141
0.685349	0.00227501	0.448141
0.686008	0.00227468	0.448141
0.686668	0.00227437	0.448141
0.687328	0.00227406	0.448141
0.687987	0.00227377	0.448141
0.688647	0.00227347	0.448141
0.689307	0.00227319	0.448141
0.689967	0.00227291	0.448141
0.690626	0.00227263	0.448141
0.691286	0.00227236	0.448141
0.691946	0.00227209	0.448141
0.692605	0.00227182	0.448141
0.693265	0.00227156	0.448141
0.693925	0.00227131	0.448141
0.694584	0.00227105	0.448141
0.695244	0.0022708	0.448141
0.695904	0.00227056	0.448141
0.696563	0.00227031	0.448141
0.697223	0.00227007	0.448141
0.697883	0.00226983	0.448141
0.698542	0.0022696	0.448141
0.699202	0.00226937	0.448141
0.699862	0.00226914	0.448141
0.700521	0.00226891	0.448141
0.701181	0.00226869	0.448141
0.701841	0.00226847	0.448141
0.7025	0.00226826	0.448141
0.70316	0.00226804	0.448141
0.70382	0.00226783	0.448141
0.704479	0.00226763	0.448141
0.705139	0.00226743	0.448141
0.705799	0.00226723	0.448141
0.706458	0.00226704	0.448141
0.707118	0.00226685	0.448141
0.707778	0.00226666	0.448141
0.708437	0.00226648	0.448141
0.709097	0.00226631	0.448141
0.709757	0.00226614	0.448141
0.710416	0.00226598	0.448141
0.711076	0.00226583	0.448141
0.711736	0.00226569	0.448141
0.712395	0.00226557	0.448141
0.713055	0.00226546	0.448141
0.713715	0.00226538	0.448141
0.714374	0.00226536	0.448141
0.714911	0.0022658	0.448141
0.714251	0.0022664	0.448141
0.713591	0.00226682	0.448141
0.712932	0.0022672	0.448141
0.712272	0.00226755	0.448141
0.711612	0.00226788	0.448141
0.710953	0.0022682	0.448141
0.710293	0.00226851	0.448141
0.709633	0.00226881	0.448141
0.708974	0.00226911	0.448141
0.708314	0.0022694	0.448141
0.707654	0.00226968	0.448141
0.706995	0.00226996	0.448141
0.706335	0.00227023	0.448141
0.705675	0.0022705	0.448141
0.705016	0.00227077	0.448141
0.704356	0.00227103	0.448141
0.703696	0.00227129	0.448141
0.703037	0.00227155	0.448141
0.706255	0.00227237	0.448336
0.704913	0.00227288	0.448336
0.70357	0.00227339	0.448336
0.702228	0.00227389	0.448336
0.700885	0.00227439	0.448336
0.699542	0.00227489	0.448336
0.6982	0.00227538	0.448336
0.696857	0.00227586	0.448336
0.695515	0.00227634	0.448336
0.694172	0.00227682	0.448336
0.69283	0.00227728	0.448336
0.691487	0.00227775	0.448336
0.690145	0.00227821	0.448336
0.688802	0.00227866	0.448336
0.68746	0.00227911	0.448336
0.686117	0.00227956	0.448336
0.684774	0.00227999	0.448336
0.683432	0.00228042	0.448336
0.682089	0.00228085	0.448336
0.680747	0.00228126	0.448336
0.679404	0.00228167	0.448336
0.678062	0.00228207	0.448336
0.676719	0.00228246	0.448336
0.675377	0.00228284	0.448336
0.674034	0.00228321	0.448336
0.672692	0.00228357	0.448336
0.671349	0.0022839	0.448336
0.670006	0.00228422	0.448336
0.668664	0.00228451	0.448336
0.667321	0.00228477	0.448336
0.665979	0.00228497	0.448336
0.664636	0.00228508	0.448336
0.663294	0.00228489	0.448336
0.664159	0.00228316	0.448336
0.665501	0.00228221	0.448336
0.666844	0.00228138	0.448336
0.668186	0.00228062	0.448336
0.669529	0.0022799	0.448336
0.670871	0.00227921	0.448336
0.672214	0.00227855	0.448336
0.673556	0.0022779	0.448336
0.674899	0.00227728	0.448336
0.676242	0.00227667	0.448336
0.677584	0.00227607	0.448336
0.678927	0.00227548	0.448336
0.680269	0.0022749	0.448336
0.681612	0.00227434	0.448336
0.682954	0.00227378	0.448336
0.684297	0.00227323	0.448336
0.685639	0.00227269	0.448336
0.686982	0.00227216	0.448336
0.688324	0.00227163	0.448336
0.689667	0.00227112	0.448336
0.69101	0.00227061	0.448336
0.692352	0.0022701	0.448336
0.693695	0.00226961	0.448336
0.695037	0.00226912	0.448336
0.69638	0.00226864	0.448336
0.697722	0.00226816	0.448336
0.699065	0.00226769	0.448336
0.700407	0.00226723	0.448336
0.70175	0.00226678	0.448336
0.703092	0.00226633	0.448336
0.704435	0.00226589	0.448336
0.705778	0.00226545	0.448336
0.70712	0.00226503	0.448336
0.708463	0.00226461	0.448336
0.709805	0.0022642	0.448336
0.711148	0.00226379	0.448336
0.71249	0.0022634	0.448336
0.713833	0.00226301	0.448336
0.715175	0.00226263	0.448336
0.716518	0.00226227	0.448336
0.71786	0.00226191	0.448336
0.719203	0.00226157	0.448336
0.720545	0.00226124	0.448336
0.721888	0.00226093	0.448336
0.723231	0.00226063	0.448336
0.724573	0.00226036	0.448336
0.725916	0.00226012	0.448336
0.727258	0.00225992	0.448336
0.728601	0.00225979	0.448336
0.729943	0.0022598	0.448336
0.730421	0.00226104	0.448336
0.729078	0.00226208	0.448336
0.727736	0.0022629	0.448336
0.726393	0.00226364	0.448336
0.725051	0.00226433	0.448336
0.723708	0.00226499	0.448336
0.722366	0.00226563	0.448336
0.721023	0.00226625	0.448336
0.719681	0.00226685	0.448336
0.718338	0.00226744	0.448336
0.716996	0.00226802	0.448336
0.715653	0.00226859	0.448336
0.71431	0.00226915	0.448336
0.712968	0.0022697	0.448336
0.711625	0.00227025	0.448336
0.710283	0.00227079	0.448336
0.70894	0.00227132	0.448336
0.707598	0.00227184	0.448336
0.706255	0.00227237	0.448336
0.70822	0.002274	0.448726
0.70612	0.0022748	0.448726
0.704019	0.0022756	0.448726
0.701919	0.00227639	0.448726
0.699818	0.00227717	0.448726
0.697717	0.00227795	0.448726
0.695617	0.00227872	0.448726
0.693516	0.00227948	0.448726
0.691416	0.00228023	0.448726
0.689315	0.00228098	0.448726
0.687215	0.00228172	0.448726
0.685114	0.00228246	0.448726
0.683013	0.00228318	0.448726
0.680913	0.0022839	0.448726
0.678812	0.00228461	0.448726
0.676712	0.00228532	0.448726
0.674611	0.00228601	0.448726
0.672511	0.00228669	0.448726
0.67041	0.00228737	0.448726
0.66831	0.00228803	0.448726
0.666209	0.00228869	0.448726
0.664108	0.00228932	0.448726
0.662008	0.00228995	0.448726
0.659907	0.00229056	0.448726
0.657807	0.00229115	0.448726
0.655706	0.00229171	0.448726
0.653606	0.00229225	0.448726
0.651505	0.00229276	0.448726
0.649404	0.00229322	0.448726
0.647304	0.00229362	0.448726
0.645203	0.00229392	0.448726
0.643103	0.00229405	0.448726
0.641339	0.00229264	0.448726
0.64344	0.00229056	0.448726
0.645541	0.00228911	0.448726
0.647641	0.00228781	0.448726
0.649742	0.00228661	0.448726
0.651842	0.00228548	0.448726
0.653943	0.00228439	0.448726
0.656043	0.00228334	0.448726
0.658144	0.00228232	0.448726
0.660244	0.00228132	0.448726
0.662345	0.00228036	0.448726
0.664446	0.00227941	0.448726
0.666546	0.00227848	0.448726
0.668647	0.00227757	0.448726
0.670747	0.00227667	0.448726
0.672848	0.00227579	0.448726
0.674948	0.00227493	0.448726
0.677049	0.00227408	0.448726
0.67915	0.00227324	0.448726
0.68125	0.00227242	0.448726
0.683351	0.00227161	0.448726
0.685451	0.00227081	0.448726
0.687552	0.00227002	0.448726
0.689652	0.00226925	0.448726
0.691753	0.00226849	0.448726
0.693854	0.00226773	0.448726
0.695954	0.00226699	0.448726
0.698055	0.00226627	0.448726
0.700155	0.00226555	0.448726
0.702256	0.00226484	0.448726
0.704356	0.00226415	0.448726
0.706457	0.00226346	0.448726
0.708557	0.00226279	0.448726
0.710658	0.00226213	0.448726
0.712759	0.00226149	0.448726
0.714859	0.00226085	0.448726
0.71696	0.00226023	0.448726
0.71906	0.00225962	0.448726
0.721161	0.00225903	0.448726
0.723261	0.00225846	0.448726
0.725362	0.0022579	0.448726
0.727463	0.00225736	0.448726
0.729563	0.00225684	0.448726
0.731664	0.00225634	0.448726
0.733764	0.00225587	0.448726
0.735865	0.00225543	0.448726
0.737965	0.00225503	0.448726
0.740066	0.00225468	0.448726
0.742167	0.0022544	0.448726
0.744267	0.00225425	0.448726
0.746368	0.00225438	0.448726
0.74603	0.00225671	0.448726
0.74393	0.00225817	0.448726
0.741829	0.0022594	0.448726
0.739729	0.00226052	0.448726
0.737628	0.00226157	0.448726
0.735528	0.00226259	0.448726
0.733427	0.00226356	0.448726
0.731327	0.00226451	0.448726
0.729226	0.00226544	0.448726
0.727125	0.00226635	0.448726
0.725025	0.00226725	0.448726
0.722924	0.00226813	0.448726
0.720824	0.002269	0.448726
0.718723	0.00226986	0.448726
0.716623	0.0022707	0.448726
0.714522	0.00227154	0.448726
0.712421	0.00227237	0.448726
0.710321	0.00227319	0.448726
0.70822	0.002274	0.448726
0.708434	0.00227563	0.449116
0.705815	0.00227663	0.449116
0.703196	0.00227763	0.449116
0.700577	0.00227861	0.449116
0.697958	0.00227959	0.449116
0.695339	0.00228056	0.449116
0.69272	0.00228153	0.449116
0.690101	0.00228248	0.449116
0.687482	0.00228343	0.449116
0.684863	0.00228437	0.449116
0.682244	0.0022853	0.449116
0.679624	0.00228622	0.449116
0.677005	0.00228713	0.449116
0.674386	0.00228804	0.449116
0.671767	0.00228894	0.449116
0.669148	0.00228982	0.449116
0.666529	0.0022907	0.449116
0.66391	0.00229156	0.449116
0.661291	0.00229242	0.449116
0.658672	0.00229326	0.449116
0.656053	0.00229408	0.449116
0.653434	0.00229489	0.449116
0.650815	0.00229568	0.449116
0.648195	0.00229645	0.449116
0.645576	0.0022972	0.449116
0.642957	0.00229792	0.449116
0.640338	0.0022986	0.449116
0.637719	0.00229924	0.449116
0.6351	0.00229982	0.449116
0.632481	0.00230032	0.449116
0.629862	0.00230069	0.449116
0.627243	0.00230078	0.449116
0.625988	0.00229836	0.449116
0.628608	0.00229604	0.449116
0.631227	0.00229424	0.449116
0.633846	0.00229262	0.449116
0.636465	0.00229112	0.449116
0.639084	0.00228969	0.449116
0.641703	0.00228832	0.449116
0.644322	0.00228699	0.449116
0.646941	0.00228571	0.449116
0.64956	0.00228446	0.449116
0.652179	0.00228324	0.449116
0.654798	0.00228204	0.449116
0.657417	0.00228088	0.449116
0.660037	0.00227973	0.449116
0.662656	0.00227861	0.449116
0.665275	0.00227751	0.449116
0.667894	0.00227642	0.449116
0.670513	0.00227536	0.449116
0.673132	0.00227431	0.449116
0.675751	0.00227328	0.449116
0.67837	0.00227227	0.449116
0.680989	0.00227127	0.449116
0.683608	0.00227029	0.449116
0.686227	0.00226932	0.449116
0.688846	0.00226837	0.449116
0.691466	0.00226743	0.449116
0.694085	0.00226651	0.449116
0.696704	0.00226561	0.449116
0.699323	0.00226471	0.449116
0.701942	0.00226384	0.449116
0.704561	0.00226298	0.449116
0.70718	0.00226213	0.449116
0.709799	0.0022613	0.449116
0.712418	0.00226048	0.449116
0.715037	0.00225968	0.449116
0.717656	0.0022589	0.449116
0.720275	0.00225814	0.449116
0.722894	0.00225739	0.449116
0.725514	0.00225666	0.449116
0.728133	0.00225595	0.449116
0.730752	0.00225527	0.449116
0.733371	0.00225461	0.449116
0.73599	0.00225397	0.449116
0.738609	0.00225337	0.449116
0.741228	0.0022528	0.449116
0.743847	0.00225227	0.449116
0.746466	0.00225179	0.449116
0.749085	0.00225138	0.449116
0.751704	0.00225106	0.449116
0.754323	0.00225091	0.449116
0.756943	0.00225126	0.449116
0.755578	0.00225436	0.449116
0.752959	0.00225609	0.449116
0.75034	0.00225757	0.449116
0.747721	0.00225894	0.449116
0.745102	0.00226024	0.449116
0.742482	0.00226148	0.449116
0.739863	0.00226269	0.449116
0.737244	0.00226386	0.449116
0.734625	0.00226501	0.449116
0.732006	0.00226613	0.449116
0.729387	0.00226724	0.449116
0.726768	0.00226833	0.449116
0.724149	0.00226941	0.449116
0.72153	0.00227048	0.449116
0.718911	0.00227153	0.449116
0.716292	0.00227257	0.449116
0.713673	0.0022736	0.449116
0.711054	0.00227462	0.449116
0.708434	0.00227563	0.449116
0.707831	0.00227726	0.449506
0.704806	0.00227842	0.449506
0.701782	0.00227957	0.449506
0.698757	0.00228071	0.449506
0.695733	0.00228185	0.449506
0.692708	0.00228297	0.449506
0.689684	0.00228409	0.449506
0.686659	0.0022852	0.449506
0.683634	0.0022863	0.449506
0.68061	0.00228739	0.449506
0.677585	0.00228847	0.449506
0.674561	0.00228955	0.449506
0.671536	0.00229061	0.449506
0.668512	0.00229166	0.449506
0.665487	0.00229271	0.449506
0.662462	0.00229374	0.449506
0.659438	0.00229477	0.449506
0.656413	0.00229578	0.449506
0.653389	0.00229677	0.449506
0.650364	0.00229775	0.449506
0.64734	0.00229872	0.449506
0.644315	0.00229967	0.449506
0.64129	0.00230059	0.449506
0.638266	0.0023015	0.449506
0.635241	0.00230237	0.449506
0.632217	0.00230321	0.449506
0.629192	0.00230401	0.449506
0.626168	0.00230476	0.449506
0.623143	0.00230543	0.449506
0.620118	0.00230601	0.449506
0.617094	0.00230642	0.449506
0.614069	0.00230646	0.449506
0.613491	0.00230318	0.449506
0.616516	0.00230062	0.449506
0.61954	0.00229855	0.449506
0.622565	0.00229668	0.449506
0.62559	0.00229493	0.449506
0.628614	0.00229327	0.449506
0.631639	0.00229167	0.449506
0.634663	0.00229013	0.449506
0.637688	0.00228863	0.449506
0.640712	0.00228717	0.449506
0.643737	0.00228575	0.449506
0.646762	0.00228437	0.449506
0.649786	0.00228301	0.449506
0.652811	0.00228168	0.449506
0.655835	0.00228037	0.449506
0.65886	0.00227909	0.449506
0.661884	0.00227783	0.449506
0.664909	0.0022766	0.449506
0.667934	0.00227538	0.449506
0.670958	0.00227419	0.449506
0.673983	0.00227302	0.449506
0.677007	0.00227186	0.449506
0.680032	0.00227072	0.449506
0.683056	0.00226961	0.449506
0.686081	0.00226851	0.449506
0.689106	0.00226743	0.449506
0.69213	0.00226637	0.449506
0.695155	0.00226532	0.449506
0.698179	0.00226429	0.449506
0.701204	0.00226328	0.449506
0.704228	0.00226229	0.449506
0.707253	0.00226132	0.449506
0.710278	0.00226036	0.449506
0.713302	0.00225943	0.449506
0.716327	0.00225851	0.449506
0.719351	0.00225762	0.449506
0.722376	0.00225674	0.449506
0.7254	0.00225589	0.449506
0.728425	0.00225505	0.449506
0.73145	0.00225425	0.449506
0.734474	0.00225346	0.449506
0.737499	0.00225271	0.449506
0.740523	0.00225199	0.449506
0.743548	0.0022513	0.449506
0.746572	0.00225066	0.449506
0.749597	0.00225006	0.449506
0.752622	0.00224953	0.449506
0.755646	0.00224907	0.449506
0.758671	0.00224874	0.449506
0.761695	0.00224862	0.449506
0.76472	0.00224928	0.449506
0.762273	0.00225291	0.449506
0.759249	0.00225483	0.449506
0.756224	0.00225652	0.449506
0.7532	0.00225807	0.449506
0.750175	0.00225955	0.449506
0.747151	0.00226098	0.449506
0.744126	0.00226236	0.449506
0.741101	0.0022637	0.449506
0.738077	0.00226502	0.449506
0.735052	0.00226632	0.449506
0.732028	0.00226759	0.449506
0.729003	0.00226885	0.449506
0.725979	0.00227009	0.449506
0.722954	0.00227131	0.449506
0.719929	0.00227252	0.449506
0.716905	0.00227372	0.449506
0.71388	0.00227491	0.449506
0.710856	0.00227609	0.449506
0.707831	0.00227726	0.449506
0.706719	0.00227889	0.449896
0.70336	0.00228018	0.449896
0.700001	0.00228146	0.449896
0.696642	0.00228274	0.449896
0.693284	0.002284	0.449896
0.689925	0.00228525	0.449896
0.686566	0.0022865	0.449896
0.683207	0.00228774	0.449896
0.679848	0.00228896	0.449896
0.67649	0.00229018	0.449896
0.673131	0.00229139	0.449896
0.669772	0.00229259	0.449896
0.666413	0.00229379	0.449896
0.663054	0.00229497	0.449896
0.659695	0.00229614	0.449896
0.656337	0.0022973	0.449896
0.652978	0.00229844	0.449896
0.649619	0.00229958	0.449896
0.64626	0.00230069	0.449896
0.642901	0.0023018	0.449896
0.639543	0.00230288	0.449896
0.636184	0.00230395	0.449896
0.632825	0.00230499	0.449896
0.629466	0.002306	0.449896
0.626107	0.00230699	0.449896
0.622749	0.00230793	0.449896
0.61939	0.00230883	0.449896
0.616031	0.00230967	0.449896
0.612672	0.00231043	0.449896
0.609313	0.00231107	0.449896
0.605955	0.0023115	0.449896
0.602596	0.00231146	0.449896
0.602767	0.00230743	0.449896
0.606126	0.00230466	0.449896
0.609485	0.00230236	0.449896
0.612844	0.00230028	0.449896
0.616203	0.00229832	0.449896
0.619561	0.00229646	0.449896
0.62292	0.00229467	0.449896
0.626279	0.00229294	0.449896
0.629638	0.00229127	0.449896
0.632997	0.00228964	0.449896
0.636355	0.00228805	0.449896
0.639714	0.0022865	0.449896
0.643073	0.00228498	0.449896
0.646432	0.00228349	0.449896
0.649791	0.00228203	0.449896
0.653149	0.0022806	0.449896
0.656508	0.0022792	0.449896
0.659867	0.00227782	0.449896
0.663226	0.00227647	0.449896
0.666585	0.00227514	0.449896
0.669944	0.00227383	0.449896
0.673302	0.00227255	0.449896
0.676661	0.00227128	0.449896
0.68002	0.00227004	0.449896
0.683379	0.00226882	0.449896
0.686738	0.00226762	0.449896
0.690096	0.00226644	0.449896
0.693455	0.00226528	0.449896
0.696814	0.00226414	0.449896
0.700173	0.00226302	0.449896
0.703532	0.00226192	0.449896
0.70689	0.00226085	0.449896
0.710249	0.00225979	0.449896
0.713608	0.00225876	0.449896
0.716967	0.00225774	0.449896
0.720326	0.00225675	0.449896
0.723684	0.00225579	0.449896
0.727043	0.00225484	0.449896
0.730402	0.00225393	0.449896
0.733761	0.00225304	0.449896
0.73712	0.00225218	0.449896
0.740479	0.00225136	0.449896
0.743837	0.00225056	0.449896
0.747196	0.00224981	0.449896
0.750555	0.00224911	0.449896
0.753914	0.00224846	0.449896
0.757273	0.00224788	0.449896
0.760631	0.0022474	0.449896
0.76399	0.00224706	0.449896
0.767349	0.00224698	0.449896
0.770536	0.00224881	0.449896
0.767178	0.00225201	0.449896
0.763819	0.00225409	0.449896
0.76046	0.00225593	0.449896
0.757101	0.00225764	0.449896
0.753742	0.00225927	0.449896
0.750383	0.00226084	0.449896
0.747025	0.00226237	0.449896
0.743666	0.00226385	0.449896
0.740307	0.00226531	0.449896
0.736948	0.00226674	0.449896
0.733589	0.00226815	0.449896
0.730231	0.00226955	0.449896
0.726872	0.00227092	0.449896
0.723513	0.00227228	0.449896
0.720154	0.00227363	0.449896
0.716795	0.00227496	0.449896
0.713437	0.00227628	0.449896
0.710078	0.00227759	0.449896
0.706719	0.00227889	0.449896
0.705247	0.00228052	0.450285
0.701605	0.00228192	0.450285
0.697963	0.00228332	0.450285
0.694321	0.0022847	0.450285
0.690679	0.00228608	0.450285
0.687037	0.00228744	0.450285
0.683395	0.0022888	0.450285
0.679753	0.00229015	0.450285
0.676111	0.00229149	0.450285
0.672469	0.00229282	0.450285
0.668827	0.00229414	0.450285
0.665185	0.00229545	0.450285
0.661543	0.00229675	0.450285
0.657901	0.00229804	0.450285
0.654259	0.00229932	0.450285
0.650617	0.00230059	0.450285
0.646975	0.00230184	0.450285
0.643333	0.00230308	0.450285
0.639691	0.00230431	0.450285
0.636049	0.00230552	0.450285
0.632407	0.0023067	0.450285
0.628765	0.00230787	0.450285
0.625123	0.00230901	0.450285
0.621481	0.00231013	0.450285
0.617839	0.00231121	0.450285
0.614197	0.00231224	0.450285
0.610555	0.00231323	0.450285
0.606913	0.00231415	0.450285
0.603271	0.00231498	0.450285
0.599629	0.00231567	0.450285
0.595987	0.00231612	0.450285
0.592345	0.00231596	0.450285
0.593295	0.00231127	0.450285
0.596937	0.00230832	0.450285
0.600579	0.00230582	0.450285
0.604221	0.00230355	0.450285
0.607863	0.00230142	0.450285
0.611505	0.00229938	0.450285
0.615147	0.00229743	0.450285
0.618789	0.00229554	0.450285
0.622431	0.00229371	0.450285
0.626073	0.00229193	0.450285
0.629715	0.0022902	0.450285
0.633357	0.0022885	0.450285
0.636999	0.00228685	0.450285
0.640641	0.00228522	0.450285
0.644283	0.00228364	0.450285
0.647925	0.00228208	0.450285
0.651567	0.00228055	0.450285
0.655209	0.00227905	0.450285
0.658851	0.00227757	0.450285
0.662493	0.00227613	0.450285
0.666135	0.0022747	0.450285
0.669777	0.00227331	0.450285
0.673419	0.00227193	0.450285
0.677061	0.00227058	0.450285
0.680703	0.00226926	0.450285
0.684345	0.00226796	0.450285
0.687987	0.00226668	0.450285
0.691629	0.00226542	0.450285
0.695271	0.00226419	0.450285
0.698913	0.00226297	0.450285
0.702555	0.00226179	0.450285
0.706197	0.00226062	0.450285
0.709839	0.00225948	0.450285
0.713481	0.00225836	0.450285
0.717123	0.00225727	0.450285
0.720765	0.0022562	0.450285
0.724407	0.00225516	0.450285
0.728049	0.00225414	0.450285
0.731691	0.00225315	0.450285
0.735333	0.0022522	0.450285
0.738975	0.00225127	0.450285
0.742617	0.00225039	0.450285
0.746259	0.00224954	0.450285
0.749901	0.00224873	0.450285
0.753543	0.00224798	0.450285
0.757185	0.00224729	0.450285
0.760827	0.00224668	0.450285
0.764469	0.00224618	0.450285
0.768111	0.00224583	0.450285
0.771753	0.0022458	0.450285
0.774445	0.00224844	0.450285
0.770803	0.00225149	0.450285
0.767161	0.00225371	0.450285
0.763519	0.00225568	0.450285
0.759877	0.00225752	0.450285
0.756235	0.00225927	0.450285
0.752593	0.00226097	0.450285
0.748951	0.00226261	0.450285
0.745309	0.00226422	0.450285
0.741667	0.0022658	0.450285
0.738025	0.00226735	0.450285
0.734383	0.00226887	0.450285
0.730741	0.00227038	0.450285
0.727099	0.00227187	0.450285
0.723457	0.00227334	0.450285
0.719815	0.0022748	0.450285
0.716173	0.00227625	0.450285
0.712531	0.00227768	0.450285
0.708889	0.00227911	0.450285
0.705247	0.00228052	0.450285
0.703502	0.00228215	0.450675
0.699616	0.00228365	0.450675
0.69573	0.00228514	0.450675
0.691844	0.00228662	0.450675
0.687958	0.00228809	0.450675
0.684073	0.00228956	0.450675
0.680187	0.00229101	0.450675
0.676301	0.00229246	0.450675
0.672415	0.0022939	0.450675
0.668529	0.00229532	0.450675
0.664644	0.00229674	0.450675
0.660758	0.00229815	0.450675
0.656872	0.00229955	0.450675
0.652986	0.00230094	0.450675
0.6491	0.00230231	0.450675
0.645215	0.00230367	0.450675
0.641329	0.00230503	0.450675
0.637443	0.00230636	0.450675
0.633557	0.00230768	0.450675
0.629671	0.00230898	0.450675
0.625786	0.00231026	0.450675
0.6219	0.00231152	0.450675
0.618014	0.00231276	0.450675
0.614128	0.00231396	0.450675
0.610242	0.00231512	0.450675
0.606357	0.00231624	0.450675
0.602471	0.0023173	0.450675
0.598585	0.00231829	0.450675
0.594699	0.00231918	0.450675
0.590813	0.00231991	0.450675
0.586928	0.00232038	0.450675
0.583042	0.00232008	0.450675
0.584773	0.0023148	0.450675
0.588658	0.00231168	0.450675
0.592544	0.00230902	0.450675
0.59643	0.00230658	0.450675
0.600316	0.00230429	0.450675
0.604202	0.00230211	0.450675
0.608087	0.00230001	0.450675
0.611973	0.00229798	0.450675
0.615859	0.00229602	0.450675
0.619745	0.0022941	0.450675
0.623631	0.00229224	0.450675
0.627516	0.00229042	0.450675
0.631402	0.00228864	0.450675
0.635288	0.0022869	0.450675
0.639174	0.0022852	0.450675
0.64306	0.00228352	0.450675
0.646945	0.00228189	0.450675
0.650831	0.00228028	0.450675
0.654717	0.0022787	0.450675
0.658603	0.00227715	0.450675
0.662489	0.00227563	0.450675
0.666374	0.00227413	0.450675
0.67026	0.00227266	0.450675
0.674146	0.00227122	0.450675
0.678032	0.0022698	0.450675
0.681918	0.00226841	0.450675
0.685803	0.00226705	0.450675
0.689689	0.00226571	0.450675
0.693575	0.00226439	0.450675
0.697461	0.0022631	0.450675
0.701347	0.00226183	0.450675
0.705232	0.00226059	0.450675
0.709118	0.00225937	0.450675
0.713004	0.00225818	0.450675
0.71689	0.00225702	0.450675
0.720776	0.00225588	0.450675
0.724661	0.00225478	0.450675
0.728547	0.0022537	0.450675
0.732433	0.00225265	0.450675
0.736319	0.00225164	0.450675
0.740205	0.00225066	0.450675
0.74409	0.00224972	0.450675
0.747976	0.00224882	0.450675
0.751862	0.00224797	0.450675
0.755748	0.00224718	0.450675
0.759634	0.00224646	0.450675
0.763519	0.00224582	0.450675
0.767405	0.0022453	0.450675
0.771291	0.00224496	0.450675
0.775177	0.00224499	0.450675
0.777332	0.00224821	0.450675
0.773446	0.00225126	0.450675
0.76956	0.00225359	0.450675
0.765674	0.00225567	0.450675
0.761789	0.00225763	0.450675
0.757903	0.00225949	0.450675
0.754017	0.00226129	0.450675
0.750131	0.00226304	0.450675
0.746245	0.00226475	0.450675
0.74236	0.00226643	0.450675
0.738474	0.00226808	0.450675
0.734588	0.00226971	0.450675
0.730702	0.00227132	0.450675
0.726816	0.0022729	0.450675
0.722931	0.00227448	0.450675
0.719045	0.00227604	0.450675
0.715159	0.00227758	0.450675
0.711273	0.00227912	0.450675
0.707387	0.00228064	0.450675
0.703502	0.00228215	0.450675
0.701538	0.00228377	0.451065
0.69744	0.00228536	0.451065
0.693343	0.00228694	0.451065
0.689245	0.00228851	0.451065
0.685147	0.00229007	0.451065
0.681049	0.00229162	0.451065
0.676952	0.00229316	0.451065
0.672854	0.00229469	0.451065
0.668756	0.00229621	0.451065
0.664659	0.00229773	0.451065
0.660561	0.00229923	0.451065
0.656463	0.00230073	0.451065
0.652365	0.00230221	0.451065
0.648268	0.00230369	0.451065
0.64417	0.00230515	0.451065
0.640072	0.0023066	0.451065
0.635975	0.00230803	0.451065
0.631877	0.00230946	0.451065
0.627779	0.00231086	0.451065
0.623681	0.00231225	0.451065
0.619584	0.00231361	0.451065
0.615486	0.00231495	0.451065
0.611388	0.00231626	0.451065
0.607291	0.00231754	0.451065
0.603193	0.00231878	0.451065
0.599095	0.00231998	0.451065
0.594998	0.00232111	0.451065
0.5909	0.00232216	0.451065
0.586802	0.0023231	0.451065
0.582704	0.00232388	0.451065
0.578607	0.00232435	0.451065
0.574509	0.00232386	0.451065
0.577008	0.00231808	0.451065
0.581106	0.00231482	0.451065
0.585204	0.00231201	0.451065
0.589301	0.00230942	0.451065
0.593399	0.00230699	0.451065
0.597497	0.00230467	0.451065
0.601594	0.00230245	0.451065
0.605692	0.00230029	0.451065
0.60979	0.00229821	0.451065
0.613888	0.00229618	0.451065
0.617985	0.0022942	0.451065
0.622083	0.00229227	0.451065
0.626181	0.00229038	0.451065
0.630278	0.00228853	0.451065
0.634376	0.00228673	0.451065
0.638474	0.00228496	0.451065
0.642572	0.00228322	0.451065
0.646669	0.00228152	0.451065
0.650767	0.00227985	0.451065
0.654865	0.00227821	0.451065
0.658962	0.0022766	0.451065
0.66306	0.00227502	0.451065
0.667158	0.00227346	0.451065
0.671256	0.00227194	0.451065
0.675353	0.00227044	0.451065
0.679451	0.00226897	0.451065
0.683549	0.00226753	0.451065
0.687646	0.00226611	0.451065
0.691744	0.00226473	0.451065
0.695842	0.00226336	0.451065
0.69994	0.00226203	0.451065
0.704037	0.00226072	0.451065
0.708135	0.00225944	0.451065
0.712233	0.00225819	0.451065
0.71633	0.00225696	0.451065
0.720428	0.00225577	0.451065
0.724526	0.0022546	0.451065
0.728624	0.00225347	0.451065
0.732721	0.00225237	0.451065
0.736819	0.00225131	0.451065
0.740917	0.00225028	0.451065
0.745014	0.0022493	0.451065
0.749112	0.00224836	0.451065
0.75321	0.00224747	0.451065
0.757308	0.00224665	0.451065
0.761405	0.0022459	0.451065
0.765503	0.00224524	0.451065
0.769601	0.00224471	0.451065
0.773698	0.00224438	0.451065
0.777796	0.00224446	0.451065
0.779395	0.00224818	0.451065
0.775297	0.00225126	0.451065
0.771199	0.00225369	0.451065
0.767102	0.00225587	0.451065
0.763004	0.00225792	0.451065
0.758906	0.00225987	0.451065
0.754809	0.00226177	0.451065
0.750711	0.00226361	0.451065
0.746613	0.00226541	0.451065
0.742515	0.00226718	0.451065
0.738418	0.00226892	0.451065
0.73432	0.00227064	0.451065
0.730222	0.00227233	0.451065
0.726125	0.00227401	0.451065
0.722027	0.00227567	0.451065
0.717929	0.00227732	0.451065
0.713831	0.00227895	0.451065
0.709734	0.00228057	0.451065
0.705636	0.00228218	0.451065
0.701538	0.00228377	0.451065
0.699395	0.0022854	0.451455
0.695112	0.00228706	0.451455
0.690829	0.00228872	0.451455
0.686546	0.00229037	0.451455
0.682263	0.002292	0.451455
0.67798	0.00229363	0.451455
0.673697	0.00229525	0.451455
0.669414	0.00229686	0.451455
0.665131	0.00229846	0.451455
0.660849	0.00230005	0.451455
0.656566	0.00230163	0.451455
0.652283	0.00230321	0.451455
0.648	0.00230477	0.451455
0.643717	0.00230632	0.451455
0.639434	0.00230786	0.451455
0.635151	0.00230939	0.451455
0.630868	0.0023109	0.451455
0.626585	0.0023124	0.451455
0.622302	0.00231388	0.451455
0.61802	0.00231534	0.451455
0.613737	0.00231678	0.451455
0.609454	0.00231819	0.451455
0.605171	0.00231958	0.451455
0.600888	0.00232093	0.451455
0.596605	0.00232224	0.451455
0.592322	0.00232349	0.451455
0.588039	0.00232469	0.451455
0.583756	0.0023258	0.451455
0.579474	0.00232679	0.451455
0.575191	0.00232759	0.451455
0.570908	0.00232806	0.451455
0.566625	0.00232734	0.451455
0.569868	0.00232117	0.451455
0.574151	0.00231777	0.451455
0.578434	0.00231482	0.451455
0.582716	0.00231211	0.451455
0.586999	0.00230955	0.451455
0.591282	0.00230711	0.451455
0.595565	0.00230477	0.451455
0.599848	0.0023025	0.451455
0.604131	0.00230031	0.451455
0.608414	0.00229817	0.451455
0.612697	0.00229609	0.451455
0.61698	0.00229406	0.451455
0.621263	0.00229208	0.451455
0.625545	0.00229014	0.451455
0.629828	0.00228824	0.451455
0.634111	0.00228638	0.451455
0.638394	0.00228456	0.451455
0.642677	0.00228277	0.451455
0.64696	0.00228102	0.451455
0.651243	0.0022793	0.451455
0.655526	0.00227761	0.451455
0.659809	0.00227595	0.451455
0.664091	0.00227432	0.451455
0.668374	0.00227273	0.451455
0.672657	0.00227116	0.451455
0.67694	0.00226962	0.451455
0.681223	0.00226811	0.451455
0.685506	0.00226663	0.451455
0.689789	0.00226518	0.451455
0.694072	0.00226375	0.451455
0.698355	0.00226236	0.451455
0.702637	0.00226099	0.451455
0.70692	0.00225965	0.451455
0.711203	0.00225835	0.451455
0.715486	0.00225707	0.451455
0.719769	0.00225582	0.451455
0.724052	0.00225461	0.451455
0.728335	0.00225343	0.451455
0.732618	0.00225228	0.451455
0.736901	0.00225118	0.451455
0.741184	0.00225011	0.451455
0.745466	0.00224909	0.451455
0.749749	0.00224811	0.451455
0.754032	0.00224719	0.451455
0.758315	0.00224634	0.451455
0.762598	0.00224556	0.451455
0.766881	0.00224489	0.451455
0.771164	0.00224435	0.451455
0.775447	0.00224403	0.451455
0.77973	0.00224418	0.451455
0.78077	0.00224833	0.451455
0.776487	0.00225145	0.451455
0.772204	0.00225396	0.451455
0.767921	0.00225623	0.451455
0.763638	0.00225836	0.451455
0.759355	0.0022604	0.451455
0.755072	0.00226237	0.451455
0.75079	0.0022643	0.451455
0.746507	0.00226618	0.451455
0.742224	0.00226803	0.451455
0.737941	0.00226985	0.451455
0.733658	0.00227164	0.451455
0.729375	0.00227342	0.451455
0.725092	0.00227517	0.451455
0.720809	0.00227691	0.451455
0.716526	0.00227863	0.451455
0.712243	0.00228034	0.451455
0.707961	0.00228204	0.451455
0.703678	0.00228373	0.451455
0.699395	0.0022854	0.451455
0.697099	0.00228702	0.451845
0.692654	0.00228876	0.451845
0.688209	0.00229048	0.451845
0.683764	0.0022922	0.451845
0.679318	0.0022939	0.451845
0.674873	0.0022956	0.451845
0.670428	0.00229729	0.451845
0.665983	0.00229897	0.451845
0.661538	0.00230064	0.451845
0.657093	0.0023023	0.451845
0.652648	0.00230395	0.451845
0.648203	0.00230559	0.451845
0.643758	0.00230723	0.451845
0.639313	0.00230885	0.451845
0.634868	0.00231046	0.451845
0.630423	0.00231205	0.451845
0.625977	0.00231363	0.451845
0.621532	0.0023152	0.451845
0.617087	0.00231675	0.451845
0.612642	0.00231828	0.451845
0.608197	0.00231979	0.451845
0.603752	0.00232127	0.451845
0.599307	0.00232272	0.451845
0.594862	0.00232413	0.451845
0.590417	0.00232551	0.451845
0.585972	0.00232682	0.451845
0.581527	0.00232807	0.451845
0.577082	0.00232923	0.451845
0.572636	0.00233027	0.451845
0.568191	0.0023311	0.451845
0.563746	0.00233157	0.451845
0.559301	0.00233049	0.451845
0.563257	0.00232408	0.451845
0.567702	0.00232057	0.451845
0.572147	0.0023175	0.451845
0.576592	0.00231466	0.451845
0.581037	0.00231199	0.451845
0.585482	0.00230945	0.451845
0.589927	0.002307	0.451845
0.594372	0.00230463	0.451845
0.598817	0.00230234	0.451845
0.603262	0.00230011	0.451845
0.607707	0.00229794	0.451845
0.612152	0.00229582	0.451845
0.616598	0.00229375	0.451845
0.621043	0.00229172	0.451845
0.625488	0.00228974	0.451845
0.629933	0.0022878	0.451845
0.634378	0.0022859	0.451845
0.638823	0.00228404	0.451845
0.643268	0.00228221	0.451845
0.647713	0.00228042	0.451845
0.652158	0.00227866	0.451845
0.656603	0.00227694	0.451845
0.661048	0.00227524	0.451845
0.665494	0.00227358	0.451845
0.669939	0.00227195	0.451845
0.674384	0.00227035	0.451845
0.678829	0.00226878	0.451845
0.683274	0.00226724	0.451845
0.687719	0.00226573	0.451845
0.692164	0.00226425	0.451845
0.696609	0.0022628	0.451845
0.701054	0.00226139	0.451845
0.705499	0.00226	0.451845
0.709944	0.00225864	0.451845
0.714389	0.00225732	0.451845
0.718835	0.00225603	0.451845
0.72328	0.00225477	0.451845
0.727725	0.00225355	0.451845
0.73217	0.00225236	0.451845
0.736615	0.00225121	0.451845
0.74106	0.00225011	0.451845
0.745505	0.00224905	0.451845
0.74995	0.00224805	0.451845
0.754395	0.0022471	0.451845
0.75884	0.00224622	0.451845
0.763285	0.00224543	0.451845
0.76773	0.00224474	0.451845
0.772176	0.00224419	0.451845
0.776621	0.00224388	0.451845
0.781066	0.0022441	0.451845
0.781556	0.00224864	0.451845
0.777111	0.0022518	0.451845
0.772665	0.00225438	0.451845
0.76822	0.00225672	0.451845
0.763775	0.00225893	0.451845
0.75933	0.00226104	0.451845
0.754885	0.00226309	0.451845
0.75044	0.00226509	0.451845
0.745995	0.00226704	0.451845
0.74155	0.00226896	0.451845
0.737105	0.00227085	0.451845
0.73266	0.00227271	0.451845
0.728215	0.00227456	0.451845
0.72377	0.00227638	0.451845
0.719324	0.00227819	0.451845
0.714879	0.00227998	0.451845
0.710434	0.00228176	0.451845
0.705989	0.00228353	0.451845
0.701544	0.00228528	0.451845
0.697099	0.00228702	0.451845
0.694672	0.00228865	0.452235
0.690085	0.00229044	0.452235
0.685497	0.00229223	0.452235
0.68091	0.00229401	0.452235
0.676323	0.00229577	0.452235
0.671736	0.00229753	0.452235
0.667149	0.00229928	0.452235
0.662562	0.00230103	0.452235
0.657975	0.00230276	0.452235
0.653388	0.00230448	0.452235
0.648801	0.0023062	0.452235
0.644213	0.0023079	0.452235
0.639626	0.0023096	0.452235
0.635039	0.00231128	0.452235
0.630452	0.00231295	0.452235
0.625865	0.00231461	0.452235
0.621278	0.00231626	0.452235
0.616691	0.00231789	0.452235
0.612104	0.0023195	0.452235
0.607517	0.00232109	0.452235
0.602929	0.00232266	0.452235
0.598342	0.0023242	0.452235
0.593755	0.00232571	0.452235
0.589168	0.00232718	0.452235
0.584581	0.00232861	0.452235
0.579994	0.00232999	0.452235
0.575407	0.00233129	0.452235
0.57082	0.00233249	0.452235
0.566232	0.00233356	0.452235
0.561645	0.00233443	0.452235
0.557058	0.00233488	0.452235
0.552515	0.00233264	0.452235
0.557102	0.00232684	0.452235
0.561689	0.00232322	0.452235
0.566276	0.00232004	0.452235
0.570863	0.0023171	0.452235
0.57545	0.00231433	0.452235
0.580037	0.00231169	0.452235
0.584625	0.00230914	0.452235
0.589212	0.00230669	0.452235
0.593799	0.00230431	0.452235
0.598386	0.00230199	0.452235
0.602973	0.00229974	0.452235
0.60756	0.00229754	0.452235
0.612147	0.00229539	0.452235
0.616734	0.00229329	0.452235
0.621321	0.00229124	0.452235
0.625909	0.00228923	0.452235
0.630496	0.00228726	0.452235
0.635083	0.00228533	0.452235
0.63967	0.00228343	0.452235
0.644257	0.00228158	0.452235
0.648844	0.00227975	0.452235
0.653431	0.00227797	0.452235
0.658018	0.00227622	0.452235
0.662606	0.0022745	0.452235
0.667193	0.00227281	0.452235
0.67178	0.00227115	0.452235
0.676367	0.00226953	0.452235
0.680954	0.00226794	0.452235
0.685541	0.00226638	0.452235
0.690128	0.00226485	0.452235
0.694715	0.00226336	0.452235
0.699302	0.00226189	0.452235
0.70389	0.00226046	0.452235
0.708477	0.00225906	0.452235
0.713064	0.00225769	0.452235
0.717651	0.00225636	0.452235
0.722238	0.00225506	0.452235
0.726825	0.0022538	0.452235
0.731412	0.00225258	0.452235
0.735999	0.0022514	0.452235
0.740586	0.00225027	0.452235
0.745174	0.00224918	0.452235
0.749761	0.00224815	0.452235
0.754348	0.00224718	0.452235
0.758935	0.00224628	0.452235
0.763522	0.00224546	0.452235
0.768109	0.00224476	0.452235
0.772696	0.00224421	0.452235
0.777283	0.00224392	0.452235
0.78187	0.00224421	0.452235
0.781827	0.00224908	0.452235
0.77724	0.00225229	0.452235
0.772653	0.00225493	0.452235
0.768066	0.00225734	0.452235
0.763479	0.00225961	0.452235
0.758891	0.00226179	0.452235
0.754304	0.00226391	0.452235
0.749717	0.00226596	0.452235
0.74513	0.00226798	0.452235
0.740543	0.00226996	0.452235
0.735956	0.00227191	0.452235
0.731369	0.00227384	0.452235
0.726782	0.00227575	0.452235
0.722195	0.00227763	0.452235
0.717607	0.0022795	0.452235
0.71302	0.00228136	0.452235
0.708433	0.0022832	0.452235
0.703846	0.00228502	0.452235
0.699259	0.00228684	0.452235
0.694672	0.00228865	0.452235
0.692129	0.00229027	0.452624
0.687418	0.00229212	0.452624
0.682707	0.00229396	0.452624
0.677996	0.00229579	0.452624
0.673285	0.00229762	0.452624
0.668573	0.00229943	0.452624
0.663862	0.00230124	0.452624
0.659151	0.00230304	0.452624
0.65444	0.00230483	0.452624
0.649729	0.00230661	0.452624
0.645017	0.00230838	0.452624
0.640306	0.00231014	0.452624
0.635595	0.00231189	0.452624
0.630884	0.00231364	0.452624
0.626173	0.00231536	0.452624
0.621461	0.00231708	0.452624
0.61675	0.00231878	0.452624
0.612039	0.00232047	0.452624
0.607328	0.00232214	0.452624
0.602617	0.00232378	0.452624
0.597906	0.00232541	0.452624
0.593194	0.002327	0.452624
0.588483	0.00232857	0.452624
0.583772	0.00233009	0.452624
0.579061	0.00233157	0.452624
0.57435	0.002333	0.452624
0.569638	0.00233434	0.452624
0.564927	0.00233559	0.452624
0.560216	0.0023367	0.452624
0.555505	0.00233758	0.452624
0.550794	0.00233802	0.452624
0.546637	0.00233486	0.452624
0.551348	0.00232948	0.452624
0.556059	0.00232576	0.452624
0.56077	0.00232248	0.452624
0.565482	0.00231945	0.452624
0.570193	0.00231659	0.452624
0.574904	0.00231385	0.452624
0.579615	0.00231122	0.452624
0.584326	0.00230869	0.452624
0.589038	0.00230622	0.452624
0.593749	0.00230383	0.452624
0.59846	0.00230151	0.452624
0.603171	0.00229923	0.452624
0.607882	0.00229702	0.452624
0.612593	0.00229485	0.452624
0.617305	0.00229273	0.452624
0.622016	0.00229065	0.452624
0.626727	0.00228862	0.452624
0.631438	0.00228663	0.452624
0.636149	0.00228468	0.452624
0.640861	0.00228276	0.452624
0.645572	0.00228089	0.452624
0.650283	0.00227904	0.452624
0.654994	0.00227724	0.452624
0.659705	0.00227547	0.452624
0.664417	0.00227373	0.452624
0.669128	0.00227203	0.452624
0.673839	0.00227036	0.452624
0.67855	0.00226872	0.452624
0.683261	0.00226711	0.452624
0.687973	0.00226554	0.452624
0.692684	0.002264	0.452624
0.697395	0.0022625	0.452624
0.702106	0.00226103	0.452624
0.706817	0.00225959	0.452624
0.711528	0.00225818	0.452624
0.71624	0.00225682	0.452624
0.720951	0.00225548	0.452624
0.725662	0.00225419	0.452624
0.730373	0.00225294	0.452624
0.735084	0.00225173	0.452624
0.739796	0.00225057	0.452624
0.744507	0.00224945	0.452624
0.749218	0.0022484	0.452624
0.753929	0.0022474	0.452624
0.75864	0.00224649	0.452624
0.763352	0.00224566	0.452624
0.768063	0.00224494	0.452624
0.772774	0.0022444	0.452624
0.777485	0.00224412	0.452624
0.782196	0.00224448	0.452624
0.781642	0.00224965	0.452624
0.776931	0.00225289	0.452624
0.77222	0.00225559	0.452624
0.767509	0.00225806	0.452624
0.762797	0.0022604	0.452624
0.758086	0.00226263	0.452624
0.753375	0.0022648	0.452624
0.748664	0.00226692	0.452624
0.743953	0.00226899	0.452624
0.739241	0.00227103	0.452624
0.73453	0.00227304	0.452624
0.729819	0.00227502	0.452624
0.725108	0.00227698	0.452624
0.720397	0.00227892	0.452624
0.715685	0.00228085	0.452624
0.710974	0.00228276	0.452624
0.706263	0.00228465	0.452624
0.701552	0.00228654	0.452624
0.696841	0.00228841	0.452624
0.69213	0.00229027	0.452624
0.689485	0.00229189	0.453014
0.684666	0.00229379	0.453014
0.679847	0.00229568	0.453014
0.675028	0.00229756	0.453014
0.670208	0.00229944	0.453014
0.665389	0.0023013	0.453014
0.66057	0.00230316	0.453014
0.655751	0.00230501	0.453014
0.650932	0.00230685	0.453014
0.646113	0.00230868	0.453014
0.641294	0.00231051	0.453014
0.636475	0.00231232	0.453014
0.631656	0.00231412	0.453014
0.626837	0.00231591	0.453014
0.622018	0.00231769	0.453014
0.617199	0.00231946	0.453014
0.61238	0.00232121	0.453014
0.607561	0.00232295	0.453014
0.602742	0.00232467	0.453014
0.597923	0.00232637	0.453014
0.593104	0.00232804	0.453014
0.588285	0.00232969	0.453014
0.583466	0.0023313	0.453014
0.578647	0.00233288	0.453014
0.573828	0.0023344	0.453014
0.569009	0.00233587	0.453014
0.56419	0.00233726	0.453014
0.559371	0.00233854	0.453014
0.554552	0.00233968	0.453014
0.549733	0.00234058	0.453014
0.544914	0.00234101	0.453014
0.541132	0.00233727	0.453014
0.545951	0.002332	0.453014
0.55077	0.00232819	0.453014
0.555589	0.00232483	0.453014
0.560408	0.00232171	0.453014
0.565227	0.00231876	0.453014
0.570046	0.00231595	0.453014
0.574865	0.00231324	0.453014
0.579684	0.00231063	0.453014
0.584503	0.0023081	0.453014
0.589322	0.00230564	0.453014
0.594141	0.00230324	0.453014
0.59896	0.00230091	0.453014
0.603779	0.00229863	0.453014
0.608598	0.0022964	0.453014
0.613417	0.00229422	0.453014
0.618236	0.00229209	0.453014
0.623055	0.00229	0.453014
0.627874	0.00228795	0.453014
0.632693	0.00228595	0.453014
0.637512	0.00228398	0.453014
0.642331	0.00228205	0.453014
0.64715	0.00228017	0.453014
0.651969	0.00227831	0.453014
0.656788	0.00227649	0.453014
0.661607	0.00227471	0.453014
0.666426	0.00227297	0.453014
0.671245	0.00227125	0.453014
0.676064	0.00226957	0.453014
0.680883	0.00226793	0.453014
0.685703	0.00226632	0.453014
0.690522	0.00226474	0.453014
0.695341	0.0022632	0.453014
0.70016	0.00226169	0.453014
0.704979	0.00226022	0.453014
0.709798	0.00225878	0.453014
0.714617	0.00225738	0.453014
0.719436	0.00225602	0.453014
0.724255	0.0022547	0.453014
0.729074	0.00225342	0.453014
0.733893	0.00225218	0.453014
0.738712	0.00225099	0.453014
0.743531	0.00224986	0.453014
0.74835	0.00224878	0.453014
0.753169	0.00224777	0.453014
0.757988	0.00224683	0.453014
0.762807	0.00224599	0.453014
0.767626	0.00224527	0.453014
0.772445	0.00224472	0.453014
0.777264	0.00224446	0.453014
0.782083	0.0022449	0.453014
0.781046	0.00225033	0.453014
0.776227	0.00225361	0.453014
0.771408	0.00225636	0.453014
0.766589	0.00225888	0.453014
0.76177	0.00226127	0.453014
0.756951	0.00226356	0.453014
0.752132	0.00226578	0.453014
0.747313	0.00226794	0.453014
0.742494	0.00227007	0.453014
0.737675	0.00227215	0.453014
0.732856	0.00227421	0.453014
0.728037	0.00227624	0.453014
0.723218	0.00227825	0.453014
0.718399	0.00228024	0.453014
0.71358	0.00228222	0.453014
0.708761	0.00228418	0.453014
0.703942	0.00228612	0.453014
0.699123	0.00228806	0.453014
0.694304	0.00228998	0.453014
0.689485	0.00229189	0.453014
0.686748	0.00229351	0.453404
0.681836	0.00229545	0.453404
0.676924	0.00229739	0.453404
0.672012	0.00229932	0.453404
0.6671	0.00230124	0.453404
0.662188	0.00230315	0.453404
0.657276	0.00230505	0.453404
0.652363	0.00230694	0.453404
0.647451	0.00230883	0.453404
0.642539	0.00231071	0.453404
0.637627	0.00231258	0.453404
0.632715	0.00231444	0.453404
0.627803	0.00231628	0.453404
0.622891	0.00231812	0.453404
0.617979	0.00231995	0.453404
0.613067	0.00232176	0.453404
0.608155	0.00232356	0.453404
0.603243	0.00232534	0.453404
0.598331	0.00232711	0.453404
0.593419	0.00232885	0.453404
0.588507	0.00233057	0.453404
0.583594	0.00233226	0.453404
0.578682	0.00233392	0.453404
0.57377	0.00233554	0.453404
0.568858	0.00233711	0.453404
0.563946	0.00233861	0.453404
0.559034	0.00234004	0.453404
0.554122	0.00234136	0.453404
0.54921	0.00234252	0.453404
0.544298	0.00234344	0.453404
0.539386	0.00234385	0.453404
0.535962	0.00233965	0.453404
0.540874	0.00233441	0.453404
0.545786	0.00233053	0.453404
0.550698	0.00232708	0.453404
0.55561	0.00232389	0.453404
0.560522	0.00232087	0.453404
0.565434	0.00231798	0.453404
0.570346	0.00231521	0.453404
0.575259	0.00231253	0.453404
0.580171	0.00230994	0.453404
0.585083	0.00230742	0.453404
0.589995	0.00230496	0.453404
0.594907	0.00230257	0.453404
0.599819	0.00230023	0.453404
0.604731	0.00229795	0.453404
0.609643	0.00229572	0.453404
0.614555	0.00229353	0.453404
0.619467	0.00229139	0.453404
0.624379	0.0022893	0.453404
0.629291	0.00228724	0.453404
0.634203	0.00228523	0.453404
0.639116	0.00228326	0.453404
0.644028	0.00228133	0.453404
0.64894	0.00227943	0.453404
0.653852	0.00227757	0.453404
0.658764	0.00227575	0.453404
0.663676	0.00227396	0.453404
0.668588	0.00227221	0.453404
0.6735	0.0022705	0.453404
0.678412	0.00226882	0.453404
0.683324	0.00226717	0.453404
0.688236	0.00226556	0.453404
0.693148	0.00226399	0.453404
0.69806	0.00226245	0.453404
0.702972	0.00226095	0.453404
0.707885	0.00225948	0.453404
0.712797	0.00225805	0.453404
0.717709	0.00225666	0.453404
0.722621	0.00225532	0.453404
0.727533	0.00225401	0.453404
0.732445	0.00225275	0.453404
0.737357	0.00225154	0.453404
0.742269	0.00225039	0.453404
0.747181	0.00224929	0.453404
0.752093	0.00224826	0.453404
0.757005	0.00224731	0.453404
0.761917	0.00224646	0.453404
0.766829	0.00224573	0.453404
0.771742	0.00224519	0.453404
0.776654	0.00224494	0.453404
0.781566	0.00224546	0.453404
0.780078	0.00225111	0.453404
0.775165	0.00225442	0.453404
0.770253	0.00225722	0.453404
0.765341	0.00225979	0.453404
0.760429	0.00226222	0.453404
0.755517	0.00226455	0.453404
0.750605	0.00226682	0.453404
0.745693	0.00226903	0.453404
0.740781	0.0022712	0.453404
0.735869	0.00227333	0.453404
0.730957	0.00227543	0.453404
0.726045	0.00227751	0.453404
0.721133	0.00227956	0.453404
0.716221	0.0022816	0.453404
0.711308	0.00228362	0.453404
0.706396	0.00228562	0.453404
0.701484	0.00228761	0.453404
0.696572	0.00228959	0.453404
0.69166	0.00229155	0.453404
0.686748	0.00229351	0.453404
0.683928	0.00229513	0.453794
0.678937	0.00229711	0.453794
0.673945	0.00229909	0.453794
0.668954	0.00230106	0.453794
0.663962	0.00230302	0.453794
0.658971	0.00230497	0.453794
0.653979	0.00230691	0.453794
0.648988	0.00230884	0.453794
0.643996	0.00231077	0.453794
0.639005	0.00231269	0.453794
0.634013	0.0023146	0.453794
0.629022	0.0023165	0.453794
0.62403	0.00231839	0.453794
0.619039	0.00232027	0.453794
0.614047	0.00232214	0.453794
0.609056	0.00232399	0.453794
0.604064	0.00232583	0.453794
0.599073	0.00232765	0.453794
0.594081	0.00232946	0.453794
0.58909	0.00233125	0.453794
0.584099	0.00233301	0.453794
0.579107	0.00233474	0.453794
0.574116	0.00233643	0.453794
0.569124	0.00233809	0.453794
0.564133	0.0023397	0.453794
0.559141	0.00234124	0.453794
0.55415	0.0023427	0.453794
0.549158	0.00234405	0.453794
0.544167	0.00234524	0.453794
0.539175	0.00234617	0.453794
0.534184	0.00234656	0.453794
0.531098	0.00234196	0.453794
0.536089	0.00233673	0.453794
0.541081	0.00233278	0.453794
0.546072	0.00232927	0.453794
0.551064	0.002326	0.453794
0.556055	0.00232291	0.453794
0.561047	0.00231997	0.453794
0.566038	0.00231713	0.453794
0.57103	0.0023144	0.453794
0.576021	0.00231174	0.453794
0.581013	0.00230917	0.453794
0.586004	0.00230666	0.453794
0.590996	0.00230421	0.453794
0.595987	0.00230183	0.453794
0.600979	0.00229949	0.453794
0.60597	0.00229721	0.453794
0.610961	0.00229498	0.453794
0.615953	0.0022928	0.453794
0.620944	0.00229066	0.453794
0.625936	0.00228857	0.453794
0.630927	0.00228651	0.453794
0.635919	0.0022845	0.453794
0.64091	0.00228253	0.453794
0.645902	0.0022806	0.453794
0.650893	0.0022787	0.453794
0.655885	0.00227684	0.453794
0.660876	0.00227502	0.453794
0.665868	0.00227324	0.453794
0.670859	0.00227149	0.453794
0.675851	0.00226978	0.453794
0.680842	0.0022681	0.453794
0.685834	0.00226646	0.453794
0.690825	0.00226486	0.453794
0.695816	0.00226329	0.453794
0.700808	0.00226176	0.453794
0.705799	0.00226027	0.453794
0.710791	0.00225882	0.453794
0.715782	0.00225741	0.453794
0.720774	0.00225604	0.453794
0.725765	0.00225471	0.453794
0.730757	0.00225343	0.453794
0.735748	0.0022522	0.453794
0.74074	0.00225103	0.453794
0.745731	0.00224991	0.453794
0.750723	0.00224887	0.453794
0.755714	0.00224791	0.453794
0.760706	0.00224705	0.453794
0.765697	0.00224632	0.453794
0.770689	0.00224577	0.453794
0.77568	0.00224554	0.453794
0.780671	0.00224614	0.453794
0.778766	0.00225199	0.453794
0.773775	0.00225532	0.453794
0.768783	0.00225816	0.453794
0.763792	0.00226077	0.453794
0.7588	0.00226324	0.453794
0.753809	0.00226562	0.453794
0.748817	0.00226792	0.453794
0.743826	0.00227017	0.453794
0.738834	0.00227238	0.453794
0.733843	0.00227455	0.453794
0.728851	0.0022767	0.453794
0.72386	0.00227881	0.453794
0.718868	0.00228091	0.453794
0.713877	0.00228298	0.453794
0.708885	0.00228504	0.453794
0.703894	0.00228708	0.453794
0.698903	0.00228911	0.453794
0.693911	0.00229113	0.453794
0.68892	0.00229313	0.453794
0.683928	0.00229513	0.453794
0.681032	0.00229674	0.454184
0.675973	0.00229876	0.454184
0.670915	0.00230078	0.454184
0.665857	0.00230278	0.454184
0.660799	0.00230477	0.454184
0.655741	0.00230676	0.454184
0.650683	0.00230874	0.454184
0.645624	0.00231071	0.454184
0.640566	0.00231267	0.454184
0.635508	0.00231463	0.454184
0.63045	0.00231657	0.454184
0.625392	0.00231851	0.454184
0.620333	0.00232044	0.454184
0.615275	0.00232235	0.454184
0.610217	0.00232426	0.454184
0.605159	0.00232615	0.454184
0.600101	0.00232803	0.454184
0.595042	0.00232989	0.454184
0.589984	0.00233173	0.454184
0.584926	0.00233355	0.454184
0.579868	0.00233535	0.454184
0.57481	0.00233711	0.454184
0.569751	0.00233885	0.454184
0.564693	0.00234054	0.454184
0.559635	0.00234218	0.454184
0.554577	0.00234375	0.454184
0.549519	0.00234524	0.454184
0.54446	0.00234662	0.454184
0.539402	0.00234783	0.454184
0.534344	0.00234877	0.454184
0.529286	0.00234914	0.454184
0.526515	0.0023442	0.454184
0.531573	0.00233897	0.454184
0.536631	0.00233496	0.454184
0.541689	0.00233137	0.454184
0.546747	0.00232805	0.454184
0.551806	0.0023249	0.454184
0.556864	0.0023219	0.454184
0.561922	0.00231901	0.454184
0.56698	0.00231622	0.454184
0.572038	0.00231352	0.454184
0.577097	0.00231089	0.454184
0.582155	0.00230834	0.454184
0.587213	0.00230585	0.454184
0.592271	0.00230341	0.454184
0.597329	0.00230104	0.454184
0.602388	0.00229872	0.454184
0.607446	0.00229645	0.454184
0.612504	0.00229422	0.454184
0.617562	0.00229205	0.454184
0.62262	0.00228992	0.454184
0.627679	0.00228783	0.454184
0.632737	0.00228578	0.454184
0.637795	0.00228377	0.454184
0.642853	0.00228181	0.454184
0.647911	0.00227988	0.454184
0.65297	0.00227799	0.454184
0.658028	0.00227614	0.454184
0.663086	0.00227433	0.454184
0.668144	0.00227255	0.454184
0.673202	0.00227081	0.454184
0.67826	0.00226911	0.454184
0.683319	0.00226744	0.454184
0.688377	0.00226581	0.454184
0.693435	0.00226422	0.454184
0.698493	0.00226267	0.454184
0.703551	0.00226115	0.454184
0.70861	0.00225968	0.454184
0.713668	0.00225824	0.454184
0.718726	0.00225685	0.454184
0.723784	0.00225551	0.454184
0.728842	0.00225421	0.454184
0.733901	0.00225296	0.454184
0.738959	0.00225177	0.454184
0.744017	0.00225065	0.454184
0.749075	0.00224959	0.454184
0.754133	0.00224862	0.454184
0.759192	0.00224775	0.454184
0.76425	0.00224702	0.454184
0.769308	0.00224647	0.454184
0.774366	0.00224625	0.454184
0.779424	0.00224694	0.454184
0.777138	0.00225295	0.454184
0.772079	0.00225631	0.454184
0.767021	0.00225918	0.454184
0.761963	0.00226183	0.454184
0.756905	0.00226433	0.454184
0.751847	0.00226675	0.454184
0.746788	0.00226909	0.454184
0.74173	0.00227137	0.454184
0.736672	0.00227362	0.454184
0.731614	0.00227582	0.454184
0.726556	0.002278	0.454184
0.721497	0.00228015	0.454184
0.716439	0.00228228	0.454184
0.711381	0.00228439	0.454184
0.706323	0.00228648	0.454184
0.701265	0.00228856	0.454184
0.696206	0.00229062	0.454184
0.691148	0.00229267	0.454184
0.68609	0.00229471	0.454184
0.681032	0.00229674	0.454184
0.678065	0.00229836	0.454573
0.672952	0.00230041	0.454573
0.667839	0.00230245	0.454573
0.662726	0.00230449	0.454573
0.657613	0.00230651	0.454573
0.6525	0.00230853	0.454573
0.647387	0.00231054	0.454573
0.642274	0.00231254	0.454573
0.637161	0.00231454	0.454573
0.632048	0.00231653	0.454573
0.626935	0.0023185	0.454573
0.621822	0.00232047	0.454573
0.616709	0.00232243	0.454573
0.611596	0.00232438	0.454573
0.606483	0.00232632	0.454573
0.60137	0.00232824	0.454573
0.596257	0.00233015	0.454573
0.591144	0.00233204	0.454573
0.586031	0.00233392	0.454573
0.580918	0.00233577	0.454573
0.575804	0.0023376	0.454573
0.570691	0.0023394	0.454573
0.565578	0.00234116	0.454573
0.560465	0.00234288	0.454573
0.555352	0.00234455	0.454573
0.550239	0.00234615	0.454573
0.545126	0.00234767	0.454573
0.540013	0.00234907	0.454573
0.5349	0.0023503	0.454573
0.529787	0.00235125	0.454573
0.524674	0.00235161	0.454573
0.522191	0.00234636	0.454573
0.527304	0.00234112	0.454573
0.532417	0.00233706	0.454573
0.53753	0.00233342	0.454573
0.542643	0.00233004	0.454573
0.547756	0.00232684	0.454573
0.552869	0.00232379	0.454573
0.557982	0.00232085	0.454573
0.563095	0.00231802	0.454573
0.568208	0.00231527	0.454573
0.573321	0.0023126	0.454573
0.578434	0.00231	0.454573
0.583547	0.00230747	0.454573
0.58866	0.002305	0.454573
0.593773	0.00230259	0.454573
0.598886	0.00230023	0.454573
0.603999	0.00229792	0.454573
0.609112	0.00229567	0.454573
0.614225	0.00229346	0.454573
0.619338	0.00229129	0.454573
0.624451	0.00228917	0.454573
0.629564	0.00228709	0.454573
0.634677	0.00228506	0.454573
0.63979	0.00228306	0.454573
0.644903	0.0022811	0.454573
0.650016	0.00227919	0.454573
0.655129	0.00227731	0.454573
0.660242	0.00227547	0.454573
0.665355	0.00227367	0.454573
0.670468	0.0022719	0.454573
0.675581	0.00227018	0.454573
0.680694	0.00226849	0.454573
0.685807	0.00226684	0.454573
0.69092	0.00226522	0.454573
0.696033	0.00226365	0.454573
0.701147	0.00226212	0.454573
0.70626	0.00226062	0.454573
0.711373	0.00225917	0.454573
0.716486	0.00225776	0.454573
0.721599	0.0022564	0.454573
0.726712	0.00225509	0.454573
0.731825	0.00225383	0.454573
0.736938	0.00225262	0.454573
0.742051	0.00225149	0.454573
0.747164	0.00225042	0.454573
0.752277	0.00224944	0.454573
0.75739	0.00224856	0.454573
0.762503	0.00224782	0.454573
0.767616	0.00224728	0.454573
0.772729	0.00224708	0.454573
0.777842	0.00224784	0.454573
0.775213	0.00225399	0.454573
0.7701	0.00225737	0.454573
0.764987	0.00226027	0.454573
0.759874	0.00226295	0.454573
0.754761	0.00226549	0.454573
0.749647	0.00226793	0.454573
0.744534	0.00227031	0.454573
0.739421	0.00227262	0.454573
0.734308	0.0022749	0.454573
0.729195	0.00227713	0.454573
0.724082	0.00227934	0.454573
0.718969	0.00228152	0.454573
0.713856	0.00228368	0.454573
0.708743	0.00228582	0.454573
0.70363	0.00228794	0.454573
0.698517	0.00229005	0.454573
0.693404	0.00229215	0.454573
0.688291	0.00229423	0.454573
0.683178	0.0022963	0.454573
0.678065	0.00229836	0.454573
0.675033	0.00229997	0.454963
0.669876	0.00230205	0.454963
0.66472	0.00230412	0.454963
0.659563	0.00230618	0.454963
0.654406	0.00230824	0.454963
0.64925	0.00231028	0.454963
0.644093	0.00231232	0.454963
0.638936	0.00231435	0.454963
0.63378	0.00231637	0.454963
0.628623	0.00231839	0.454963
0.623466	0.00232039	0.454963
0.61831	0.00232239	0.454963
0.613153	0.00232438	0.454963
0.607996	0.00232635	0.454963
0.602839	0.00232832	0.454963
0.597683	0.00233027	0.454963
0.592526	0.00233221	0.454963
0.587369	0.00233413	0.454963
0.582213	0.00233603	0.454963
0.577056	0.00233791	0.454963
0.571899	0.00233977	0.454963
0.566743	0.00234159	0.454963
0.561586	0.00234339	0.454963
0.556429	0.00234513	0.454963
0.551273	0.00234683	0.454963
0.546116	0.00234846	0.454963
0.540959	0.00235	0.454963
0.535803	0.00235142	0.454963
0.530646	0.00235266	0.454963
0.525489	0.00235362	0.454963
0.520332	0.00235396	0.454963
0.518109	0.00234845	0.454963
0.523266	0.0023432	0.454963
0.528422	0.00233909	0.454963
0.533579	0.0023354	0.454963
0.538736	0.00233198	0.454963
0.543892	0.00232873	0.454963
0.549049	0.00232564	0.454963
0.554206	0.00232266	0.454963
0.559362	0.00231978	0.454963
0.564519	0.002317	0.454963
0.569676	0.00231429	0.454963
0.574832	0.00231166	0.454963
0.579989	0.00230909	0.454963
0.585146	0.00230659	0.454963
0.590303	0.00230414	0.454963
0.595459	0.00230175	0.454963
0.600616	0.00229941	0.454963
0.605773	0.00229713	0.454963
0.610929	0.00229489	0.454963
0.616086	0.00229269	0.454963
0.621243	0.00229054	0.454963
0.626399	0.00228844	0.454963
0.631556	0.00228638	0.454963
0.636713	0.00228436	0.454963
0.641869	0.00228238	0.454963
0.647026	0.00228044	0.454963
0.652183	0.00227854	0.454963
0.657339	0.00227667	0.454963
0.662496	0.00227485	0.454963
0.667653	0.00227306	0.454963
0.672809	0.00227132	0.454963
0.677966	0.00226961	0.454963
0.683123	0.00226794	0.454963
0.68828	0.00226631	0.454963
0.693436	0.00226471	0.454963
0.698593	0.00226316	0.454963
0.70375	0.00226165	0.454963
0.708906	0.00226019	0.454963
0.714063	0.00225876	0.454963
0.71922	0.00225739	0.454963
0.724376	0.00225606	0.454963
0.729533	0.00225479	0.454963
0.73469	0.00225357	0.454963
0.739846	0.00225242	0.454963
0.745003	0.00225135	0.454963
0.75016	0.00225036	0.454963
0.755316	0.00224948	0.454963
0.760473	0.00224874	0.454963
0.76563	0.0022482	0.454963
0.770786	0.00224801	0.454963
0.775943	0.00224884	0.454963
0.77301	0.00225511	0.454963
0.767853	0.00225851	0.454963
0.762697	0.00226144	0.454963
0.75754	0.00226414	0.454963
0.752383	0.00226671	0.454963
0.747227	0.00226918	0.454963
0.74207	0.00227158	0.454963
0.736913	0.00227392	0.454963
0.731757	0.00227622	0.454963
0.7266	0.00227848	0.454963
0.721443	0.00228072	0.454963
0.716287	0.00228292	0.454963
0.71113	0.00228511	0.454963
0.705973	0.00228728	0.454963
0.700817	0.00228942	0.454963
0.69566	0.00229156	0.454963
0.690503	0.00229368	0.454963
0.685347	0.00229579	0.454963
0.68019	0.00229789	0.454963
0.675033	0.00229997	0.454963
0.67194	0.00230159	0.455353
0.66675	0.00230369	0.455353
0.66156	0.00230578	0.455353
0.656371	0.00230787	0.455353
0.651181	0.00230994	0.455353
0.645991	0.00231201	0.455353
0.640801	0.00231407	0.455353
0.635612	0.00231613	0.455353
0.630422	0.00231817	0.455353
0.625232	0.00232021	0.455353
0.620042	0.00232224	0.455353
0.614853	0.00232426	0.455353
0.609663	0.00232627	0.455353
0.604473	0.00232827	0.455353
0.599284	0.00233026	0.455353
0.594094	0.00233224	0.455353
0.588904	0.0023342	0.455353
0.583714	0.00233614	0.455353
0.578525	0.00233807	0.455353
0.573335	0.00233998	0.455353
0.568145	0.00234186	0.455353
0.562955	0.00234371	0.455353
0.557766	0.00234552	0.455353
0.552576	0.00234729	0.455353
0.547386	0.00234901	0.455353
0.542196	0.00235066	0.455353
0.537007	0.00235222	0.455353
0.531817	0.00235366	0.455353
0.526627	0.00235492	0.455353
0.521437	0.00235588	0.455353
0.516248	0.0023562	0.455353
0.514255	0.00235047	0.455353
0.519445	0.00234521	0.455353
0.524635	0.00234105	0.455353
0.529825	0.00233733	0.455353
0.535014	0.00233386	0.455353
0.540204	0.00233058	0.455353
0.545394	0.00232745	0.455353
0.550584	0.00232443	0.455353
0.555773	0.00232152	0.455353
0.560963	0.00231871	0.455353
0.566153	0.00231597	0.455353
0.571343	0.0023133	0.455353
0.576532	0.00231071	0.455353
0.581722	0.00230817	0.455353
0.586912	0.0023057	0.455353
0.592102	0.00230328	0.455353
0.597291	0.00230092	0.455353
0.602481	0.0022986	0.455353
0.607671	0.00229634	0.455353
0.612861	0.00229412	0.455353
0.61805	0.00229195	0.455353
0.62324	0.00228982	0.455353
0.62843	0.00228774	0.455353
0.633619	0.0022857	0.455353
0.638809	0.00228369	0.455353
0.643999	0.00228173	0.455353
0.649189	0.00227981	0.455353
0.654378	0.00227793	0.455353
0.659568	0.00227609	0.455353
0.664758	0.00227429	0.455353
0.669948	0.00227252	0.455353
0.675137	0.0022708	0.455353
0.680327	0.00226911	0.455353
0.685517	0.00226746	0.455353
0.690707	0.00226585	0.455353
0.695896	0.00226429	0.455353
0.701086	0.00226276	0.455353
0.706276	0.00226128	0.455353
0.711466	0.00225985	0.455353
0.716655	0.00225846	0.455353
0.721845	0.00225712	0.455353
0.727035	0.00225584	0.455353
0.732225	0.00225461	0.455353
0.737414	0.00225346	0.455353
0.742604	0.00225237	0.455353
0.747794	0.00225138	0.455353
0.752984	0.00225049	0.455353
0.758173	0.00224975	0.455353
0.763363	0.00224921	0.455353
0.768553	0.00224903	0.455353
0.773743	0.00224994	0.455353
0.770546	0.0022563	0.455353
0.765356	0.00225971	0.455353
0.760166	0.00226266	0.455353
0.754976	0.00226539	0.455353
0.749787	0.00226798	0.455353
0.744597	0.00227047	0.455353
0.739407	0.0022729	0.455353
0.734217	0.00227526	0.455353
0.729028	0.00227758	0.455353
0.723838	0.00227987	0.455353
0.718648	0.00228213	0.455353
0.713458	0.00228436	0.455353
0.708269	0.00228656	0.455353
0.703079	0.00228875	0.455353
0.697889	0.00229093	0.455353
0.692699	0.00229308	0.455353
0.68751	0.00229523	0.455353
0.68232	0.00229736	0.455353
0.67713	0.00229948	0.455353
0.67194	0.00230159	0.455353
0.668789	0.0023032	0.455743
0.663577	0.00230532	0.455743
0.658364	0.00230743	0.455743
0.653151	0.00230954	0.455743
0.647939	0.00231163	0.455743
0.642726	0.00231372	0.455743
0.637513	0.0023158	0.455743
0.632301	0.00231787	0.455743
0.627088	0.00231994	0.455743
0.621875	0.002322	0.455743
0.616663	0.00232405	0.455743
0.61145	0.00232609	0.455743
0.606237	0.00232812	0.455743
0.601025	0.00233014	0.455743
0.595812	0.00233215	0.455743
0.590599	0.00233415	0.455743
0.585387	0.00233613	0.455743
0.580174	0.00233809	0.455743
0.574961	0.00234004	0.455743
0.569749	0.00234197	0.455743
0.564536	0.00234387	0.455743
0.559323	0.00234574	0.455743
0.55411	0.00234757	0.455743
0.548898	0.00234936	0.455743
0.543685	0.0023511	0.455743
0.538472	0.00235276	0.455743
0.53326	0.00235434	0.455743
0.528047	0.00235579	0.455743
0.522834	0.00235706	0.455743
0.517622	0.00235803	0.455743
0.512409	0.00235834	0.455743
0.510616	0.00235242	0.455743
0.515829	0.00234715	0.455743
0.521041	0.00234296	0.455743
0.526254	0.0023392	0.455743
0.531467	0.0023357	0.455743
0.536679	0.00233239	0.455743
0.541892	0.00232922	0.455743
0.547105	0.00232618	0.455743
0.552317	0.00232324	0.455743
0.55753	0.00232039	0.455743
0.562743	0.00231763	0.455743
0.567956	0.00231494	0.455743
0.573168	0.00231232	0.455743
0.578381	0.00230976	0.455743
0.583594	0.00230726	0.455743
0.588806	0.00230482	0.455743
0.594019	0.00230243	0.455743
0.599232	0.0023001	0.455743
0.604444	0.00229781	0.455743
0.609657	0.00229558	0.455743
0.61487	0.00229339	0.455743
0.620082	0.00229124	0.455743
0.625295	0.00228914	0.455743
0.630508	0.00228708	0.455743
0.63572	0.00228506	0.455743
0.640933	0.00228308	0.455743
0.646146	0.00228114	0.455743
0.651358	0.00227924	0.455743
0.656571	0.00227739	0.455743
0.661784	0.00227557	0.455743
0.666996	0.00227379	0.455743
0.672209	0.00227205	0.455743
0.677422	0.00227035	0.455743
0.682634	0.00226869	0.455743
0.687847	0.00226707	0.455743
0.69306	0.00226549	0.455743
0.698273	0.00226396	0.455743
0.703485	0.00226246	0.455743
0.708698	0.00226102	0.455743
0.713911	0.00225962	0.455743
0.719123	0.00225827	0.455743
0.724336	0.00225698	0.455743
0.729549	0.00225575	0.455743
0.734761	0.00225458	0.455743
0.739974	0.00225349	0.455743
0.745187	0.00225249	0.455743
0.750399	0.0022516	0.455743
0.755612	0.00225086	0.455743
0.760825	0.00225032	0.455743
0.766037	0.00225015	0.455743
0.77125	0.00225113	0.455743
0.767831	0.00225756	0.455743
0.762618	0.00226099	0.455743
0.757405	0.00226395	0.455743
0.752193	0.0022667	0.455743
0.74698	0.00226931	0.455743
0.741767	0.00227182	0.455743
0.736554	0.00227426	0.455743
0.731342	0.00227665	0.455743
0.726129	0.00227899	0.455743
0.720916	0.00228129	0.455743
0.715704	0.00228357	0.455743
0.710491	0.00228582	0.455743
0.705278	0.00228804	0.455743
0.700066	0.00229025	0.455743
0.694853	0.00229244	0.455743
0.68964	0.00229462	0.455743
0.684428	0.00229678	0.455743
0.679215	0.00229893	0.455743
0.674002	0.00230107	0.455743
0.66879	0.0023032	0.455743
0.665584	0.00230481	0.456133
0.660359	0.00230695	0.456133
0.655133	0.00230908	0.456133
0.649907	0.00231119	0.456133
0.644681	0.00231331	0.456133
0.639455	0.00231541	0.456133
0.634229	0.00231751	0.456133
0.629003	0.0023196	0.456133
0.623777	0.00232168	0.456133
0.618551	0.00232375	0.456133
0.613325	0.00232582	0.456133
0.608099	0.00232787	0.456133
0.602873	0.00232992	0.456133
0.597647	0.00233196	0.456133
0.592421	0.00233399	0.456133
0.587196	0.002336	0.456133
0.58197	0.002338	0.456133
0.576744	0.00233998	0.456133
0.571518	0.00234194	0.456133
0.566292	0.00234389	0.456133
0.561066	0.0023458	0.456133
0.55584	0.00234769	0.456133
0.550614	0.00234954	0.456133
0.545388	0.00235134	0.456133
0.540162	0.0023531	0.456133
0.534936	0.00235478	0.456133
0.52971	0.00235637	0.456133
0.524484	0.00235783	0.456133
0.519258	0.00235911	0.456133
0.514033	0.00236008	0.456133
0.508807	0.00236038	0.456133
0.507182	0.00235431	0.456133
0.512408	0.00234902	0.456133
0.517634	0.0023448	0.456133
0.522859	0.00234102	0.456133
0.528085	0.00233749	0.456133
0.533311	0.00233415	0.456133
0.538537	0.00233096	0.456133
0.543763	0.0023279	0.456133
0.548989	0.00232493	0.456133
0.554215	0.00232206	0.456133
0.559441	0.00231928	0.456133
0.564667	0.00231657	0.456133
0.569893	0.00231392	0.456133
0.575119	0.00231135	0.456133
0.580345	0.00230883	0.456133
0.585571	0.00230637	0.456133
0.590797	0.00230397	0.456133
0.596022	0.00230162	0.456133
0.601248	0.00229931	0.456133
0.606474	0.00229706	0.456133
0.6117	0.00229485	0.456133
0.616926	0.00229269	0.456133
0.622152	0.00229057	0.456133
0.627378	0.0022885	0.456133
0.632604	0.00228646	0.456133
0.63783	0.00228447	0.456133
0.643056	0.00228252	0.456133
0.648282	0.00228061	0.456133
0.653508	0.00227874	0.456133
0.658734	0.00227691	0.456133
0.66396	0.00227512	0.456133
0.669185	0.00227337	0.456133
0.674411	0.00227166	0.456133
0.679637	0.00226999	0.456133
0.684863	0.00226836	0.456133
0.690089	0.00226677	0.456133
0.695315	0.00226523	0.456133
0.700541	0.00226372	0.456133
0.705767	0.00226227	0.456133
0.710993	0.00226086	0.456133
0.716219	0.00225951	0.456133
0.721445	0.00225821	0.456133
0.726671	0.00225697	0.456133
0.731897	0.0022558	0.456133
0.737123	0.0022547	0.456133
0.742348	0.0022537	0.456133
0.747574	0.00225281	0.456133
0.7528	0.00225206	0.456133
0.758026	0.00225153	0.456133
0.763252	0.00225137	0.456133
0.768478	0.0022524	0.456133
0.764877	0.00225888	0.456133
0.759651	0.00226232	0.456133
0.754425	0.00226531	0.456133
0.7492	0.00226807	0.456133
0.743974	0.00227069	0.456133
0.738748	0.00227322	0.456133
0.733522	0.00227568	0.456133
0.728296	0.00227808	0.456133
0.72307	0.00228043	0.456133
0.717844	0.00228275	0.456133
0.712618	0.00228504	0.456133
0.707392	0.00228731	0.456133
0.702166	0.00228955	0.456133
0.69694	0.00229177	0.456133
0.691714	0.00229398	0.456133
0.686488	0.00229617	0.456133
0.681262	0.00229835	0.456133
0.676037	0.00230051	0.456133
0.670811	0.00230267	0.456133
0.665585	0.00230481	0.456133
0.662328	0.00230642	0.456523
0.657098	0.00230857	0.456523
0.651868	0.00231071	0.456523
0.646638	0.00231284	0.456523
0.641408	0.00231496	0.456523
0.636178	0.00231708	0.456523
0.630949	0.00231919	0.456523
0.625719	0.00232129	0.456523
0.620489	0.00232339	0.456523
0.615259	0.00232547	0.456523
0.610029	0.00232755	0.456523
0.604799	0.00232962	0.456523
0.59957	0.00233168	0.456523
0.59434	0.00233373	0.456523
0.58911	0.00233577	0.456523
0.58388	0.0023378	0.456523
0.57865	0.00233981	0.456523
0.57342	0.0023418	0.456523
0.568191	0.00234378	0.456523
0.562961	0.00234573	0.456523
0.557731	0.00234766	0.456523
0.552501	0.00234956	0.456523
0.547271	0.00235142	0.456523
0.542041	0.00235324	0.456523
0.536812	0.002355	0.456523
0.531582	0.0023567	0.456523
0.526352	0.0023583	0.456523
0.521122	0.00235977	0.456523
0.515892	0.00236106	0.456523
0.510662	0.00236203	0.456523
0.505432	0.00236231	0.456523
0.503943	0.00235612	0.456523
0.509173	0.00235083	0.456523
0.514403	0.00234659	0.456523
0.519633	0.00234278	0.456523
0.524863	0.00233924	0.456523
0.530093	0.00233588	0.456523
0.535322	0.00233267	0.456523
0.540552	0.00232959	0.456523
0.545782	0.00232661	0.456523
0.551012	0.00232372	0.456523
0.556242	0.00232092	0.456523
0.561472	0.00231819	0.456523
0.566702	0.00231553	0.456523
0.571931	0.00231294	0.456523
0.577161	0.00231041	0.456523
0.582391	0.00230793	0.456523
0.587621	0.00230552	0.456523
0.592851	0.00230315	0.456523
0.598081	0.00230084	0.456523
0.60331	0.00229857	0.456523
0.60854	0.00229635	0.456523
0.61377	0.00229418	0.456523
0.619	0.00229205	0.456523
0.62423	0.00228996	0.456523
0.62946	0.00228792	0.456523
0.634689	0.00228591	0.456523
0.639919	0.00228395	0.456523
0.645149	0.00228203	0.456523
0.650379	0.00228015	0.456523
0.655609	0.00227831	0.456523
0.660839	0.00227651	0.456523
0.666068	0.00227475	0.456523
0.671298	0.00227303	0.456523
0.676528	0.00227136	0.456523
0.681758	0.00226972	0.456523
0.686988	0.00226812	0.456523
0.692218	0.00226657	0.456523
0.697448	0.00226506	0.456523
0.702677	0.0022636	0.456523
0.707907	0.00226219	0.456523
0.713137	0.00226083	0.456523
0.718367	0.00225952	0.456523
0.723597	0.00225828	0.456523
0.728827	0.0022571	0.456523
0.734056	0.002256	0.456523
0.739286	0.002255	0.456523
0.744516	0.0022541	0.456523
0.749746	0.00225335	0.456523
0.754976	0.00225282	0.456523
0.760206	0.00225267	0.456523
0.765435	0.00225376	0.456523
0.761695	0.00226027	0.456523
0.756465	0.00226372	0.456523
0.751235	0.00226672	0.456523
0.746005	0.00226949	0.456523
0.740775	0.00227212	0.456523
0.735546	0.00227466	0.456523
0.730316	0.00227713	0.456523
0.725086	0.00227955	0.456523
0.719856	0.00228191	0.456523
0.714626	0.00228425	0.456523
0.709396	0.00228655	0.456523
0.704167	0.00228882	0.456523
0.698937	0.00229108	0.456523
0.693707	0.00229331	0.456523
0.688477	0.00229553	0.456523
0.683247	0.00229773	0.456523
0.678017	0.00229992	0.456523
0.672787	0.0023021	0.456523
0.667558	0.00230426	0.456523
0.662328	0.00230642	0.456523
0.659021	0.00230803	0.456912
0.653796	0.00231019	0.456912
0.648572	0.00231234	0.456912
0.643347	0.00231448	0.456912
0.638122	0.00231661	0.456912
0.632898	0.00231873	0.456912
0.627673	0.00232085	0.456912
0.622448	0.00232296	0.456912
0.617223	0.00232506	0.456912
0.611999	0.00232716	0.456912
0.606774	0.00232925	0.456912
0.601549	0.00233133	0.456912
0.596325	0.0023334	0.456912
0.5911	0.00233545	0.456912
0.585875	0.0023375	0.456912
0.58065	0.00233954	0.456912
0.575426	0.00234156	0.456912
0.570201	0.00234356	0.456912
0.564976	0.00234555	0.456912
0.559751	0.00234751	0.456912
0.554527	0.00234945	0.456912
0.549302	0.00235136	0.456912
0.544077	0.00235323	0.456912
0.538853	0.00235506	0.456912
0.533628	0.00235683	0.456912
0.528403	0.00235853	0.456912
0.523178	0.00236014	0.456912
0.517954	0.00236162	0.456912
0.512729	0.00236291	0.456912
0.507504	0.00236389	0.456912
0.50228	0.00236416	0.456912
0.500894	0.00235788	0.456912
0.506119	0.00235258	0.456912
0.511344	0.00234833	0.456912
0.516569	0.0023445	0.456912
0.521793	0.00234094	0.456912
0.527018	0.00233757	0.456912
0.532243	0.00233435	0.456912
0.537467	0.00233125	0.456912
0.542692	0.00232826	0.456912
0.547917	0.00232536	0.456912
0.553142	0.00232254	0.456912
0.558366	0.0023198	0.456912
0.563591	0.00231714	0.456912
0.568816	0.00231453	0.456912
0.57404	0.00231199	0.456912
0.579265	0.00230951	0.456912
0.58449	0.00230708	0.456912
0.589715	0.0023047	0.456912
0.594939	0.00230238	0.456912
0.600164	0.0023001	0.456912
0.605389	0.00229788	0.456912
0.610613	0.00229569	0.456912
0.615838	0.00229356	0.456912
0.621063	0.00229146	0.456912
0.626288	0.00228941	0.456912
0.631512	0.0022874	0.456912
0.636737	0.00228543	0.456912
0.641962	0.00228351	0.456912
0.647187	0.00228162	0.456912
0.652411	0.00227977	0.456912
0.657636	0.00227797	0.456912
0.662861	0.0022762	0.456912
0.668085	0.00227448	0.456912
0.67331	0.00227279	0.456912
0.678535	0.00227115	0.456912
0.68376	0.00226955	0.456912
0.688984	0.00226799	0.456912
0.694209	0.00226648	0.456912
0.699434	0.00226501	0.456912
0.704658	0.00226359	0.456912
0.709883	0.00226223	0.456912
0.715108	0.00226092	0.456912
0.720333	0.00225967	0.456912
0.725557	0.00225849	0.456912
0.730782	0.00225739	0.456912
0.736007	0.00225638	0.456912
0.741232	0.00225549	0.456912
0.746456	0.00225474	0.456912
0.751681	0.00225421	0.456912
0.756906	0.00225406	0.456912
0.76213	0.00225519	0.456912
0.758291	0.00226173	0.456912
0.753066	0.00226518	0.456912
0.747842	0.00226818	0.456912
0.742617	0.00227097	0.456912
0.737392	0.00227361	0.456912
0.732167	0.00227616	0.456912
0.726943	0.00227863	0.456912
0.721718	0.00228105	0.456912
0.716493	0.00228343	0.456912
0.711269	0.00228577	0.456912
0.706044	0.00228808	0.456912
0.700819	0.00229036	0.456912
0.695594	0.00229263	0.456912
0.69037	0.00229487	0.456912
0.685145	0.00229709	0.456912
0.67992	0.00229931	0.456912
0.674695	0.0023015	0.456912
0.669471	0.00230369	0.456912
0.664246	0.00230587	0.456912
0.659021	0.00230803	0.456912
0.655667	0.00230964	0.457302
0.650456	0.0023118	0.457302
0.645245	0.00231395	0.457302
0.640034	0.0023161	0.457302
0.634823	0.00231824	0.457302
0.629613	0.00232037	0.457302
0.624402	0.00232249	0.457302
0.619191	0.00232461	0.457302
0.61398	0.00232671	0.457302
0.608769	0.00232881	0.457302
0.603559	0.00233091	0.457302
0.598348	0.00233299	0.457302
0.593137	0.00233507	0.457302
0.587926	0.00233713	0.457302
0.582715	0.00233918	0.457302
0.577504	0.00234122	0.457302
0.572294	0.00234325	0.457302
0.567083	0.00234526	0.457302
0.561872	0.00234725	0.457302
0.556661	0.00234922	0.457302
0.55145	0.00235117	0.457302
0.54624	0.00235308	0.457302
0.541029	0.00235495	0.457302
0.535818	0.00235679	0.457302
0.530607	0.00235856	0.457302
0.525396	0.00236027	0.457302
0.520185	0.00236188	0.457302
0.514975	0.00236336	0.457302
0.509764	0.00236466	0.457302
0.504553	0.00236564	0.457302
0.499342	0.0023659	0.457302
0.498029	0.00235957	0.457302
0.50324	0.00235427	0.457302
0.50845	0.00235001	0.457302
0.513661	0.00234618	0.457302
0.518872	0.00234261	0.457302
0.524083	0.00233923	0.457302
0.529294	0.002336	0.457302
0.534504	0.00233289	0.457302
0.539715	0.00232989	0.457302
0.544926	0.00232698	0.457302
0.550137	0.00232416	0.457302
0.555348	0.00232141	0.457302
0.560559	0.00231874	0.457302
0.565769	0.00231613	0.457302
0.57098	0.00231358	0.457302
0.576191	0.00231109	0.457302
0.581402	0.00230866	0.457302
0.586613	0.00230628	0.457302
0.591823	0.00230395	0.457302
0.597034	0.00230167	0.457302
0.602245	0.00229943	0.457302
0.607456	0.00229725	0.457302
0.612667	0.0022951	0.457302
0.617878	0.00229301	0.457302
0.623088	0.00229095	0.457302
0.628299	0.00228894	0.457302
0.63351	0.00228696	0.457302
0.638721	0.00228503	0.457302
0.643932	0.00228314	0.457302
0.649142	0.00228129	0.457302
0.654353	0.00227948	0.457302
0.659564	0.00227771	0.457302
0.664775	0.00227598	0.457302
0.669986	0.00227429	0.457302
0.675197	0.00227265	0.457302
0.680407	0.00227104	0.457302
0.685618	0.00226948	0.457302
0.690829	0.00226797	0.457302
0.69604	0.0022665	0.457302
0.701251	0.00226508	0.457302
0.706461	0.00226371	0.457302
0.711672	0.0022624	0.457302
0.716883	0.00226115	0.457302
0.722094	0.00225997	0.457302
0.727305	0.00225887	0.457302
0.732516	0.00225786	0.457302
0.737726	0.00225696	0.457302
0.742937	0.00225621	0.457302
0.748148	0.00225568	0.457302
0.753359	0.00225554	0.457302
0.75857	0.00225669	0.457302
0.754672	0.00226325	0.457302
0.749462	0.0022667	0.457302
0.744251	0.00226971	0.457302
0.73904	0.00227249	0.457302
0.733829	0.00227514	0.457302
0.728618	0.0022777	0.457302
0.723408	0.00228018	0.457302
0.718197	0.0022826	0.457302
0.712986	0.00228498	0.457302
0.707775	0.00228733	0.457302
0.702564	0.00228964	0.457302
0.697353	0.00229193	0.457302
0.692143	0.0022942	0.457302
0.686932	0.00229645	0.457302
0.681721	0.00229868	0.457302
0.67651	0.00230089	0.457302
0.671299	0.0023031	0.457302
0.666089	0.00230529	0.457302
0.660878	0.00230747	0.457302
0.655667	0.00230964	0.457302
0.652266	0.00231125	0.457692
0.647077	0.00231341	0.457692
0.641889	0.00231556	0.457692
0.636701	0.00231771	0.457692
0.631513	0.00231985	0.457692
0.626324	0.00232198	0.457692
0.621136	0.00232411	0.457692
0.615948	0.00232622	0.457692
0.610759	0.00232833	0.457692
0.605571	0.00233044	0.457692
0.600383	0.00233253	0.457692
0.595194	0.00233462	0.457692
0.590006	0.00233669	0.457692
0.584818	0.00233876	0.457692
0.579629	0.00234082	0.457692
0.574441	0.00234286	0.457692
0.569253	0.00234489	0.457692
0.564064	0.0023469	0.457692
0.558876	0.00234889	0.457692
0.553688	0.00235086	0.457692
0.5485	0.00235281	0.457692
0.543311	0.00235472	0.457692
0.538123	0.0023566	0.457692
0.532935	0.00235843	0.457692
0.527746	0.00236021	0.457692
0.522558	0.00236192	0.457692
0.51737	0.00236353	0.457692
0.512181	0.00236502	0.457692
0.506993	0.00236632	0.457692
0.501805	0.00236729	0.457692
0.496616	0.00236756	0.457692
0.495342	0.0023612	0.457692
0.50053	0.0023559	0.457692
0.505718	0.00235164	0.457692
0.510906	0.0023478	0.457692
0.516095	0.00234423	0.457692
0.521283	0.00234085	0.457692
0.526471	0.00233761	0.457692
0.53166	0.0023345	0.457692
0.536848	0.0023315	0.457692
0.542036	0.00232859	0.457692
0.547225	0.00232577	0.457692
0.552413	0.00232302	0.457692
0.557601	0.00232034	0.457692
0.56279	0.00231773	0.457692
0.567978	0.00231518	0.457692
0.573166	0.00231269	0.457692
0.578355	0.00231025	0.457692
0.583543	0.00230787	0.457692
0.588731	0.00230554	0.457692
0.593919	0.00230326	0.457692
0.599108	0.00230102	0.457692
0.604296	0.00229883	0.457692
0.609484	0.00229669	0.457692
0.614673	0.00229459	0.457692
0.619861	0.00229253	0.457692
0.625049	0.00229052	0.457692
0.630238	0.00228854	0.457692
0.635426	0.00228661	0.457692
0.640614	0.00228472	0.457692
0.645803	0.00228287	0.457692
0.650991	0.00228106	0.457692
0.656179	0.00227928	0.457692
0.661367	0.00227755	0.457692
0.666556	0.00227587	0.457692
0.671744	0.00227422	0.457692
0.676932	0.00227261	0.457692
0.682121	0.00227105	0.457692
0.687309	0.00226953	0.457692
0.692497	0.00226807	0.457692
0.697686	0.00226664	0.457692
0.702874	0.00226528	0.457692
0.708062	0.00226396	0.457692
0.713251	0.00226271	0.457692
0.718439	0.00226153	0.457692
0.723627	0.00226043	0.457692
0.728816	0.00225942	0.457692
0.734004	0.00225852	0.457692
0.739192	0.00225777	0.457692
0.74438	0.00225724	0.457692
0.749569	0.0022571	0.457692
0.754757	0.00225827	0.457692
0.750844	0.00226483	0.457692
0.745655	0.00226828	0.457692
0.740467	0.00227129	0.457692
0.735279	0.00227408	0.457692
0.730091	0.00227673	0.457692
0.724902	0.00227928	0.457692
0.719714	0.00228176	0.457692
0.714526	0.00228419	0.457692
0.709337	0.00228657	0.457692
0.704149	0.00228892	0.457692
0.698961	0.00229124	0.457692
0.693772	0.00229353	0.457692
0.688584	0.00229579	0.457692
0.683396	0.00229804	0.457692
0.678207	0.00230028	0.457692
0.673019	0.00230249	0.457692
0.667831	0.0023047	0.457692
0.662642	0.00230689	0.457692
0.657454	0.00230907	0.457692
0.652266	0.00231125	0.457692
0.648819	0.00231285	0.458082
0.643662	0.00231501	0.458082
0.638505	0.00231717	0.458082
0.633347	0.00231931	0.458082
0.62819	0.00232145	0.458082
0.623032	0.00232358	0.458082
0.617875	0.0023257	0.458082
0.612718	0.00232782	0.458082
0.60756	0.00232993	0.458082
0.602403	0.00233203	0.458082
0.597246	0.00233412	0.458082
0.592088	0.0023362	0.458082
0.586931	0.00233828	0.458082
0.581773	0.00234034	0.458082
0.576616	0.0023424	0.458082
0.571459	0.00234444	0.458082
0.566301	0.00234646	0.458082
0.561144	0.00234847	0.458082
0.555987	0.00235047	0.458082
0.550829	0.00235244	0.458082
0.545672	0.00235438	0.458082
0.540514	0.00235629	0.458082
0.535357	0.00235817	0.458082
0.5302	0.00236	0.458082
0.525042	0.00236178	0.458082
0.519885	0.00236348	0.458082
0.514728	0.0023651	0.458082
0.50957	0.00236658	0.458082
0.504413	0.00236787	0.458082
0.499255	0.00236885	0.458082
0.494098	0.00236911	0.458082
0.49283	0.00236276	0.458082
0.497988	0.00235747	0.458082
0.503145	0.00235321	0.458082
0.508302	0.00234938	0.458082
0.51346	0.00234581	0.458082
0.518617	0.00234243	0.458082
0.523774	0.0023392	0.458082
0.528932	0.00233609	0.458082
0.534089	0.00233309	0.458082
0.539247	0.00233019	0.458082
0.544404	0.00232737	0.458082
0.549561	0.00232462	0.458082
0.554719	0.00232195	0.458082
0.559876	0.00231934	0.458082
0.565033	0.00231679	0.458082
0.570191	0.0023143	0.458082
0.575348	0.00231187	0.458082
0.580506	0.00230949	0.458082
0.585663	0.00230716	0.458082
0.59082	0.00230488	0.458082
0.595978	0.00230264	0.458082
0.601135	0.00230045	0.458082
0.606292	0.00229831	0.458082
0.61145	0.00229621	0.458082
0.616607	0.00229416	0.458082
0.621765	0.00229214	0.458082
0.626922	0.00229017	0.458082
0.632079	0.00228824	0.458082
0.637237	0.00228635	0.458082
0.642394	0.0022845	0.458082
0.647551	0.00228269	0.458082
0.652709	0.00228092	0.458082
0.657866	0.00227919	0.458082
0.663023	0.0022775	0.458082
0.668181	0.00227586	0.458082
0.673338	0.00227425	0.458082
0.678496	0.00227269	0.458082
0.683653	0.00227118	0.458082
0.68881	0.00226971	0.458082
0.693968	0.00226829	0.458082
0.699125	0.00226692	0.458082
0.704282	0.00226561	0.458082
0.70944	0.00226436	0.458082
0.714597	0.00226318	0.458082
0.719755	0.00226208	0.458082
0.724912	0.00226107	0.458082
0.730069	0.00226017	0.458082
0.735227	0.00225942	0.458082
0.740384	0.00225889	0.458082
0.745541	0.00225875	0.458082
0.750699	0.00225992	0.458082
0.74681	0.00226647	0.458082
0.741652	0.00226992	0.458082
0.736495	0.00227292	0.458082
0.731337	0.00227571	0.458082
0.72618	0.00227836	0.458082
0.721023	0.00228091	0.458082
0.715865	0.00228339	0.458082
0.710708	0.00228582	0.458082
0.705551	0.0022882	0.458082
0.700393	0.00229054	0.458082
0.695236	0.00229286	0.458082
0.690078	0.00229515	0.458082
0.684921	0.00229741	0.458082
0.679764	0.00229966	0.458082
0.674606	0.00230189	0.458082
0.669449	0.00230411	0.458082
0.664292	0.00230631	0.458082
0.659134	0.0023085	0.458082
0.653977	0.00231068	0.458082
0.648819	0.00231285	0.458082
0.645328	0.00231446	0.458472
0.64021	0.00231661	0.458472
0.635092	0.00231876	0.458472
0.629974	0.0023209	0.458472
0.624856	0.00232303	0.458472
0.619738	0.00232516	0.458472
0.61462	0.00232728	0.458472
0.609501	0.00232939	0.458472
0.604383	0.00233149	0.458472
0.599265	0.00233359	0.458472
0.594147	0.00233567	0.458472
0.589029	0.00233775	0.458472
0.583911	0.00233982	0.458472
0.578793	0.00234188	0.458472
0.573675	0.00234393	0.458472
0.568557	0.00234596	0.458472
0.563438	0.00234799	0.458472
0.55832	0.00234999	0.458472
0.553202	0.00235198	0.458472
0.548084	0.00235394	0.458472
0.542966	0.00235588	0.458472
0.537848	0.00235779	0.458472
0.53273	0.00235966	0.458472
0.527612	0.00236148	0.458472
0.522493	0.00236326	0.458472
0.517375	0.00236496	0.458472
0.512257	0.00236657	0.458472
0.507139	0.00236805	0.458472
0.502021	0.00236934	0.458472
0.496903	0.00237031	0.458472
0.491785	0.00237058	0.458472
0.490492	0.00236426	0.458472
0.49561	0.00235898	0.458472
0.500728	0.00235473	0.458472
0.505847	0.00235091	0.458472
0.510965	0.00234735	0.458472
0.516083	0.00234398	0.458472
0.521201	0.00234076	0.458472
0.526319	0.00233766	0.458472
0.531437	0.00233467	0.458472
0.536555	0.00233177	0.458472
0.541673	0.00232895	0.458472
0.546791	0.00232622	0.458472
0.55191	0.00232355	0.458472
0.557028	0.00232095	0.458472
0.562146	0.0023184	0.458472
0.567264	0.00231592	0.458472
0.572382	0.00231349	0.458472
0.5775	0.00231112	0.458472
0.582618	0.00230879	0.458472
0.587736	0.00230652	0.458472
0.592854	0.00230429	0.458472
0.597973	0.00230211	0.458472
0.603091	0.00229997	0.458472
0.608209	0.00229788	0.458472
0.613327	0.00229583	0.458472
0.618445	0.00229382	0.458472
0.623563	0.00229185	0.458472
0.628681	0.00228992	0.458472
0.633799	0.00228804	0.458472
0.638917	0.00228619	0.458472
0.644036	0.00228438	0.458472
0.649154	0.00228262	0.458472
0.654272	0.00228089	0.458472
0.65939	0.00227921	0.458472
0.664508	0.00227757	0.458472
0.669626	0.00227596	0.458472
0.674744	0.00227441	0.458472
0.679862	0.00227289	0.458472
0.68498	0.00227143	0.458472
0.690099	0.00227001	0.458472
0.695217	0.00226865	0.458472
0.700335	0.00226734	0.458472
0.705453	0.00226609	0.458472
0.710571	0.00226491	0.458472
0.715689	0.00226381	0.458472
0.720807	0.0022628	0.458472
0.725925	0.00226191	0.458472
0.731043	0.00226116	0.458472
0.736162	0.00226063	0.458472
0.74128	0.00226048	0.458472
0.746398	0.00226164	0.458472
0.742572	0.00226817	0.458472
0.737454	0.00227162	0.458472
0.732336	0.00227462	0.458472
0.727218	0.0022774	0.458472
0.7221	0.00228004	0.458472
0.716982	0.00228259	0.458472
0.711864	0.00228506	0.458472
0.706746	0.00228748	0.458472
0.701628	0.00228986	0.458472
0.696509	0.0022922	0.458472
0.691391	0.00229451	0.458472
0.686273	0.00229679	0.458472
0.681155	0.00229905	0.458472
0.676037	0.00230129	0.458472
0.670919	0.00230352	0.458472
0.665801	0.00230573	0.458472
0.660683	0.00230793	0.458472
0.655565	0.00231011	0.458472
0.650446	0.00231229	0.458472
0.645328	0.00231446	0.458472
0.641793	0.00231606	0.458861
0.636722	0.00231821	0.458861
0.631652	0.00232035	0.458861
0.626581	0.00232248	0.458861
0.62151	0.0023246	0.458861
0.61644	0.00232672	0.458861
0.611369	0.00232883	0.458861
0.606299	0.00233093	0.458861
0.601228	0.00233302	0.458861
0.596157	0.00233511	0.458861
0.591087	0.00233719	0.458861
0.586016	0.00233926	0.458861
0.580946	0.00234132	0.458861
0.575875	0.00234337	0.458861
0.570804	0.00234541	0.458861
0.565734	0.00234744	0.458861
0.560663	0.00234945	0.458861
0.555593	0.00235144	0.458861
0.550522	0.00235342	0.458861
0.545451	0.00235538	0.458861
0.540381	0.00235731	0.458861
0.53531	0.0023592	0.458861
0.53024	0.00236107	0.458861
0.525169	0.00236289	0.458861
0.520098	0.00236465	0.458861
0.515028	0.00236634	0.458861
0.509957	0.00236794	0.458861
0.504887	0.00236942	0.458861
0.499816	0.0023707	0.458861
0.494745	0.00237168	0.458861
0.489675	0.00237195	0.458861
0.488327	0.0023657	0.458861
0.493397	0.00236043	0.458861
0.498468	0.0023562	0.458861
0.503538	0.00235239	0.458861
0.508609	0.00234885	0.458861
0.51368	0.00234549	0.458861
0.51875	0.00234229	0.458861
0.523821	0.0023392	0.458861
0.528891	0.00233622	0.458861
0.533962	0.00233334	0.458861
0.539033	0.00233053	0.458861
0.544103	0.00232781	0.458861
0.549174	0.00232515	0.458861
0.554244	0.00232256	0.458861
0.559315	0.00232003	0.458861
0.564386	0.00231755	0.458861
0.569456	0.00231514	0.458861
0.574527	0.00231277	0.458861
0.579597	0.00231046	0.458861
0.584668	0.00230819	0.458861
0.589739	0.00230597	0.458861
0.594809	0.0023038	0.458861
0.59988	0.00230167	0.458861
0.60495	0.00229958	0.458861
0.610021	0.00229754	0.458861
0.615092	0.00229554	0.458861
0.620162	0.00229358	0.458861
0.625233	0.00229166	0.458861
0.630303	0.00228978	0.458861
0.635374	0.00228794	0.458861
0.640445	0.00228614	0.458861
0.645515	0.00228438	0.458861
0.650586	0.00228266	0.458861
0.655656	0.00228098	0.458861
0.660727	0.00227934	0.458861
0.665798	0.00227775	0.458861
0.670868	0.0022762	0.458861
0.675939	0.00227469	0.458861
0.681009	0.00227323	0.458861
0.68608	0.00227182	0.458861
0.691151	0.00227045	0.458861
0.696221	0.00226915	0.458861
0.701292	0.00226791	0.458861
0.706362	0.00226673	0.458861
0.711433	0.00226563	0.458861
0.716504	0.00226462	0.458861
0.721574	0.00226373	0.458861
0.726645	0.00226298	0.458861
0.731715	0.00226245	0.458861
0.736786	0.0022623	0.458861
0.741857	0.00226343	0.458861
0.738134	0.00226994	0.458861
0.733064	0.00227337	0.458861
0.727993	0.00227637	0.458861
0.722923	0.00227914	0.458861
0.717852	0.00228177	0.458861
0.712781	0.00228431	0.458861
0.707711	0.00228678	0.458861
0.70264	0.00228919	0.458861
0.69757	0.00229155	0.458861
0.692499	0.00229389	0.458861
0.687428	0.00229619	0.458861
0.682358	0.00229846	0.458861
0.677287	0.00230071	0.458861
0.672217	0.00230295	0.458861
0.667146	0.00230517	0.458861
0.662075	0.00230737	0.458861
0.657005	0.00230956	0.458861
0.651934	0.00231174	0.458861
0.646864	0.0023139	0.458861
0.641793	0.00231606	0.458861
0.638213	0.00231766	0.459251
0.633198	0.0023198	0.459251
0.628184	0.00232192	0.459251
0.623169	0.00232404	0.459251
0.618154	0.00232616	0.459251
0.613139	0.00232826	0.459251
0.608124	0.00233036	0.459251
0.603109	0.00233245	0.459251
0.598094	0.00233453	0.459251
0.59308	0.0023366	0.459251
0.588065	0.00233867	0.459251
0.58305	0.00234073	0.459251
0.578035	0.00234277	0.459251
0.57302	0.00234481	0.459251
0.568005	0.00234684	0.459251
0.562991	0.00234885	0.459251
0.557976	0.00235085	0.459251
0.552961	0.00235284	0.459251
0.547946	0.0023548	0.459251
0.542931	0.00235674	0.459251
0.537916	0.00235866	0.459251
0.532901	0.00236055	0.459251
0.527887	0.0023624	0.459251
0.522872	0.0023642	0.459251
0.517857	0.00236595	0.459251
0.512842	0.00236764	0.459251
0.507827	0.00236923	0.459251
0.502812	0.00237069	0.459251
0.497797	0.00237197	0.459251
0.492783	0.00237294	0.459251
0.487768	0.00237322	0.459251
0.486334	0.00236708	0.459251
0.491349	0.00236182	0.459251
0.496364	0.00235761	0.459251
0.501378	0.00235383	0.459251
0.506393	0.00235031	0.459251
0.511408	0.00234697	0.459251
0.516423	0.00234378	0.459251
0.521438	0.00234072	0.459251
0.526453	0.00233776	0.459251
0.531468	0.00233489	0.459251
0.536482	0.0023321	0.459251
0.541497	0.00232939	0.459251
0.546512	0.00232675	0.459251
0.551527	0.00232417	0.459251
0.556542	0.00232166	0.459251
0.561557	0.0023192	0.459251
0.566572	0.0023168	0.459251
0.571586	0.00231444	0.459251
0.576601	0.00231214	0.459251
0.581616	0.00230989	0.459251
0.586631	0.00230768	0.459251
0.591646	0.00230552	0.459251
0.596661	0.0023034	0.459251
0.601676	0.00230133	0.459251
0.60669	0.0022993	0.459251
0.611705	0.00229731	0.459251
0.61672	0.00229536	0.459251
0.621735	0.00229345	0.459251
0.62675	0.00229158	0.459251
0.631765	0.00228975	0.459251
0.63678	0.00228795	0.459251
0.641794	0.0022862	0.459251
0.646809	0.00228449	0.459251
0.651824	0.00228282	0.459251
0.656839	0.00228119	0.459251
0.661854	0.00227961	0.459251
0.666869	0.00227806	0.459251
0.671883	0.00227656	0.459251
0.676898	0.00227511	0.459251
0.681913	0.0022737	0.459251
0.686928	0.00227234	0.459251
0.691943	0.00227105	0.459251
0.696958	0.00226981	0.459251
0.701973	0.00226863	0.459251
0.706987	0.00226754	0.459251
0.712002	0.00226654	0.459251
0.717017	0.00226564	0.459251
0.722032	0.0022649	0.459251
0.727047	0.00226437	0.459251
0.732062	0.00226421	0.459251
0.737077	0.00226529	0.459251
0.733496	0.00227177	0.459251
0.728481	0.00227519	0.459251
0.723466	0.00227817	0.459251
0.718451	0.00228093	0.459251
0.713436	0.00228355	0.459251
0.708421	0.00228608	0.459251
0.703407	0.00228853	0.459251
0.698392	0.00229093	0.459251
0.693377	0.00229329	0.459251
0.688362	0.00229561	0.459251
0.683347	0.0022979	0.459251
0.678332	0.00230016	0.459251
0.673317	0.0023024	0.459251
0.668303	0.00230462	0.459251
0.663288	0.00230683	0.459251
0.658273	0.00230902	0.459251
0.653258	0.0023112	0.459251
0.648243	0.00231336	0.459251
0.643228	0.00231552	0.459251
0.638213	0.00231766	0.459251
0.634589	0.00231926	0.459641
0.629639	0.00232138	0.459641
0.624688	0.00232349	0.459641
0.619737	0.0023256	0.459641
0.614786	0.00232769	0.459641
0.609835	0.00232978	0.459641
0.604884	0.00233186	0.459641
0.599933	0.00233394	0.459641
0.594983	0.002336	0.459641
0.590032	0.00233806	0.459641
0.585081	0.00234011	0.459641
0.58013	0.00234215	0.459641
0.575179	0.00234418	0.459641
0.570228	0.00234621	0.459641
0.565277	0.00234822	0.459641
0.560327	0.00235021	0.459641
0.555376	0.0023522	0.459641
0.550425	0.00235416	0.459641
0.545474	0.00235611	0.459641
0.540523	0.00235804	0.459641
0.535572	0.00235994	0.459641
0.530621	0.00236181	0.459641
0.525671	0.00236364	0.459641
0.52072	0.00236544	0.459641
0.515769	0.00236717	0.459641
0.510818	0.00236884	0.459641
0.505867	0.00237042	0.459641
0.500916	0.00237187	0.459641
0.495966	0.00237314	0.459641
0.491015	0.0023741	0.459641
0.486064	0.00237439	0.459641
0.484515	0.00236839	0.459641
0.489466	0.00236315	0.459641
0.494417	0.00235897	0.459641
0.499368	0.00235521	0.459641
0.504318	0.00235172	0.459641
0.509269	0.00234841	0.459641
0.51422	0.00234525	0.459641
0.519171	0.00234221	0.459641
0.524122	0.00233927	0.459641
0.529073	0.00233642	0.459641
0.534024	0.00233366	0.459641
0.538974	0.00233097	0.459641
0.543925	0.00232835	0.459641
0.548876	0.00232579	0.459641
0.553827	0.0023233	0.459641
0.558778	0.00232086	0.459641
0.563729	0.00231847	0.459641
0.56868	0.00231614	0.459641
0.57363	0.00231385	0.459641
0.578581	0.00231162	0.459641
0.583532	0.00230942	0.459641
0.588483	0.00230728	0.459641
0.593434	0.00230518	0.459641
0.598385	0.00230312	0.459641
0.603336	0.0023011	0.459641
0.608286	0.00229912	0.459641
0.613237	0.00229718	0.459641
0.618188	0.00229529	0.459641
0.623139	0.00229343	0.459641
0.62809	0.00229161	0.459641
0.633041	0.00228983	0.459641
0.637992	0.00228809	0.459641
0.642942	0.00228639	0.459641
0.647893	0.00228473	0.459641
0.652844	0.00228311	0.459641
0.657795	0.00228154	0.459641
0.662746	0.00228	0.459641
0.667697	0.00227851	0.459641
0.672648	0.00227706	0.459641
0.677598	0.00227567	0.459641
0.682549	0.00227432	0.459641
0.6875	0.00227303	0.459641
0.692451	0.00227179	0.459641
0.697402	0.00227063	0.459641
0.702353	0.00226954	0.459641
0.707304	0.00226854	0.459641
0.712254	0.00226765	0.459641
0.717205	0.00226691	0.459641
0.722156	0.00226637	0.459641
0.727107	0.00226621	0.459641
0.732058	0.00226723	0.459641
0.728656	0.00227366	0.459641
0.723705	0.00227707	0.459641
0.718754	0.00228004	0.459641
0.713803	0.00228278	0.459641
0.708852	0.00228538	0.459641
0.703901	0.00228789	0.459641
0.698951	0.00229033	0.459641
0.694	0.00229272	0.459641
0.689049	0.00229506	0.459641
0.684098	0.00229736	0.459641
0.679147	0.00229964	0.459641
0.674196	0.00230188	0.459641
0.669245	0.00230411	0.459641
0.664295	0.00230632	0.459641
0.659344	0.00230851	0.459641
0.654393	0.00231068	0.459641
0.649442	0.00231284	0.459641
0.644491	0.00231499	0.459641
0.63954	0.00231713	0.459641
0.63459	0.00231926	0.459641
0.630921	0.00232086	0.460031
0.626042	0.00232296	0.460031
0.621164	0.00232506	0.460031
0.616285	0.00232714	0.460031
0.611406	0.00232922	0.460031
0.606528	0.00233129	0.460031
0.601649	0.00233335	0.460031
0.596771	0.0023354	0.460031
0.591892	0.00233745	0.460031
0.587014	0.00233949	0.460031
0.582135	0.00234152	0.460031
0.577257	0.00234354	0.460031
0.572378	0.00234555	0.460031
0.5675	0.00234755	0.460031
0.562621	0.00234954	0.460031
0.557742	0.00235152	0.460031
0.552864	0.00235348	0.460031
0.547985	0.00235543	0.460031
0.543107	0.00235735	0.460031
0.538228	0.00235926	0.460031
0.53335	0.00236114	0.460031
0.528471	0.00236299	0.460031
0.523593	0.00236481	0.460031
0.518714	0.00236658	0.460031
0.513836	0.0023683	0.460031
0.508957	0.00236995	0.460031
0.504078	0.00237151	0.460031
0.4992	0.00237295	0.460031
0.494321	0.0023742	0.460031
0.489443	0.00237516	0.460031
0.484564	0.00237547	0.460031
0.482873	0.00236963	0.460031
0.487752	0.00236441	0.460031
0.49263	0.00236027	0.460031
0.497509	0.00235655	0.460031
0.502387	0.00235309	0.460031
0.507266	0.00234981	0.460031
0.512144	0.00234668	0.460031
0.517023	0.00234367	0.460031
0.521901	0.00234076	0.460031
0.52678	0.00233794	0.460031
0.531658	0.0023352	0.460031
0.536537	0.00233254	0.460031
0.541416	0.00232995	0.460031
0.546294	0.00232741	0.460031
0.551173	0.00232494	0.460031
0.556051	0.00232252	0.460031
0.56093	0.00232016	0.460031
0.565808	0.00231785	0.460031
0.570687	0.00231558	0.460031
0.575565	0.00231337	0.460031
0.580444	0.0023112	0.460031
0.585322	0.00230907	0.460031
0.590201	0.00230699	0.460031
0.59508	0.00230494	0.460031
0.599958	0.00230294	0.460031
0.604837	0.00230098	0.460031
0.609715	0.00229906	0.460031
0.614594	0.00229718	0.460031
0.619472	0.00229534	0.460031
0.624351	0.00229354	0.460031
0.629229	0.00229177	0.460031
0.634108	0.00229005	0.460031
0.638986	0.00228836	0.460031
0.643865	0.00228671	0.460031
0.648744	0.00228511	0.460031
0.653622	0.00228354	0.460031
0.658501	0.00228202	0.460031
0.663379	0.00228054	0.460031
0.668258	0.0022791	0.460031
0.673136	0.00227771	0.460031
0.678015	0.00227638	0.460031
0.682893	0.00227509	0.460031
0.687772	0.00227387	0.460031
0.69265	0.00227271	0.460031
0.697529	0.00227163	0.460031
0.702408	0.00227063	0.460031
0.707286	0.00226975	0.460031
0.712165	0.00226901	0.460031
0.717043	0.00226847	0.460031
0.721922	0.0022683	0.460031
0.7268	0.00226926	0.460031
0.723613	0.00227562	0.460031
0.718735	0.00227902	0.460031
0.713856	0.00228196	0.460031
0.708977	0.00228469	0.460031
0.704099	0.00228727	0.460031
0.69922	0.00228976	0.460031
0.694342	0.00229218	0.460031
0.689463	0.00229455	0.460031
0.684585	0.00229687	0.460031
0.679706	0.00229915	0.460031
0.674828	0.00230141	0.460031
0.669949	0.00230364	0.460031
0.665071	0.00230584	0.460031
0.660192	0.00230803	0.460031
0.655313	0.0023102	0.460031
0.650435	0.00231236	0.460031
0.645556	0.0023145	0.460031
0.640678	0.00231663	0.460031
0.635799	0.00231875	0.460031
0.630921	0.00232086	0.460031
0.627206	0.00232246	0.460421
0.622408	0.00232454	0.460421
0.61761	0.00232661	0.460421
0.612813	0.00232867	0.460421
0.608015	0.00233072	0.460421
0.603217	0.00233277	0.460421
0.598419	0.00233481	0.460421
0.593621	0.00233684	0.460421
0.588824	0.00233886	0.460421
0.584026	0.00234088	0.460421
0.579228	0.00234288	0.460421
0.57443	0.00234488	0.460421
0.569632	0.00234687	0.460421
0.564835	0.00234884	0.460421
0.560037	0.00235081	0.460421
0.555239	0.00235276	0.460421
0.550441	0.0023547	0.460421
0.545643	0.00235662	0.460421
0.540846	0.00235853	0.460421
0.536048	0.00236041	0.460421
0.53125	0.00236227	0.460421
0.526452	0.0023641	0.460421
0.521654	0.00236589	0.460421
0.516857	0.00236764	0.460421
0.512059	0.00236933	0.460421
0.507261	0.00237096	0.460421
0.502463	0.0023725	0.460421
0.497665	0.00237392	0.460421
0.492868	0.00237517	0.460421
0.48807	0.00237612	0.460421
0.483272	0.00237644	0.460421
0.481412	0.0023708	0.460421
0.486209	0.00236561	0.460421
0.491007	0.00236151	0.460421
0.495805	0.00235783	0.460421
0.500603	0.00235441	0.460421
0.505401	0.00235117	0.460421
0.510198	0.00234808	0.460421
0.514996	0.0023451	0.460421
0.519794	0.00234223	0.460421
0.524592	0.00233944	0.460421
0.52939	0.00233674	0.460421
0.534187	0.0023341	0.460421
0.538985	0.00233154	0.460421
0.543783	0.00232904	0.460421
0.548581	0.00232659	0.460421
0.553379	0.0023242	0.460421
0.558176	0.00232187	0.460421
0.562974	0.00231958	0.460421
0.567772	0.00231734	0.460421
0.57257	0.00231515	0.460421
0.577368	0.002313	0.460421
0.582165	0.0023109	0.460421
0.586963	0.00230883	0.460421
0.591761	0.00230681	0.460421
0.596559	0.00230483	0.460421
0.601357	0.00230289	0.460421
0.606154	0.00230099	0.460421
0.610952	0.00229913	0.460421
0.61575	0.00229731	0.460421
0.620548	0.00229552	0.460421
0.625346	0.00229378	0.460421
0.630143	0.00229207	0.460421
0.634941	0.0022904	0.460421
0.639739	0.00228877	0.460421
0.644537	0.00228718	0.460421
0.649335	0.00228563	0.460421
0.654133	0.00228412	0.460421
0.65893	0.00228265	0.460421
0.663728	0.00228123	0.460421
0.668526	0.00227985	0.460421
0.673324	0.00227852	0.460421
0.678122	0.00227725	0.460421
0.682919	0.00227604	0.460421
0.687717	0.00227489	0.460421
0.692515	0.00227381	0.460421
0.697313	0.00227282	0.460421
0.702111	0.00227194	0.460421
0.706908	0.0022712	0.460421
0.711706	0.00227067	0.460421
0.716504	0.00227048	0.460421
0.721302	0.00227137	0.460421
0.718364	0.00227765	0.460421
0.713567	0.00228103	0.460421
0.708769	0.00228395	0.460421
0.703971	0.00228665	0.460421
0.699173	0.00228921	0.460421
0.694375	0.00229168	0.460421
0.689578	0.00229408	0.460421
0.68478	0.00229642	0.460421
0.679982	0.00229871	0.460421
0.675184	0.00230098	0.460421
0.670386	0.00230321	0.460421
0.665589	0.00230542	0.460421
0.660791	0.0023076	0.460421
0.655993	0.00230977	0.460421
0.651195	0.00231191	0.460421
0.646397	0.00231405	0.460421
0.6416	0.00231617	0.460421
0.636802	0.00231828	0.460421
0.632004	0.00232037	0.460421
0.627206	0.00232246	0.460421
0.623444	0.00232406	0.460811
0.618736	0.00232611	0.460811
0.614027	0.00232815	0.460811
0.609319	0.00233019	0.460811
0.60461	0.00233221	0.460811
0.599902	0.00233423	0.460811
0.595194	0.00233624	0.460811
0.590485	0.00233825	0.460811
0.585777	0.00234024	0.460811
0.581068	0.00234223	0.460811
0.57636	0.00234421	0.460811
0.571651	0.00234618	0.460811
0.566943	0.00234814	0.460811
0.562234	0.00235009	0.460811
0.557526	0.00235202	0.460811
0.552817	0.00235395	0.460811
0.548109	0.00235586	0.460811
0.543401	0.00235775	0.460811
0.538692	0.00235963	0.460811
0.533984	0.00236148	0.460811
0.529275	0.00236331	0.460811
0.524567	0.00236511	0.460811
0.519858	0.00236688	0.460811
0.51515	0.0023686	0.460811
0.510441	0.00237027	0.460811
0.505733	0.00237187	0.460811
0.501025	0.00237339	0.460811
0.496316	0.00237479	0.460811
0.491608	0.00237602	0.460811
0.486899	0.00237696	0.460811
0.482191	0.0023773	0.460811
0.480137	0.0023719	0.460811
0.484845	0.00236673	0.460811
0.489553	0.00236268	0.460811
0.494262	0.00235905	0.460811
0.49897	0.00235568	0.460811
0.503679	0.00235248	0.460811
0.508387	0.00234943	0.460811
0.513096	0.0023465	0.460811
0.517804	0.00234367	0.460811
0.522513	0.00234092	0.460811
0.527221	0.00233825	0.460811
0.53193	0.00233566	0.460811
0.536638	0.00233313	0.460811
0.541346	0.00233066	0.460811
0.546055	0.00232825	0.460811
0.550763	0.00232589	0.460811
0.555472	0.00232358	0.460811
0.56018	0.00232133	0.460811
0.564889	0.00231912	0.460811
0.569597	0.00231695	0.460811
0.574306	0.00231483	0.460811
0.579014	0.00231276	0.460811
0.583722	0.00231072	0.460811
0.588431	0.00230873	0.460811
0.593139	0.00230677	0.460811
0.597848	0.00230486	0.460811
0.602556	0.00230298	0.460811
0.607265	0.00230114	0.460811
0.611973	0.00229934	0.460811
0.616682	0.00229757	0.460811
0.62139	0.00229585	0.460811
0.626098	0.00229416	0.460811
0.630807	0.00229251	0.460811
0.635515	0.0022909	0.460811
0.640224	0.00228932	0.460811
0.644932	0.00228779	0.460811
0.649641	0.00228629	0.460811
0.654349	0.00228484	0.460811
0.659058	0.00228344	0.460811
0.663766	0.00228207	0.460811
0.668474	0.00228076	0.460811
0.673183	0.0022795	0.460811
0.677891	0.0022783	0.460811
0.6826	0.00227716	0.460811
0.687308	0.00227609	0.460811
0.692017	0.00227511	0.460811
0.696725	0.00227424	0.460811
0.701434	0.0022735	0.460811
0.706142	0.00227296	0.460811
0.71085	0.00227277	0.460811
0.715559	0.00227358	0.460811
0.712905	0.00227976	0.460811
0.708196	0.00228311	0.460811
0.703488	0.002286	0.460811
0.698779	0.00228868	0.460811
0.694071	0.00229121	0.460811
0.689363	0.00229365	0.460811
0.684654	0.00229602	0.460811
0.679946	0.00229833	0.460811
0.675237	0.0023006	0.460811
0.670529	0.00230284	0.460811
0.66582	0.00230505	0.460811
0.661112	0.00230723	0.460811
0.656403	0.00230938	0.460811
0.651695	0.00231152	0.460811
0.646987	0.00231364	0.460811
0.642278	0.00231575	0.460811
0.63757	0.00231785	0.460811
0.632861	0.00231993	0.460811
0.628153	0.002322	0.460811
0.623444	0.00232406	0.460811
0.619633	0.00232566	0.4612
0.615023	0.00232768	0.4612
0.610413	0.00232969	0.4612
0.605803	0.00233169	0.4612
0.601192	0.00233369	0.4612
0.596582	0.00233567	0.4612
0.591972	0.00233765	0.4612
0.587362	0.00233962	0.4612
0.582751	0.00234159	0.4612
0.578141	0.00234354	0.4612
0.573531	0.00234549	0.4612
0.568921	0.00234743	0.4612
0.56431	0.00234935	0.4612
0.5597	0.00235127	0.4612
0.55509	0.00235318	0.4612
0.55048	0.00235507	0.4612
0.545869	0.00235695	0.4612
0.541259	0.00235881	0.4612
0.536649	0.00236065	0.4612
0.532039	0.00236248	0.4612
0.527429	0.00236427	0.4612
0.522818	0.00236604	0.4612
0.518208	0.00236778	0.4612
0.513598	0.00236947	0.4612
0.508988	0.00237111	0.4612
0.504377	0.00237268	0.4612
0.499767	0.00237418	0.4612
0.495157	0.00237555	0.4612
0.490547	0.00237676	0.4612
0.485936	0.0023777	0.4612
0.481326	0.00237805	0.4612
0.479055	0.00237293	0.4612
0.483665	0.00236778	0.4612
0.488276	0.00236378	0.4612
0.492886	0.00236021	0.4612
0.497496	0.00235689	0.4612
0.502106	0.00235375	0.4612
0.506717	0.00235075	0.4612
0.511327	0.00234787	0.4612
0.515937	0.00234508	0.4612
0.520547	0.00234238	0.4612
0.525157	0.00233976	0.4612
0.529768	0.0023372	0.4612
0.534378	0.00233471	0.4612
0.538988	0.00233228	0.4612
0.543598	0.00232991	0.4612
0.548209	0.00232759	0.4612
0.552819	0.00232532	0.4612
0.557429	0.0023231	0.4612
0.562039	0.00232092	0.4612
0.56665	0.00231879	0.4612
0.57126	0.0023167	0.4612
0.57587	0.00231465	0.4612
0.58048	0.00231265	0.4612
0.585091	0.00231068	0.4612
0.589701	0.00230876	0.4612
0.594311	0.00230687	0.4612
0.598921	0.00230502	0.4612
0.603532	0.0023032	0.4612
0.608142	0.00230143	0.4612
0.612752	0.00229969	0.4612
0.617362	0.00229798	0.4612
0.621972	0.00229632	0.4612
0.626583	0.00229469	0.4612
0.631193	0.0022931	0.4612
0.635803	0.00229155	0.4612
0.640413	0.00229003	0.4612
0.645024	0.00228856	0.4612
0.649634	0.00228712	0.4612
0.654244	0.00228573	0.4612
0.658854	0.00228439	0.4612
0.663465	0.00228309	0.4612
0.668075	0.00228185	0.4612
0.672685	0.00228066	0.4612
0.677295	0.00227953	0.4612
0.681906	0.00227848	0.4612
0.686516	0.0022775	0.4612
0.691126	0.00227664	0.4612
0.695736	0.0022759	0.4612
0.700347	0.00227536	0.4612
0.704957	0.00227515	0.4612
0.709567	0.00227589	0.4612
0.707228	0.00228193	0.4612
0.702618	0.00228527	0.4612
0.698007	0.00228813	0.4612
0.693397	0.00229077	0.4612
0.688787	0.00229327	0.4612
0.684177	0.00229568	0.4612
0.679566	0.00229801	0.4612
0.674956	0.0023003	0.4612
0.670346	0.00230254	0.4612
0.665736	0.00230474	0.4612
0.661126	0.00230692	0.4612
0.656515	0.00230907	0.4612
0.651905	0.00231119	0.4612
0.647295	0.0023133	0.4612
0.642685	0.00231539	0.4612
0.638074	0.00231747	0.4612
0.633464	0.00231953	0.4612
0.628854	0.00232159	0.4612
0.624244	0.00232363	0.4612
0.619633	0.00232566	0.4612
0.615771	0.00232725	0.46159
0.611268	0.00232924	0.46159
0.606765	0.00233121	0.46159
0.602262	0.00233318	0.46159
0.597759	0.00233514	0.46159
0.593257	0.00233709	0.46159
0.588754	0.00233904	0.46159
0.584251	0.00234097	0.46159
0.579748	0.0023429	0.46159
0.575245	0.00234482	0.46159
0.570742	0.00234673	0.46159
0.566239	0.00234863	0.46159
0.561737	0.00235052	0.46159
0.557234	0.0023524	0.46159
0.552731	0.00235427	0.46159
0.548228	0.00235613	0.46159
0.543725	0.00235797	0.46159
0.539222	0.00235979	0.46159
0.534719	0.0023616	0.46159
0.530217	0.00236339	0.46159
0.525714	0.00236515	0.46159
0.521211	0.00236688	0.46159
0.516708	0.00236858	0.46159
0.512205	0.00237024	0.46159
0.507702	0.00237184	0.46159
0.503199	0.00237339	0.46159
0.498697	0.00237485	0.46159
0.494194	0.0023762	0.46159
0.489691	0.00237739	0.46159
0.485188	0.00237831	0.46159
0.480685	0.00237868	0.46159
0.478177	0.00237388	0.46159
0.482679	0.00236875	0.46159
0.487182	0.00236482	0.46159
0.491685	0.00236131	0.46159
0.496188	0.00235805	0.46159
0.500691	0.00235497	0.46159
0.505194	0.00235203	0.46159
0.509697	0.0023492	0.46159
0.5142	0.00234646	0.46159
0.518702	0.00234381	0.46159
0.523205	0.00234124	0.46159
0.527708	0.00233873	0.46159
0.532211	0.00233629	0.46159
0.536714	0.0023339	0.46159
0.541217	0.00233157	0.46159
0.54572	0.00232929	0.46159
0.550222	0.00232706	0.46159
0.554725	0.00232488	0.46159
0.559228	0.00232274	0.46159
0.563731	0.00232065	0.46159
0.568234	0.0023186	0.46159
0.572737	0.00231659	0.46159
0.57724	0.00231461	0.46159
0.581742	0.00231268	0.46159
0.586245	0.00231079	0.46159
0.590748	0.00230893	0.46159
0.595251	0.00230711	0.46159
0.599754	0.00230533	0.46159
0.604257	0.00230358	0.46159
0.60876	0.00230187	0.46159
0.613262	0.00230019	0.46159
0.617765	0.00229855	0.46159
0.622268	0.00229695	0.46159
0.626771	0.00229538	0.46159
0.631274	0.00229385	0.46159
0.635777	0.00229236	0.46159
0.64028	0.00229091	0.46159
0.644782	0.0022895	0.46159
0.649285	0.00228813	0.46159
0.653788	0.0022868	0.46159
0.658291	0.00228552	0.46159
0.662794	0.00228429	0.46159
0.667297	0.00228312	0.46159
0.6718	0.00228201	0.46159
0.676302	0.00228096	0.46159
0.680805	0.00228	0.46159
0.685308	0.00227914	0.46159
0.689811	0.00227841	0.46159
0.694314	0.00227787	0.46159
0.698817	0.00227765	0.46159
0.70332	0.0022783	0.46159
0.701325	0.00228419	0.46159
0.696822	0.0022875	0.46159
0.69232	0.00229032	0.46159
0.687817	0.00229292	0.46159
0.683314	0.00229539	0.46159
0.678811	0.00229776	0.46159
0.674308	0.00230006	0.46159
0.669805	0.00230231	0.46159
0.665302	0.00230452	0.46159
0.6608	0.00230669	0.46159
0.656297	0.00230883	0.46159
0.651794	0.00231094	0.46159
0.647291	0.00231303	0.46159
0.642788	0.00231511	0.46159
0.638285	0.00231717	0.46159
0.633782	0.00231921	0.46159
0.62928	0.00232124	0.46159
0.624777	0.00232325	0.46159
0.620274	0.00232526	0.46159
0.615771	0.00232725	0.46159
0.611854	0.00232885	0.46198
0.607468	0.00233079	0.46198
0.603082	0.00233273	0.46198
0.598696	0.00233466	0.46198
0.59431	0.00233658	0.46198
0.589924	0.00233849	0.46198
0.585538	0.00234039	0.46198
0.581153	0.00234229	0.46198
0.576767	0.00234417	0.46198
0.572381	0.00234605	0.46198
0.567995	0.00234792	0.46198
0.563609	0.00234978	0.46198
0.559223	0.00235163	0.46198
0.554837	0.00235347	0.46198
0.550451	0.0023553	0.46198
0.546065	0.00235711	0.46198
0.541679	0.00235891	0.46198
0.537293	0.0023607	0.46198
0.532908	0.00236246	0.46198
0.528522	0.00236421	0.46198
0.524136	0.00236593	0.46198
0.51975	0.00236762	0.46198
0.515364	0.00236928	0.46198
0.510978	0.0023709	0.46198
0.506592	0.00237247	0.46198
0.502206	0.00237398	0.46198
0.49782	0.00237541	0.46198
0.493434	0.00237673	0.46198
0.489048	0.00237789	0.46198
0.484662	0.0023788	0.46198
0.480277	0.00237919	0.46198
0.477513	0.00237475	0.46198
0.481899	0.00236963	0.46198
0.486285	0.00236577	0.46198
0.490671	0.00236234	0.46198
0.495057	0.00235915	0.46198
0.499443	0.00235613	0.46198
0.503829	0.00235325	0.46198
0.508214	0.00235049	0.46198
0.5126	0.00234781	0.46198
0.516986	0.00234522	0.46198
0.521372	0.0023427	0.46198
0.525758	0.00234024	0.46198
0.530144	0.00233785	0.46198
0.53453	0.00233552	0.46198
0.538916	0.00233323	0.46198
0.543302	0.002331	0.46198
0.547688	0.00232882	0.46198
0.552074	0.00232668	0.46198
0.556459	0.00232459	0.46198
0.560845	0.00232254	0.46198
0.565231	0.00232053	0.46198
0.569617	0.00231855	0.46198
0.574003	0.00231662	0.46198
0.578389	0.00231473	0.46198
0.582775	0.00231287	0.46198
0.587161	0.00231105	0.46198
0.591547	0.00230926	0.46198
0.595933	0.00230751	0.46198
0.600319	0.0023058	0.46198
0.604704	0.00230412	0.46198
0.60909	0.00230247	0.46198
0.613476	0.00230086	0.46198
0.617862	0.00229929	0.46198
0.622248	0.00229775	0.46198
0.626634	0.00229625	0.46198
0.63102	0.00229478	0.46198
0.635406	0.00229335	0.46198
0.639792	0.00229196	0.46198
0.644178	0.00229062	0.46198
0.648564	0.00228931	0.46198
0.65295	0.00228805	0.46198
0.657335	0.00228684	0.46198
0.661721	0.00228569	0.46198
0.666107	0.00228459	0.46198
0.670493	0.00228356	0.46198
0.674879	0.00228261	0.46198
0.679265	0.00228176	0.46198
0.683651	0.00228104	0.46198
0.688037	0.0022805	0.46198
0.692423	0.00228026	0.46198
0.696809	0.00228083	0.46198
0.695186	0.00228654	0.46198
0.6908	0.00228981	0.46198
0.686415	0.0022926	0.46198
0.682029	0.00229516	0.46198
0.677643	0.00229758	0.46198
0.673257	0.00229991	0.46198
0.668871	0.00230217	0.46198
0.664485	0.00230438	0.46198
0.660099	0.00230655	0.46198
0.655713	0.00230868	0.46198
0.651327	0.00231078	0.46198
0.646941	0.00231285	0.46198
0.642555	0.0023149	0.46198
0.63817	0.00231694	0.46198
0.633784	0.00231896	0.46198
0.629398	0.00232096	0.46198
0.625012	0.00232295	0.46198
0.620626	0.00232493	0.46198
0.61624	0.00232689	0.46198
0.611854	0.00232885	0.46198
0.607878	0.00233044	0.46237
0.60362	0.00233234	0.46237
0.599361	0.00233423	0.46237
0.595102	0.00233612	0.46237
0.590843	0.00233799	0.46237
0.586584	0.00233986	0.46237
0.582325	0.00234171	0.46237
0.578067	0.00234356	0.46237
0.573808	0.00234541	0.46237
0.569549	0.00234724	0.46237
0.56529	0.00234906	0.46237
0.561031	0.00235088	0.46237
0.556772	0.00235268	0.46237
0.552513	0.00235447	0.46237
0.548255	0.00235626	0.46237
0.543996	0.00235803	0.46237
0.539737	0.00235978	0.46237
0.535478	0.00236152	0.46237
0.531219	0.00236324	0.46237
0.52696	0.00236494	0.46237
0.522702	0.00236661	0.46237
0.518443	0.00236826	0.46237
0.514184	0.00236988	0.46237
0.509925	0.00237145	0.46237
0.505666	0.00237298	0.46237
0.501407	0.00237445	0.46237
0.497149	0.00237584	0.46237
0.49289	0.00237713	0.46237
0.488631	0.00237826	0.46237
0.484372	0.00237915	0.46237
0.480113	0.00237956	0.46237
0.477079	0.00237554	0.46237
0.481338	0.00237042	0.46237
0.485597	0.00236665	0.46237
0.489856	0.00236329	0.46237
0.494115	0.00236018	0.46237
0.498373	0.00235724	0.46237
0.502632	0.00235443	0.46237
0.506891	0.00235173	0.46237
0.51115	0.00234912	0.46237
0.515409	0.00234659	0.46237
0.519668	0.00234413	0.46237
0.523926	0.00234174	0.46237
0.528185	0.0023394	0.46237
0.532444	0.00233713	0.46237
0.536703	0.0023349	0.46237
0.540962	0.00233272	0.46237
0.545221	0.00233059	0.46237
0.549479	0.0023285	0.46237
0.553738	0.00232646	0.46237
0.557997	0.00232445	0.46237
0.562256	0.00232249	0.46237
0.566515	0.00232056	0.46237
0.570774	0.00231867	0.46237
0.575032	0.00231682	0.46237
0.579291	0.002315	0.46237
0.58355	0.00231322	0.46237
0.587809	0.00231147	0.46237
0.592068	0.00230976	0.46237
0.596327	0.00230808	0.46237
0.600585	0.00230644	0.46237
0.604844	0.00230483	0.46237
0.609103	0.00230325	0.46237
0.613362	0.00230171	0.46237
0.617621	0.0023002	0.46237
0.62188	0.00229873	0.46237
0.626138	0.00229729	0.46237
0.630397	0.00229589	0.46237
0.634656	0.00229453	0.46237
0.638915	0.00229321	0.46237
0.643174	0.00229193	0.46237
0.647433	0.00229069	0.46237
0.651691	0.00228951	0.46237
0.65595	0.00228837	0.46237
0.660209	0.00228729	0.46237
0.664468	0.00228628	0.46237
0.668727	0.00228535	0.46237
0.672986	0.00228451	0.46237
0.677244	0.00228379	0.46237
0.681503	0.00228325	0.46237
0.685762	0.00228299	0.46237
0.690021	0.00228348	0.46237
0.688796	0.00228898	0.46237
0.684537	0.00229221	0.46237
0.680279	0.00229495	0.46237
0.67602	0.00229747	0.46237
0.671761	0.00229984	0.46237
0.667502	0.00230213	0.46237
0.663243	0.00230434	0.46237
0.658984	0.00230651	0.46237
0.654726	0.00230863	0.46237
0.650467	0.00231071	0.46237
0.646208	0.00231277	0.46237
0.641949	0.0023148	0.46237
0.63769	0.00231681	0.46237
0.633431	0.0023188	0.46237
0.629173	0.00232077	0.46237
0.624914	0.00232273	0.46237
0.620655	0.00232468	0.46237
0.616396	0.00232661	0.46237
0.612137	0.00232853	0.46237
0.607878	0.00233044	0.46237
0.603839	0.00233203	0.46276
0.599718	0.00233388	0.46276
0.595597	0.00233573	0.46276
0.591476	0.00233756	0.46276
0.587355	0.00233938	0.46276
0.583234	0.0023412	0.46276
0.579113	0.00234301	0.46276
0.574992	0.00234481	0.46276
0.570871	0.0023466	0.46276
0.56675	0.00234838	0.46276
0.562629	0.00235015	0.46276
0.558508	0.00235191	0.46276
0.554387	0.00235367	0.46276
0.550266	0.00235541	0.46276
0.546145	0.00235714	0.46276
0.542024	0.00235886	0.46276
0.537903	0.00236056	0.46276
0.533782	0.00236225	0.46276
0.529661	0.00236392	0.46276
0.52554	0.00236557	0.46276
0.521419	0.00236719	0.46276
0.517298	0.00236879	0.46276
0.513177	0.00237036	0.46276
0.509056	0.00237189	0.46276
0.504935	0.00237337	0.46276
0.500814	0.00237479	0.46276
0.496693	0.00237614	0.46276
0.492572	0.00237739	0.46276
0.488451	0.00237849	0.46276
0.48433	0.00237937	0.46276
0.480209	0.00237979	0.46276
0.476894	0.00237627	0.46276
0.481015	0.00237111	0.46276
0.485136	0.00236742	0.46276
0.489257	0.00236416	0.46276
0.493378	0.00236113	0.46276
0.497499	0.00235827	0.46276
0.50162	0.00235554	0.46276
0.505741	0.00235292	0.46276
0.509862	0.00235038	0.46276
0.513983	0.00234793	0.46276
0.518104	0.00234554	0.46276
0.522225	0.00234321	0.46276
0.526346	0.00234094	0.46276
0.530467	0.00233872	0.46276
0.534588	0.00233656	0.46276
0.538709	0.00233444	0.46276
0.54283	0.00233237	0.46276
0.546951	0.00233033	0.46276
0.551072	0.00232834	0.46276
0.555193	0.00232639	0.46276
0.559314	0.00232448	0.46276
0.563435	0.0023226	0.46276
0.567556	0.00232076	0.46276
0.571677	0.00231896	0.46276
0.575798	0.00231719	0.46276
0.579919	0.00231545	0.46276
0.58404	0.00231375	0.46276
0.588161	0.00231208	0.46276
0.592282	0.00231044	0.46276
0.596403	0.00230883	0.46276
0.600524	0.00230726	0.46276
0.604645	0.00230572	0.46276
0.608766	0.00230422	0.46276
0.612887	0.00230275	0.46276
0.617008	0.00230131	0.46276
0.621129	0.0022999	0.46276
0.62525	0.00229854	0.46276
0.629371	0.00229721	0.46276
0.633492	0.00229591	0.46276
0.637613	0.00229466	0.46276
0.641734	0.00229345	0.46276
0.645855	0.00229229	0.46276
0.649976	0.00229118	0.46276
0.654097	0.00229012	0.46276
0.658218	0.00228913	0.46276
0.662339	0.00228821	0.46276
0.66646	0.00228738	0.46276
0.670581	0.00228667	0.46276
0.674702	0.00228613	0.46276
0.678823	0.00228586	0.46276
0.682944	0.00228627	0.46276
0.682138	0.00229152	0.46276
0.678017	0.00229472	0.46276
0.673896	0.0022974	0.46276
0.669775	0.00229986	0.46276
0.665654	0.00230219	0.46276
0.661533	0.00230442	0.46276
0.657412	0.00230658	0.46276
0.653291	0.0023087	0.46276
0.64917	0.00231077	0.46276
0.645049	0.0023128	0.46276
0.640928	0.00231481	0.46276
0.636807	0.00231679	0.46276
0.632686	0.00231875	0.46276
0.628565	0.00232069	0.46276
0.624444	0.00232261	0.46276
0.620323	0.00232452	0.46276
0.616202	0.00232642	0.46276
0.612081	0.0023283	0.46276
0.60796	0.00233017	0.46276
0.603839	0.00233203	0.46276
0.59973	0.00233362	0.46315
0.595759	0.00233542	0.46315
0.591787	0.00233721	0.46315
0.587816	0.00233898	0.46315
0.583844	0.00234075	0.46315
0.579873	0.00234251	0.46315
0.575901	0.00234426	0.46315
0.57193	0.00234601	0.46315
0.567958	0.00234774	0.46315
0.563987	0.00234947	0.46315
0.560015	0.00235118	0.46315
0.556044	0.00235289	0.46315
0.552072	0.00235459	0.46315
0.5481	0.00235627	0.46315
0.544129	0.00235795	0.46315
0.540157	0.00235961	0.46315
0.536186	0.00236125	0.46315
0.532214	0.00236288	0.46315
0.528243	0.0023645	0.46315
0.524271	0.00236609	0.46315
0.5203	0.00236766	0.46315
0.516328	0.00236921	0.46315
0.512357	0.00237072	0.46315
0.508385	0.00237219	0.46315
0.504414	0.00237362	0.46315
0.500442	0.002375	0.46315
0.496471	0.0023763	0.46315
0.492499	0.00237751	0.46315
0.488527	0.00237858	0.46315
0.484556	0.00237943	0.46315
0.480584	0.00237987	0.46315
0.476981	0.00237696	0.46315
0.480952	0.00237169	0.46315
0.484924	0.0023681	0.46315
0.488895	0.00236493	0.46315
0.492867	0.002362	0.46315
0.496838	0.00235923	0.46315
0.50081	0.00235659	0.46315
0.504781	0.00235405	0.46315
0.508753	0.0023516	0.46315
0.512724	0.00234922	0.46315
0.516696	0.00234691	0.46315
0.520667	0.00234465	0.46315
0.524639	0.00234246	0.46315
0.528611	0.00234031	0.46315
0.532582	0.00233821	0.46315
0.536554	0.00233616	0.46315
0.540525	0.00233415	0.46315
0.544497	0.00233218	0.46315
0.548468	0.00233025	0.46315
0.55244	0.00232836	0.46315
0.556411	0.0023265	0.46315
0.560383	0.00232468	0.46315
0.564354	0.0023229	0.46315
0.568326	0.00232114	0.46315
0.572297	0.00231942	0.46315
0.576269	0.00231774	0.46315
0.58024	0.00231608	0.46315
0.584212	0.00231446	0.46315
0.588184	0.00231287	0.46315
0.592155	0.00231131	0.46315
0.596127	0.00230978	0.46315
0.600098	0.00230829	0.46315
0.60407	0.00230682	0.46315
0.608041	0.00230539	0.46315
0.612013	0.00230399	0.46315
0.615984	0.00230262	0.46315
0.619956	0.00230129	0.46315
0.623927	0.00229999	0.46315
0.627899	0.00229874	0.46315
0.63187	0.00229751	0.46315
0.635842	0.00229633	0.46315
0.639814	0.0022952	0.46315
0.643785	0.00229411	0.46315
0.647757	0.00229308	0.46315
0.651728	0.00229211	0.46315
0.6557	0.00229121	0.46315
0.659671	0.0022904	0.46315
0.663643	0.0022897	0.46315
0.667614	0.00228915	0.46315
0.671586	0.00228887	0.46315
0.675557	0.0022892	0.46315
0.67519	0.00229417	0.46315
0.671218	0.00229732	0.46315
0.667247	0.00229995	0.46315
0.663275	0.00230235	0.46315
0.659304	0.00230462	0.46315
0.655332	0.00230679	0.46315
0.651361	0.0023089	0.46315
0.647389	0.00231095	0.46315
0.643417	0.00231297	0.46315
0.639446	0.00231495	0.46315
0.635474	0.0023169	0.46315
0.631503	0.00231882	0.46315
0.627531	0.00232073	0.46315
0.62356	0.00232261	0.46315
0.619588	0.00232448	0.46315
0.615617	0.00232633	0.46315
0.611645	0.00232817	0.46315
0.607674	0.00233	0.46315
0.603702	0.00233182	0.46315
0.599731	0.00233362	0.46315
0.595544	0.00233521	0.463539
0.591734	0.00233695	0.463539
0.587925	0.00233867	0.463539
0.584116	0.00234039	0.463539
0.580306	0.00234209	0.463539
0.576497	0.00234379	0.463539
0.572687	0.00234548	0.463539
0.568878	0.00234716	0.463539
0.565069	0.00234883	0.463539
0.561259	0.0023505	0.463539
0.55745	0.00235215	0.463539
0.553641	0.00235379	0.463539
0.549831	0.00235543	0.463539
0.546022	0.00235705	0.463539
0.542213	0.00235866	0.463539
0.538403	0.00236026	0.463539
0.534594	0.00236184	0.463539
0.530784	0.00236341	0.463539
0.526975	0.00236496	0.463539
0.523166	0.0023665	0.463539
0.519356	0.002368	0.463539
0.515547	0.00236949	0.463539
0.511738	0.00237094	0.463539
0.507928	0.00237236	0.463539
0.504119	0.00237373	0.463539
0.50031	0.00237505	0.463539
0.4965	0.0023763	0.463539
0.492691	0.00237746	0.463539
0.488881	0.0023785	0.463539
0.485072	0.00237933	0.463539
0.481263	0.00237977	0.463539
0.477453	0.00237829	0.463539
0.481179	0.00237213	0.463539
0.484988	0.00236865	0.463539
0.488797	0.00236559	0.463539
0.492607	0.00236277	0.463539
0.496416	0.00236011	0.463539
0.500226	0.00235756	0.463539
0.504035	0.00235512	0.463539
0.507844	0.00235276	0.463539
0.511654	0.00235046	0.463539
0.515463	0.00234824	0.463539
0.519272	0.00234607	0.463539
0.523082	0.00234395	0.463539
0.526891	0.00234188	0.463539
0.5307	0.00233986	0.463539
0.53451	0.00233788	0.463539
0.538319	0.00233594	0.463539
0.542129	0.00233404	0.463539
0.545938	0.00233218	0.463539
0.549747	0.00233035	0.463539
0.553557	0.00232856	0.463539
0.557366	0.0023268	0.463539
0.561175	0.00232508	0.463539
0.564985	0.00232338	0.463539
0.568794	0.00232172	0.463539
0.572603	0.00232009	0.463539
0.576413	0.00231849	0.463539
0.580222	0.00231692	0.463539
0.584032	0.00231538	0.463539
0.587841	0.00231387	0.463539
0.59165	0.0023124	0.463539
0.59546	0.00231095	0.463539
0.599269	0.00230953	0.463539
0.603078	0.00230814	0.463539
0.606888	0.00230678	0.463539
0.610697	0.00230546	0.463539
0.614506	0.00230417	0.463539
0.618316	0.00230291	0.463539
0.622125	0.00230169	0.463539
0.625935	0.0023005	0.463539
0.629744	0.00229936	0.463539
0.633553	0.00229825	0.463539
0.637363	0.0022972	0.463539
0.641172	0.00229619	0.463539
0.644981	0.00229524	0.463539
0.648791	0.00229436	0.463539
0.6526	0.00229357	0.463539
0.656409	0.00229288	0.463539
0.660219	0.00229234	0.463539
0.664028	0.00229204	0.463539
0.667838	0.0022923	0.463539
0.667922	0.00229694	0.463539
0.664112	0.00230005	0.463539
0.660303	0.00230261	0.463539
0.656494	0.00230495	0.463539
0.652684	0.00230715	0.463539
0.648875	0.00230926	0.463539
0.645066	0.0023113	0.463539
0.641256	0.00231329	0.463539
0.637447	0.00231524	0.463539
0.633637	0.00231716	0.463539
0.629828	0.00231904	0.463539
0.626019	0.00232091	0.463539
0.622209	0.00232275	0.463539
0.6184	0.00232457	0.463539
0.614591	0.00232638	0.463539
0.610781	0.00232817	0.463539
0.606972	0.00232995	0.463539
0.603163	0.00233172	0.463539
0.599353	0.00233347	0.463539
0.595544	0.00233521	0.463539
0.591269	0.0023368	0.463929
0.587635	0.00233847	0.463929
0.584002	0.00234012	0.463929
0.580369	0.00234177	0.463929
0.576736	0.00234341	0.463929
0.573103	0.00234504	0.463929
0.56947	0.00234666	0.463929
0.565837	0.00234827	0.463929
0.562204	0.00234987	0.463929
0.558571	0.00235146	0.463929
0.554938	0.00235305	0.463929
0.551305	0.00235462	0.463929
0.547672	0.00235618	0.463929
0.544039	0.00235774	0.463929
0.540405	0.00235928	0.463929
0.536772	0.00236081	0.463929
0.533139	0.00236232	0.463929
0.529506	0.00236382	0.463929
0.525873	0.00236531	0.463929
0.52224	0.00236677	0.463929
0.518607	0.00236821	0.463929
0.514974	0.00236963	0.463929
0.511341	0.00237102	0.463929
0.507708	0.00237237	0.463929
0.504075	0.00237368	0.463929
0.500442	0.00237494	0.463929
0.496809	0.00237614	0.463929
0.493176	0.00237725	0.463929
0.489542	0.00237823	0.463929
0.485909	0.00237904	0.463929
0.482276	0.00237949	0.463929
0.478643	0.00237858	0.463929
0.481732	0.00237243	0.463929
0.485365	0.00236907	0.463929
0.488998	0.00236614	0.463929
0.492631	0.00236343	0.463929
0.496264	0.00236088	0.463929
0.499897	0.00235845	0.463929
0.50353	0.00235611	0.463929
0.507163	0.00235384	0.463929
0.510797	0.00235165	0.463929
0.51443	0.00234952	0.463929
0.518063	0.00234744	0.463929
0.521696	0.00234541	0.463929
0.525329	0.00234343	0.463929
0.528962	0.00234149	0.463929
0.532595	0.00233959	0.463929
0.536228	0.00233773	0.463929
0.539861	0.00233591	0.463929
0.543494	0.00233412	0.463929
0.547127	0.00233237	0.463929
0.55076	0.00233065	0.463929
0.554393	0.00232896	0.463929
0.558027	0.0023273	0.463929
0.56166	0.00232568	0.463929
0.565293	0.00232408	0.463929
0.568926	0.00232251	0.463929
0.572559	0.00232098	0.463929
0.576192	0.00231947	0.463929
0.579825	0.00231798	0.463929
0.583458	0.00231653	0.463929
0.587091	0.00231511	0.463929
0.590724	0.00231371	0.463929
0.594357	0.00231235	0.463929
0.59799	0.00231101	0.463929
0.601623	0.0023097	0.463929
0.605257	0.00230842	0.463929
0.60889	0.00230718	0.463929
0.612523	0.00230596	0.463929
0.616156	0.00230478	0.463929
0.619789	0.00230364	0.463929
0.623422	0.00230253	0.463929
0.627055	0.00230146	0.463929
0.630688	0.00230044	0.463929
0.634321	0.00229946	0.463929
0.637954	0.00229854	0.463929
0.641587	0.00229769	0.463929
0.64522	0.00229692	0.463929
0.648853	0.00229624	0.463929
0.652486	0.00229571	0.463929
0.65612	0.00229539	0.463929
0.659753	0.00229558	0.463929
0.660297	0.00229985	0.463929
0.656664	0.00230292	0.463929
0.653031	0.0023054	0.463929
0.649398	0.00230766	0.463929
0.645765	0.00230979	0.463929
0.642132	0.00231182	0.463929
0.638499	0.00231379	0.463929
0.634866	0.00231571	0.463929
0.631233	0.00231759	0.463929
0.627599	0.00231944	0.463929
0.623966	0.00232125	0.463929
0.620333	0.00232305	0.463929
0.6167	0.00232482	0.463929
0.613067	0.00232657	0.463929
0.609434	0.00232831	0.463929
0.605801	0.00233004	0.463929
0.602168	0.00233175	0.463929
0.598535	0.00233344	0.463929
0.594902	0.00233513	0.463929
0.591269	0.0023368	0.463929
0.586891	0.00233839	0.464319
0.58345	0.00233998	0.464319
0.58001	0.00234156	0.464319
0.576569	0.00234313	0.464319
0.573128	0.00234469	0.464319
0.569687	0.00234624	0.464319
0.566246	0.00234778	0.464319
0.562806	0.00234931	0.464319
0.559365	0.00235084	0.464319
0.555924	0.00235236	0.464319
0.552483	0.00235386	0.464319
0.549043	0.00235536	0.464319
0.545602	0.00235685	0.464319
0.542161	0.00235832	0.464319
0.53872	0.00235979	0.464319
0.535279	0.00236124	0.464319
0.531839	0.00236268	0.464319
0.528398	0.0023641	0.464319
0.524957	0.00236551	0.464319
0.521516	0.00236689	0.464319
0.518075	0.00236826	0.464319
0.514635	0.0023696	0.464319
0.511194	0.00237092	0.464319
0.507753	0.0023722	0.464319
0.504312	0.00237344	0.464319
0.500871	0.00237464	0.464319
0.497431	0.00237577	0.464319
0.49399	0.00237683	0.464319
0.490549	0.00237777	0.464319
0.487108	0.00237854	0.464319
0.483667	0.00237899	0.464319
0.480227	0.00237839	0.464319
0.482661	0.00237257	0.464319
0.486102	0.00236934	0.464319
0.489542	0.00236654	0.464319
0.492983	0.00236397	0.464319
0.496424	0.00236154	0.464319
0.499865	0.00235922	0.464319
0.503306	0.002357	0.464319
0.506746	0.00235485	0.464319
0.510187	0.00235276	0.464319
0.513628	0.00235074	0.464319
0.517069	0.00234876	0.464319
0.52051	0.00234683	0.464319
0.52395	0.00234494	0.464319
0.527391	0.0023431	0.464319
0.530832	0.00234129	0.464319
0.534273	0.00233952	0.464319
0.537714	0.00233779	0.464319
0.541154	0.00233608	0.464319
0.544595	0.00233441	0.464319
0.548036	0.00233277	0.464319
0.551477	0.00233116	0.464319
0.554918	0.00232958	0.464319
0.558358	0.00232803	0.464319
0.561799	0.00232651	0.464319
0.56524	0.00232501	0.464319
0.568681	0.00232354	0.464319
0.572121	0.0023221	0.464319
0.575562	0.00232068	0.464319
0.579003	0.00231929	0.464319
0.582444	0.00231793	0.464319
0.585885	0.00231659	0.464319
0.589325	0.00231529	0.464319
0.592766	0.002314	0.464319
0.596207	0.00231275	0.464319
0.599648	0.00231153	0.464319
0.603089	0.00231033	0.464319
0.606529	0.00230917	0.464319
0.60997	0.00230803	0.464319
0.613411	0.00230693	0.464319
0.616852	0.00230587	0.464319
0.620293	0.00230484	0.464319
0.623733	0.00230386	0.464319
0.627174	0.00230292	0.464319
0.630615	0.00230204	0.464319
0.634056	0.00230121	0.464319
0.637497	0.00230046	0.464319
0.640937	0.0022998	0.464319
0.644378	0.00229927	0.464319
0.647819	0.00229895	0.464319
0.65126	0.00229906	0.464319
0.652267	0.00230293	0.464319
0.648826	0.00230594	0.464319
0.645385	0.00230834	0.464319
0.641944	0.00231051	0.464319
0.638503	0.00231255	0.464319
0.635063	0.00231451	0.464319
0.631622	0.0023164	0.464319
0.628181	0.00231823	0.464319
0.62474	0.00232003	0.464319
0.621299	0.0023218	0.464319
0.617859	0.00232354	0.464319
0.614418	0.00232525	0.464319
0.610977	0.00232695	0.464319
0.607536	0.00232863	0.464319
0.604095	0.00233029	0.464319
0.600655	0.00233193	0.464319
0.597214	0.00233356	0.464319
0.593773	0.00233518	0.464319
0.590332	0.00233679	0.464319
0.586891	0.00233839	0.464319
0.582393	0.00233998	0.464709
0.579163	0.00234148	0.464709
0.575933	0.00234297	0.464709
0.572703	0.00234445	0.464709
0.569473	0.00234593	0.464709
0.566243	0.00234739	0.464709
0.563013	0.00234885	0.464709
0.559783	0.0023503	0.464709
0.556553	0.00235174	0.464709
0.553323	0.00235316	0.464709
0.550093	0.00235458	0.464709
0.546863	0.002356	0.464709
0.543633	0.0023574	0.464709
0.540403	0.00235879	0.464709
0.537173	0.00236016	0.464709
0.533943	0.00236153	0.464709
0.530714	0.00236288	0.464709
0.527484	0.00236422	0.464709
0.524254	0.00236554	0.464709
0.521024	0.00236685	0.464709
0.517794	0.00236813	0.464709
0.514564	0.00236939	0.464709
0.511334	0.00237063	0.464709
0.508104	0.00237183	0.464709
0.504874	0.002373	0.464709
0.501644	0.00237412	0.464709
0.498414	0.00237518	0.464709
0.495184	0.00237617	0.464709
0.491954	0.00237706	0.464709
0.488724	0.0023778	0.464709
0.485494	0.00237825	0.464709
0.482264	0.00237786	0.464709
0.484032	0.0023725	0.464709
0.487262	0.00236942	0.464709
0.490492	0.00236677	0.464709
0.493722	0.00236434	0.464709
0.496952	0.00236206	0.464709
0.500182	0.00235988	0.464709
0.503412	0.00235778	0.464709
0.506642	0.00235576	0.464709
0.509872	0.00235379	0.464709
0.513102	0.00235188	0.464709
0.516332	0.00235002	0.464709
0.519562	0.0023482	0.464709
0.522792	0.00234642	0.464709
0.526022	0.00234468	0.464709
0.529252	0.00234298	0.464709
0.532482	0.00234131	0.464709
0.535712	0.00233967	0.464709
0.538942	0.00233806	0.464709
0.542172	0.00233648	0.464709
0.545402	0.00233493	0.464709
0.548632	0.00233341	0.464709
0.551862	0.00233191	0.464709
0.555092	0.00233044	0.464709
0.558321	0.002329	0.464709
0.561551	0.00232758	0.464709
0.564781	0.00232619	0.464709
0.568011	0.00232483	0.464709
0.571241	0.00232348	0.464709
0.574471	0.00232217	0.464709
0.577701	0.00232087	0.464709
0.580931	0.00231961	0.464709
0.584161	0.00231837	0.464709
0.587391	0.00231715	0.464709
0.590621	0.00231596	0.464709
0.593851	0.00231479	0.464709
0.597081	0.00231366	0.464709
0.600311	0.00231255	0.464709
0.603541	0.00231147	0.464709
0.606771	0.00231042	0.464709
0.610001	0.00230941	0.464709
0.613231	0.00230843	0.464709
0.616461	0.00230749	0.464709
0.619691	0.00230659	0.464709
0.622921	0.00230574	0.464709
0.626151	0.00230495	0.464709
0.629381	0.00230423	0.464709
0.632611	0.00230359	0.464709
0.635841	0.00230308	0.464709
0.639071	0.00230275	0.464709
0.642301	0.00230279	0.464709
0.643763	0.00230618	0.464709
0.640533	0.00230915	0.464709
0.637303	0.00231146	0.464709
0.634073	0.00231353	0.464709
0.630843	0.00231547	0.464709
0.627613	0.00231733	0.464709
0.624383	0.00231913	0.464709
0.621153	0.00232087	0.464709
0.617923	0.00232258	0.464709
0.614693	0.00232426	0.464709
0.611463	0.00232591	0.464709
0.608233	0.00232754	0.464709
0.605003	0.00232914	0.464709
0.601773	0.00233073	0.464709
0.598543	0.00233231	0.464709
0.595313	0.00233387	0.464709
0.592083	0.00233541	0.464709
0.588853	0.00233694	0.464709
0.585623	0.00233847	0.464709
0.582393	0.00233998	0.464709
0.577747	0.00234156	0.465099
0.57475	0.00234297	0.465099
0.571753	0.00234436	0.465099
0.568756	0.00234575	0.465099
0.565759	0.00234712	0.465099
0.562762	0.00234849	0.465099
0.559765	0.00234985	0.465099
0.556768	0.0023512	0.465099
0.553771	0.00235254	0.465099
0.550774	0.00235387	0.465099
0.547777	0.0023552	0.465099
0.54478	0.00235651	0.465099
0.541783	0.00235781	0.465099
0.538786	0.00235911	0.465099
0.535789	0.00236039	0.465099
0.532792	0.00236166	0.465099
0.529795	0.00236292	0.465099
0.526798	0.00236416	0.465099
0.523801	0.00236539	0.465099
0.520804	0.0023666	0.465099
0.517807	0.00236779	0.465099
0.51481	0.00236896	0.465099
0.511813	0.00237011	0.465099
0.508816	0.00237122	0.465099
0.505819	0.0023723	0.465099
0.502822	0.00237334	0.465099
0.499825	0.00237433	0.465099
0.496828	0.00237525	0.465099
0.493831	0.00237608	0.465099
0.490834	0.00237677	0.465099
0.487837	0.00237721	0.465099
0.48484	0.00237699	0.465099
0.48594	0.00237219	0.465099
0.488937	0.00236928	0.465099
0.491934	0.0023668	0.465099
0.494931	0.00236453	0.465099
0.497928	0.0023624	0.465099
0.500925	0.00236037	0.465099
0.503922	0.00235842	0.465099
0.506919	0.00235654	0.465099
0.509916	0.00235471	0.465099
0.512913	0.00235293	0.465099
0.51591	0.0023512	0.465099
0.518907	0.0023495	0.465099
0.521904	0.00234785	0.465099
0.524901	0.00234622	0.465099
0.527898	0.00234463	0.465099
0.530895	0.00234308	0.465099
0.533892	0.00234155	0.465099
0.536889	0.00234005	0.465099
0.539886	0.00233857	0.465099
0.542883	0.00233712	0.465099
0.54588	0.0023357	0.465099
0.548877	0.0023343	0.465099
0.551874	0.00233293	0.465099
0.554871	0.00233158	0.465099
0.557868	0.00233025	0.465099
0.560865	0.00232895	0.465099
0.563862	0.00232767	0.465099
0.566859	0.00232641	0.465099
0.569856	0.00232518	0.465099
0.572853	0.00232396	0.465099
0.57585	0.00232277	0.465099
0.578847	0.00232161	0.465099
0.581844	0.00232047	0.465099
0.584841	0.00231935	0.465099
0.587838	0.00231825	0.465099
0.590835	0.00231718	0.465099
0.593832	0.00231614	0.465099
0.596829	0.00231512	0.465099
0.599826	0.00231414	0.465099
0.602823	0.00231318	0.465099
0.60582	0.00231225	0.465099
0.608817	0.00231137	0.465099
0.611814	0.00231052	0.465099
0.614811	0.00230971	0.465099
0.617808	0.00230896	0.465099
0.620805	0.00230827	0.465099
0.623802	0.00230766	0.465099
0.626799	0.00230716	0.465099
0.629796	0.00230682	0.465099
0.632793	0.00230681	0.465099
0.63469	0.00230966	0.465099
0.631693	0.00231259	0.465099
0.628696	0.00231478	0.465099
0.625699	0.00231674	0.465099
0.622702	0.00231858	0.465099
0.619705	0.00232033	0.465099
0.616708	0.00232202	0.465099
0.613711	0.00232366	0.465099
0.610714	0.00232526	0.465099
0.607717	0.00232684	0.465099
0.60472	0.00232839	0.465099
0.601723	0.00232991	0.465099
0.598726	0.00233142	0.465099
0.595729	0.00233291	0.465099
0.592732	0.00233438	0.465099
0.589735	0.00233584	0.465099
0.586738	0.00233729	0.465099
0.583741	0.00233873	0.465099
0.580744	0.00234015	0.465099
0.577747	0.00234156	0.465099
0.572916	0.00234315	0.465488
0.570179	0.00234444	0.465488
0.567442	0.00234572	0.465488
0.564706	0.002347	0.465488
0.561969	0.00234826	0.465488
0.559232	0.00234952	0.465488
0.556496	0.00235077	0.465488
0.553759	0.00235201	0.465488
0.551022	0.00235324	0.465488
0.548286	0.00235446	0.465488
0.545549	0.00235567	0.465488
0.542813	0.00235687	0.465488
0.540076	0.00235807	0.465488
0.537339	0.00235925	0.465488
0.534603	0.00236043	0.465488
0.531866	0.00236159	0.465488
0.529129	0.00236274	0.465488
0.526393	0.00236387	0.465488
0.523656	0.00236499	0.465488
0.520919	0.0023661	0.465488
0.518183	0.00236719	0.465488
0.515446	0.00236826	0.465488
0.512709	0.0023693	0.465488
0.509973	0.00237032	0.465488
0.507236	0.0023713	0.465488
0.504499	0.00237225	0.465488
0.501763	0.00237315	0.465488
0.499026	0.00237399	0.465488
0.49629	0.00237475	0.465488
0.493553	0.00237539	0.465488
0.490816	0.00237582	0.465488
0.48808	0.00237573	0.465488
0.48852	0.00237157	0.465488
0.491256	0.00236885	0.465488
0.493993	0.00236656	0.465488
0.49673	0.00236449	0.465488
0.499466	0.00236253	0.465488
0.502203	0.00236067	0.465488
0.50494	0.00235889	0.465488
0.507676	0.00235716	0.465488
0.510413	0.00235549	0.465488
0.51315	0.00235386	0.465488
0.515886	0.00235227	0.465488
0.518623	0.00235072	0.465488
0.52136	0.0023492	0.465488
0.524096	0.00234771	0.465488
0.526833	0.00234625	0.465488
0.529569	0.00234482	0.465488
0.532306	0.00234342	0.465488
0.535043	0.00234204	0.465488
0.537779	0.00234068	0.465488
0.540516	0.00233935	0.465488
0.543253	0.00233804	0.465488
0.545989	0.00233676	0.465488
0.548726	0.00233549	0.465488
0.551463	0.00233425	0.465488
0.554199	0.00233303	0.465488
0.556936	0.00233183	0.465488
0.559673	0.00233064	0.465488
0.562409	0.00232948	0.465488
0.565146	0.00232834	0.465488
0.567883	0.00232722	0.465488
0.570619	0.00232612	0.465488
0.573356	0.00232505	0.465488
0.576092	0.00232399	0.465488
0.578829	0.00232295	0.465488
0.581566	0.00232194	0.465488
0.584302	0.00232095	0.465488
0.587039	0.00231998	0.465488
0.589776	0.00231904	0.465488
0.592512	0.00231812	0.465488
0.595249	0.00231723	0.465488
0.597986	0.00231637	0.465488
0.600722	0.00231554	0.465488
0.603459	0.00231475	0.465488
0.606196	0.002314	0.465488
0.608932	0.00231329	0.465488
0.611669	0.00231265	0.465488
0.614406	0.00231207	0.465488
0.617142	0.00231159	0.465488
0.619879	0.00231125	0.465488
0.622615	0.00231119	0.465488
0.624912	0.00231336	0.465488
0.622175	0.00231631	0.465488
0.619439	0.00231837	0.465488
0.616702	0.0023202	0.465488
0.613965	0.00232191	0.465488
0.611229	0.00232353	0.465488
0.608492	0.0023251	0.465488
0.605756	0.00232662	0.465488
0.603019	0.00232811	0.465488
0.600282	0.00232956	0.465488
0.597546	0.00233099	0.465488
0.594809	0.00233241	0.465488
0.592072	0.0023338	0.465488
0.589336	0.00233517	0.465488
0.586599	0.00233653	0.465488
0.583862	0.00233788	0.465488
0.581126	0.00233921	0.465488
0.578389	0.00234054	0.465488
0.575652	0.00234185	0.465488
0.572916	0.00234315	0.465488
0.567836	0.00234473	0.465878
0.565396	0.0023459	0.465878
0.562955	0.00234705	0.465878
0.560515	0.00234819	0.465878
0.558074	0.00234933	0.465878
0.555634	0.00235045	0.465878
0.553193	0.00235157	0.465878
0.550753	0.00235268	0.465878
0.548312	0.00235379	0.465878
0.545872	0.00235488	0.465878
0.543431	0.00235597	0.465878
0.540991	0.00235704	0.465878
0.53855	0.00235811	0.465878
0.53611	0.00235917	0.465878
0.533669	0.00236022	0.465878
0.531229	0.00236125	0.465878
0.528788	0.00236228	0.465878
0.526348	0.00236329	0.465878
0.523907	0.00236429	0.465878
0.521467	0.00236528	0.465878
0.519026	0.00236625	0.465878
0.516586	0.0023672	0.465878
0.514145	0.00236813	0.465878
0.511704	0.00236903	0.465878
0.509264	0.00236991	0.465878
0.506823	0.00237075	0.465878
0.504383	0.00237156	0.465878
0.501942	0.00237231	0.465878
0.499502	0.00237298	0.465878
0.497061	0.00237356	0.465878
0.494621	0.00237396	0.465878
0.49218	0.00237397	0.465878
0.49199	0.00237055	0.465878
0.49443	0.00236804	0.465878
0.496871	0.00236598	0.465878
0.499311	0.00236412	0.465878
0.501752	0.00236237	0.465878
0.504192	0.00236071	0.465878
0.506633	0.00235911	0.465878
0.509073	0.00235757	0.465878
0.511514	0.00235608	0.465878
0.513954	0.00235462	0.465878
0.516395	0.0023532	0.465878
0.518835	0.00235181	0.465878
0.521276	0.00235045	0.465878
0.523716	0.00234912	0.465878
0.526157	0.00234781	0.465878
0.528597	0.00234653	0.465878
0.531038	0.00234527	0.465878
0.533478	0.00234403	0.465878
0.535919	0.00234282	0.465878
0.538359	0.00234162	0.465878
0.5408	0.00234044	0.465878
0.54324	0.00233929	0.465878
0.545681	0.00233815	0.465878
0.548121	0.00233703	0.465878
0.550562	0.00233593	0.465878
0.553002	0.00233485	0.465878
0.555443	0.00233378	0.465878
0.557883	0.00233274	0.465878
0.560324	0.00233171	0.465878
0.562764	0.0023307	0.465878
0.565205	0.0023297	0.465878
0.567646	0.00232873	0.465878
0.570086	0.00232777	0.465878
0.572527	0.00232684	0.465878
0.574967	0.00232592	0.465878
0.577408	0.00232502	0.465878
0.579848	0.00232414	0.465878
0.582289	0.00232328	0.465878
0.584729	0.00232245	0.465878
0.58717	0.00232164	0.465878
0.58961	0.00232086	0.465878
0.592051	0.0023201	0.465878
0.594491	0.00231938	0.465878
0.596932	0.00231869	0.465878
0.599372	0.00231805	0.465878
0.601813	0.00231745	0.465878
0.604253	0.00231692	0.465878
0.606694	0.00231646	0.465878
0.609134	0.00231613	0.465878
0.611575	0.00231603	0.465878
0.614015	0.00231687	0.465878
0.611765	0.00232041	0.465878
0.609325	0.00232232	0.465878
0.606884	0.00232399	0.465878
0.604444	0.00232554	0.465878
0.602003	0.00232702	0.465878
0.599563	0.00232844	0.465878
0.597122	0.00232982	0.465878
0.594682	0.00233116	0.465878
0.592241	0.00233248	0.465878
0.589801	0.00233378	0.465878
0.58736	0.00233505	0.465878
0.58492	0.00233631	0.465878
0.582479	0.00233755	0.465878
0.580039	0.00233877	0.465878
0.577598	0.00233999	0.465878
0.575158	0.00234119	0.465878
0.572717	0.00234238	0.465878
0.570277	0.00234356	0.465878
0.567836	0.00234473	0.465878
0.562401	0.00234632	0.466268
0.560307	0.00234732	0.466268
0.558213	0.00234832	0.466268
0.55612	0.00234931	0.466268
0.554026	0.00235029	0.466268
0.551932	0.00235126	0.466268
0.549838	0.00235223	0.466268
0.547744	0.00235319	0.466268
0.54565	0.00235414	0.466268
0.543556	0.00235508	0.466268
0.541462	0.00235601	0.466268
0.539368	0.00235694	0.466268
0.537274	0.00235786	0.466268
0.53518	0.00235877	0.466268
0.533087	0.00235967	0.466268
0.530993	0.00236056	0.466268
0.528899	0.00236144	0.466268
0.526805	0.00236231	0.466268
0.524711	0.00236316	0.466268
0.522617	0.00236401	0.466268
0.520523	0.00236484	0.466268
0.518429	0.00236565	0.466268
0.516335	0.00236644	0.466268
0.514241	0.00236722	0.466268
0.512147	0.00236797	0.466268
0.510054	0.00236869	0.466268
0.50796	0.00236937	0.466268
0.505866	0.00237002	0.466268
0.503772	0.0023706	0.466268
0.501678	0.0023711	0.466268
0.499584	0.00237146	0.466268
0.49749	0.00237154	0.466268
0.49673	0.00236896	0.466268
0.498824	0.0023667	0.466268
0.500918	0.00236491	0.466268
0.503012	0.0023633	0.466268
0.505106	0.00236179	0.466268
0.5072	0.00236037	0.466268
0.509293	0.00235899	0.466268
0.511387	0.00235767	0.466268
0.513481	0.00235638	0.466268
0.515575	0.00235513	0.466268
0.517669	0.00235391	0.466268
0.519763	0.00235271	0.466268
0.521857	0.00235154	0.466268
0.523951	0.0023504	0.466268
0.526045	0.00234927	0.466268
0.528139	0.00234817	0.466268
0.530233	0.00234708	0.466268
0.532327	0.00234601	0.466268
0.53442	0.00234496	0.466268
0.536514	0.00234393	0.466268
0.538608	0.00234291	0.466268
0.540702	0.00234191	0.466268
0.542796	0.00234093	0.466268
0.54489	0.00233996	0.466268
0.546984	0.00233901	0.466268
0.549078	0.00233807	0.466268
0.551172	0.00233714	0.466268
0.553266	0.00233623	0.466268
0.55536	0.00233534	0.466268
0.557453	0.00233446	0.466268
0.559547	0.0023336	0.466268
0.561641	0.00233275	0.466268
0.563735	0.00233191	0.466268
0.565829	0.0023311	0.466268
0.567923	0.0023303	0.466268
0.570017	0.00232951	0.466268
0.572111	0.00232874	0.466268
0.574205	0.00232799	0.466268
0.576299	0.00232726	0.466268
0.578393	0.00232655	0.466268
0.580486	0.00232587	0.466268
0.58258	0.0023252	0.466268
0.584674	0.00232457	0.466268
0.586768	0.00232396	0.466268
0.588862	0.00232339	0.466268
0.590956	0.00232285	0.466268
0.59305	0.00232237	0.466268
0.595144	0.00232196	0.466268
0.597238	0.00232165	0.466268
0.599332	0.00232151	0.466268
0.601426	0.00232192	0.466268
0.600092	0.00232506	0.466268
0.597998	0.00232677	0.466268
0.595904	0.00232824	0.466268
0.59381	0.00232961	0.466268
0.591716	0.0023309	0.466268
0.589622	0.00233214	0.466268
0.587528	0.00233335	0.466268
0.585434	0.00233452	0.466268
0.583341	0.00233567	0.466268
0.581247	0.0023368	0.466268
0.579153	0.00233791	0.466268
0.577059	0.002339	0.466268
0.574965	0.00234008	0.466268
0.572871	0.00234115	0.466268
0.570777	0.0023422	0.466268
0.568683	0.00234325	0.466268
0.566589	0.00234428	0.466268
0.564495	0.0023453	0.466268
0.562401	0.00234632	0.466268
0.556386	0.0023479	0.466658
0.55472	0.00234871	0.466658
0.553054	0.00234951	0.466658
0.551388	0.0023503	0.466658
0.549721	0.00235109	0.466658
0.548055	0.00235187	0.466658
0.546389	0.00235264	0.466658
0.544723	0.00235341	0.466658
0.543057	0.00235417	0.466658
0.54139	0.00235492	0.466658
0.539724	0.00235566	0.466658
0.538058	0.0023564	0.466658
0.536392	0.00235714	0.466658
0.534726	0.00235786	0.466658
0.53306	0.00235857	0.466658
0.531393	0.00235928	0.466658
0.529727	0.00235998	0.466658
0.528061	0.00236067	0.466658
0.526395	0.00236135	0.466658
0.524729	0.00236202	0.466658
0.523062	0.00236268	0.466658
0.521396	0.00236332	0.466658
0.51973	0.00236395	0.466658
0.518064	0.00236456	0.466658
0.516398	0.00236515	0.466658
0.514731	0.00236572	0.466658
0.513065	0.00236627	0.466658
0.511399	0.00236678	0.466658
0.509733	0.00236724	0.466658
0.508067	0.00236764	0.466658
0.5064	0.00236795	0.466658
0.504734	0.00236806	0.466658
0.503533	0.00236646	0.466658
0.505199	0.00236448	0.466658
0.506865	0.00236303	0.466658
0.508532	0.00236174	0.466658
0.510198	0.00236054	0.466658
0.511864	0.0023594	0.466658
0.51353	0.00235831	0.466658
0.515196	0.00235726	0.466658
0.516862	0.00235623	0.466658
0.518529	0.00235523	0.466658
0.520195	0.00235426	0.466658
0.521861	0.00235331	0.466658
0.523527	0.00235238	0.466658
0.525193	0.00235146	0.466658
0.52686	0.00235056	0.466658
0.528526	0.00234968	0.466658
0.530192	0.00234881	0.466658
0.531858	0.00234796	0.466658
0.533524	0.00234712	0.466658
0.535191	0.00234629	0.466658
0.536857	0.00234547	0.466658
0.538523	0.00234467	0.466658
0.540189	0.00234388	0.466658
0.541855	0.0023431	0.466658
0.543521	0.00234234	0.466658
0.545188	0.00234158	0.466658
0.546854	0.00234084	0.466658
0.54852	0.0023401	0.466658
0.550186	0.00233938	0.466658
0.551852	0.00233867	0.466658
0.553519	0.00233797	0.466658
0.555185	0.00233728	0.466658
0.556851	0.00233661	0.466658
0.558517	0.00233595	0.466658
0.560183	0.0023353	0.466658
0.56185	0.00233466	0.466658
0.563516	0.00233403	0.466658
0.565182	0.00233342	0.466658
0.566848	0.00233283	0.466658
0.568514	0.00233225	0.466658
0.570181	0.00233169	0.466658
0.571847	0.00233114	0.466658
0.573513	0.00233062	0.466658
0.575179	0.00233012	0.466658
0.576845	0.00232965	0.466658
0.578511	0.00232921	0.466658
0.580178	0.0023288	0.466658
0.581844	0.00232845	0.466658
0.58351	0.00232818	0.466658
0.585176	0.00232803	0.466658
0.586842	0.0023282	0.466658
0.586378	0.00233059	0.466658
0.584711	0.00233203	0.466658
0.583045	0.00233325	0.466658
0.581379	0.00233437	0.466658
0.579713	0.00233543	0.466658
0.578047	0.00233644	0.466658
0.57638	0.00233742	0.466658
0.574714	0.00233837	0.466658
0.573048	0.00233931	0.466658
0.571382	0.00234022	0.466658
0.569716	0.00234112	0.466658
0.56805	0.002342	0.466658
0.566383	0.00234287	0.466658
0.564717	0.00234374	0.466658
0.563051	0.00234459	0.466658
0.561385	0.00234543	0.466658
0.559719	0.00234626	0.466658
0.558052	0.00234708	0.466658
0.556386	0.0023479	0.466658
0.54911	0.00234948	0.467048
0.548045	0.00235	0.467048
0.546981	0.00235052	0.467048
0.545916	0.00235103	0.467048
0.544852	0.00235154	0.467048
0.543788	0.00235204	0.467048
0.542723	0.00235254	0.467048
0.541659	0.00235303	0.467048
0.540594	0.00235352	0.467048
0.53953	0.002354	0.467048
0.538465	0.00235448	0.467048
0.537401	0.00235495	0.467048
0.536336	0.00235541	0.467048
0.535272	0.00235588	0.467048
0.534208	0.00235633	0.467048
0.533143	0.00235678	0.467048
0.532079	0.00235723	0.467048
0.531014	0.00235767	0.467048
0.52995	0.0023581	0.467048
0.528885	0.00235852	0.467048
0.527821	0.00235894	0.467048
0.526756	0.00235934	0.467048
0.525692	0.00235974	0.467048
0.524628	0.00236013	0.467048
0.523563	0.0023605	0.467048
0.522499	0.00236086	0.467048
0.521434	0.00236121	0.467048
0.52037	0.00236153	0.467048
0.519305	0.00236183	0.467048
0.518241	0.00236209	0.467048
0.517176	0.00236229	0.467048
0.516112	0.00236239	0.467048
0.515048	0.00236215	0.467048
0.515863	0.00236039	0.467048
0.516928	0.00235944	0.467048
0.517992	0.0023586	0.467048
0.519057	0.00235783	0.467048
0.520121	0.00235711	0.467048
0.521186	0.00235641	0.467048
0.52225	0.00235574	0.467048
0.523314	0.00235508	0.467048
0.524379	0.00235445	0.467048
0.525443	0.00235383	0.467048
0.526508	0.00235322	0.467048
0.527572	0.00235262	0.467048
0.528637	0.00235204	0.467048
0.529701	0.00235146	0.467048
0.530766	0.0023509	0.467048
0.53183	0.00235034	0.467048
0.532894	0.00234979	0.467048
0.533959	0.00234925	0.467048
0.535023	0.00234872	0.467048
0.536088	0.0023482	0.467048
0.537152	0.00234768	0.467048
0.538217	0.00234717	0.467048
0.539281	0.00234667	0.467048
0.540346	0.00234617	0.467048
0.54141	0.00234568	0.467048
0.542474	0.0023452	0.467048
0.543539	0.00234472	0.467048
0.544603	0.00234425	0.467048
0.545668	0.00234379	0.467048
0.546732	0.00234334	0.467048
0.547797	0.00234289	0.467048
0.548861	0.00234245	0.467048
0.549926	0.00234201	0.467048
0.55099	0.00234159	0.467048
0.552054	0.00234117	0.467048
0.553119	0.00234076	0.467048
0.554183	0.00234036	0.467048
0.555248	0.00233996	0.467048
0.556312	0.00233958	0.467048
0.557377	0.00233921	0.467048
0.558441	0.00233885	0.467048
0.559506	0.0023385	0.467048
0.56057	0.00233817	0.467048
0.561634	0.00233785	0.467048
0.562699	0.00233755	0.467048
0.563763	0.00233728	0.467048
0.564828	0.00233703	0.467048
0.565892	0.00233683	0.467048
0.566957	0.0023367	0.467048
0.568021	0.00233672	0.467048
0.56827	0.00233805	0.467048
0.567205	0.00233907	0.467048
0.566141	0.00233989	0.467048
0.565076	0.00234064	0.467048
0.564012	0.00234134	0.467048
0.562948	0.00234201	0.467048
0.561883	0.00234265	0.467048
0.560819	0.00234328	0.467048
0.559754	0.00234389	0.467048
0.55869	0.00234449	0.467048
0.557625	0.00234507	0.467048
0.556561	0.00234565	0.467048
0.555496	0.00234622	0.467048
0.554432	0.00234678	0.467048
0.553368	0.00234733	0.467048
0.552303	0.00234788	0.467048
0.551239	0.00234842	0.467048
0.550174	0.00234895	0.467048
0.54911	0.00234948	0.467048
0.543888	0.00235027	0.467243
0.543341	0.00235054	0.467243
0.542795	0.00235081	0.467243
0.542248	0.00235107	0.467243
0.541701	0.00235133	0.467243
0.541154	0.00235159	0.467243
0.540607	0.00235185	0.467243
0.540061	0.0023521	0.467243
0.539514	0.00235235	0.467243
0.538967	0.0023526	0.467243
0.53842	0.00235285	0.467243
0.537874	0.00235309	0.467243
0.537327	0.00235333	0.467243
0.53678	0.00235356	0.467243
0.536233	0.0023538	0.467243
0.535687	0.00235403	0.467243
0.53514	0.00235426	0.467243
0.534593	0.00235448	0.467243
0.534046	0.0023547	0.467243
0.5335	0.00235491	0.467243
0.532953	0.00235513	0.467243
0.532406	0.00235533	0.467243
0.531859	0.00235554	0.467243
0.531312	0.00235573	0.467243
0.530766	0.00235592	0.467243
0.530219	0.00235611	0.467243
0.529672	0.00235628	0.467243
0.529125	0.00235644	0.467243
0.528579	0.00235659	0.467243
0.528032	0.00235673	0.467243
0.527485	0.00235684	0.467243
0.526938	0.0023569	0.467243
0.526392	0.00235685	0.467243
0.526567	0.00235601	0.467243
0.527114	0.0023555	0.467243
0.52766	0.00235507	0.467243
0.528207	0.00235467	0.467243
0.528754	0.0023543	0.467243
0.529301	0.00235394	0.467243
0.529847	0.0023536	0.467243
0.530394	0.00235327	0.467243
0.530941	0.00235294	0.467243
0.531488	0.00235262	0.467243
0.532034	0.00235231	0.467243
0.532581	0.00235201	0.467243
0.533128	0.00235171	0.467243
0.533675	0.00235141	0.467243
0.534221	0.00235112	0.467243
0.534768	0.00235084	0.467243
0.535315	0.00235055	0.467243
0.535862	0.00235028	0.467243
0.536409	0.00235	0.467243
0.536955	0.00234973	0.467243
0.537502	0.00234946	0.467243
0.538049	0.0023492	0.467243
0.538596	0.00234894	0.467243
0.539142	0.00234868	0.467243
0.539689	0.00234843	0.467243
0.540236	0.00234818	0.467243
0.540783	0.00234793	0.467243
0.541329	0.00234769	0.467243
0.541876	0.00234745	0.467243
0.542423	0.00234721	0.467243
0.54297	0.00234698	0.467243
0.543516	0.00234675	0.467243
0.544063	0.00234652	0.467243
0.54461	0.0023463	0.467243
0.545157	0.00234608	0.467243
0.545704	0.00234586	0.467243
0.54625	0.00234565	0.467243
0.546797	0.00234545	0.467243
0.547344	0.00234524	0.467243
0.547891	0.00234505	0.467243
0.548437	0.00234486	0.467243
0.548984	0.00234467	0.467243
0.549531	0.00234449	0.467243
0.550078	0.00234432	0.467243
0.550624	0.00234416	0.467243
0.551171	0.00234401	0.467243
0.551718	0.00234388	0.467243
0.552265	0.00234377	0.467243
0.552811	0.00234369	0.467243
0.553358	0.00234367	0.467243
0.55373	0.0023442	0.467243
0.553183	0.0023448	0.467243
0.552636	0.00234525	0.467243
0.55209	0.00234564	0.467243
0.551543	0.00234601	0.467243
0.550996	0.00234637	0.467243
0.550449	0.00234671	0.467243
0.549902	0.00234703	0.467243
0.549356	0.00234736	0.467243
0.548809	0.00234767	0.467243
0.548262	0.00234798	0.467243
0.547715	0.00234828	0.467243
0.547169	0.00234857	0.467243
0.546622	0.00234887	0.467243
0.546075	0.00234915	0.467243
0.545528	0.00234944	0.467243
0.544982	0.00234972	0.467243
0.544435	0.00234999	0.467243
0.543888	0.00235027	0.467243


==> PlotData/SIR3D-fixedfirstp-1to3.txt <==
0.002326779,0.4575461,0.002335027,0.4575461,0.002343087,0.4575461
0.002326842,0.4576263,0.002335122,0.4576671,0.002343213,0.4577069
0.002326902,0.4577065,0.002335214,0.4577882,0.002343336,0.4578678
0.002326961,0.4577868,0.002335303,0.4579092,0.002343455,0.4580286
0.002327019,0.457867,0.00233539,0.4580303,0.002343572,0.4581894
0.002327084,0.4579597,0.002335583,0.4583101,0.002343829,0.4585612
0.002327146,0.4580525,0.002335764,0.45859,0.00234407,0.458933
0.002327207,0.4581452,0.00233585,0.4587299,0.002344184,0.4591189
0.002327265,0.4582379,0.002335932,0.4588698,0.002344295,0.4593048
0.002327322,0.4583307,0.002336012,0.4590097,0.002344401,0.4594907
0.002327376,0.4584234,0.002336088,0.4591496,0.002344503,0.4596766
0.002327429,0.4585161,0.002336161,0.4592895,0.002344601,0.4598624
0.002327479,0.4586089,0.002336231,0.4594295,0.002344694,0.4600483
0.002327527,0.4587016,0.002336298,0.4595694,0.002344784,0.4602342
0.002327573,0.4587943,0.002336362,0.4597093,0.002344869,0.4604201
0.002327617,0.4588871,0.002336422,0.4598492,0.002344951,0.460606
0.002327659,0.4589798,0.00233648,0.4599891,0.002345027,0.4607919
0.002327736,0.4591653,0.002336585,0.460269,0.002345169,0.4611637
0.002327772,0.459258,0.002336633,0.4604089,0.002345233,0.4613496
0.002327805,0.4593507,0.002336677,0.4605488,0.002345293,0.4615355
0.002327836,0.4594435,0.002336718,0.4606887,0.002345348,0.4617214
0.002327865,0.4595362,0.002336756,0.4608286,0.002345399,0.4619073
0.002327892,0.4596289,0.00233679,0.4609685,0.002345446,0.4620932
0.002327917,0.4597217,0.002336821,0.4611085,0.002345489,0.462279
0.002327939,0.4598144,0.002336849,0.4612484,0.002345526,0.4624649
0.002327959,0.4599071,0.002336873,0.4613883,0.00234556,0.4626508
0.002327977,0.4599999,0.002336894,0.4615282,0.002345588,0.4628367
0.002327992,0.4600926,0.002336911,0.4616681,0.002345613,0.4630226
0.002328005,0.4601853,0.002336925,0.461808,0.002345632,0.4632085
0.002328016,0.4602781,0.002336935,0.461948,0.002345647,0.4633944
0.002328025,0.4603708,0.002336941,0.4620879,0.002345657,0.4635803
0.002328031,0.4604635,0.002336944,0.4622278,0.002345662,0.4637662
0.002328034,0.4605563,0.002336943,0.4623677,0.002345662,0.4639521
0.002328035,0.460649,0.002336938,0.4625076,0.002345657,0.464138
0.002328034,0.4607417,0.002336928,0.4626758,0.002345645,0.4643614
0.00232803,0.4608345,0.002336911,0.462844,0.002345625,0.4645848
0.002328022,0.4609459,0.002336889,0.4630121,0.002345598,0.4648082
0.00232801,0.4610574,0.002336861,0.4631803,0.002345563,0.4650317
0.002327994,0.4611689,0.002336827,0.4633485,0.002345521,0.4652551
0.002327974,0.4612803,0.002336787,0.4635166,0.00234547,0.4654785
0.00232795,0.4613918,0.00233674,0.4636848,0.002345411,0.465702
0.002327922,0.4615032,0.002336687,0.463853,0.002345344,0.4659254
0.00232789,0.4616147,0.002336628,0.4640211,0.002345268,0.4661488
0.002327853,0.4617261,0.002336562,0.4641893,0.002345183,0.4663722
0.002327812,0.4618376,0.002336488,0.4643575,0.00234509,0.4665957
0.002327766,0.4619491,0.002336408,0.4645256,0.002344987,0.4668191
0.002327716,0.4620605,0.00233632,0.4646938,0.002344874,0.4670425
0.002327661,0.462172,0.002336225,0.464862,0.002344752,0.4672659
0.002327601,0.4622834,0.002336122,0.4650301,0.002344619,0.4674894
0.002327535,0.4623949,0.00233601,0.4651983,0.002344476,0.4677128
0.002327464,0.4625063,0.00233591,0.4653405,0.002344346,0.4679017
0.002327388,0.4626178,0.002335803,0.4654827,0.002344208,0.4680906
0.002327319,0.462712,0.002335689,0.4656249,0.002344062,0.4682795
0.002327246,0.4628063,0.002335569,0.465767,0.002343907,0.4684684
0.002327168,0.4629005,0.002335442,0.4659092,0.002343744,0.4686573
0.002327086,0.4629947,0.002335308,0.4660514,0.002343571,0.4688462
0.002326999,0.463089,0.002335166,0.4661936,0.002343388,0.4690351
0.002326907,0.4631832,0.002335016,0.4663358,0.002343195,0.469224
0.00232681,0.4632775,0.002334858,0.466478,0.002342992,0.4694129
0.002326708,0.4633717,0.002334692,0.4666201,0.002342777,0.4696018
0.0023266,0.4634659,0.002334516,0.4667623,0.002342552,0.4697907
0.002326486,0.4635602,0.002334331,0.4669045,0.002342314,0.4699797
0.002326365,0.4636544,0.002334136,0.4670467,0.002342063,0.4701686
0.002326239,0.4637486,0.002333931,0.4671889,0.002341799,0.4703575
0.002326105,0.4638429,0.002333714,0.4673311,0.00234152,0.4705464
0.002325964,0.4639371,0.002333485,0.4674732,0.002341226,0.4707353
0.002325816,0.4640313,0.002333356,0.4675505,0.00234106,0.4708379
0.002325658,0.4641256,0.002333222,0.4676277,0.002340889,0.4709405
0.00232557,0.4641768,0.002333085,0.4677049,0.002340712,0.4710431
0.002325478,0.4642279,0.002332943,0.4677821,0.00234053,0.4711457
0.002325383,0.4642791,0.002332797,0.4678594,0.002340343,0.4712483
0.002325286,0.4643303,0.002332646,0.4679366,0.00234015,0.4713509
0.002325185,0.4643815,0.00233249,0.4680138,0.002339951,0.4714535
0.002325081,0.4644327,0.002332329,0.468091,0.002339745,0.4715561
0.002324974,0.4644839,0.002332163,0.4681683,0.002339533,0.4716587
0.002324863,0.464535,0.002331992,0.4682455,0.002339313,0.4717613
0.002324748,0.4645862,0.002331814,0.4683227,0.002339086,0.4718639
0.00232463,0.4646374,0.00233163,0.4683999,0.002338852,0.4719665
0.002324507,0.4646886,0.002331439,0.4684772,0.002338609,0.4720691
0.00232438,0.4647398,0.002331242,0.4685544,0.002338358,0.4721717
0.002324248,0.464791,0.002331037,0.4686316,0.002338097,0.4722743
0.002324111,0.4648421,0.002330824,0.4687088,0.002337826,0.4723769
0.002323968,0.4648933,0.002330602,0.4687861,0.002337545,0.4724795
0.00232382,0.4649445,0.00233037,0.4688633,0.002337252,0.4725821
0.002323743,0.4649701,0.002330129,0.4689405,0.002336948,0.4726847
0.002323665,0.4649957,0.002329877,0.4690177,0.002336629,0.4727873
0.002323585,0.4650213,0.002329746,0.4690564,0.002336297,0.4728899
0.002323504,0.4650469,0.002329612,0.469095,0.002335948,0.4729925
0.002323335,0.4650981,0.002329475,0.4691336,0.002335768,0.4730438
0.002323158,0.4651492,0.002329335,0.4691722,0.002335583,0.4730951
0.002323066,0.4651748,0.002329191,0.4692108,0.002335393,0.4731464
0.002322972,0.4652004,0.002329042,0.4692494,0.002335197,0.4731977
0.002322876,0.465226,0.00232889,0.469288,0.002334997,0.473249
0.002322777,0.4652516,0.002328733,0.4693266,0.002334791,0.4733003
0.002322675,0.4652772,0.002328572,0.4693653,0.002334578,0.4733516
0.00232257,0.4653028,0.002328406,0.4694039,0.002334359,0.4734029
0.002322462,0.4653284,0.002328234,0.4694425,0.002334133,0.4734542
0.00232235,0.465354,0.002328057,0.4694811,0.0023339,0.4735055
0.002322235,0.4653796,0.002327873,0.4695197,0.002333658,0.4735568
0.002322116,0.4654052,0.002327682,0.4695583,0.002333407,0.4736081
0.002321993,0.4654307,0.002327485,0.4695969,0.002333147,0.4736594
0.002321865,0.4654563,0.002327279,0.4696355,0.002332877,0.4737107
0.002321732,0.4654819,0.002327064,0.4696742,0.002332595,0.473762
0.002321594,0.4655075,0.002326839,0.4697128,0.002332299,0.4738133
0.00232145,0.4655331,0.002326603,0.4697514,0.00233199,0.4738646
0.002321299,0.4655587,0.002326355,0.46979,0.002331664,0.4739159
0.00232122,0.4655715,0.002326226,0.4698093,0.002331494,0.4739416
0.00232114,0.4655843,0.002326092,0.4698286,0.002331319,0.4739672
0.002321057,0.4655971,0.002325955,0.4698479,0.002331139,0.4739929
0.002320973,0.4656099,0.002325813,0.4698672,0.002330953,0.4740185
0.002320885,0.4656227,0.002325666,0.4698865,0.002330776,0.4740422
0.002320796,0.4656355,0.002325514,0.4699058,0.002330593,0.4740658
0.002320703,0.4656483,0.002325355,0.4699251,0.002330403,0.4740894
0.002320607,0.4656611,0.00232519,0.4699444,0.002330207,0.4741131
0.002320508,0.4656739,0.002325032,0.4699622,0.002330003,0.4741367
0.002320405,0.4656867,0.002324866,0.46998,0.00232979,0.4741604
0.002320298,0.4656995,0.002324693,0.4699978,0.002329567,0.474184
0.002320186,0.4657123,0.00232451,0.4700156,0.002329334,0.4742077
0.002320069,0.465725,0.002324318,0.4700334,0.002329088,0.4742313
0.002319947,0.4657378,0.002324113,0.4700512,0.002328827,0.474255
0.002319818,0.4657506,0.002323893,0.470069,0.002328549,0.4742786
0.002319681,0.4657634,0.002323655,0.4700868,0.00232825,0.4743023
0.002319546,0.4657752,0.002323395,0.4701046,0.002327926,0.4743259
0.002319402,0.465787,0.002323105,0.4701224,0.002327568,0.4743496
0.002319248,0.4657988,0.002322772,0.4701402,0.002327165,0.4743732
0.002319078,0.4658106,0.002322372,0.470158,0.002326697,0.4743968
0.002318891,0.4658224,0.002321838,0.4701758,0.002326116,0.4744205
0.002318678,0.4658342,0.002320255,0.4701903,0.002325268,0.4744441
0.002318425,0.465846,0.002319287,0.4701725,0.002322891,0.4744451
0.002318101,0.4658578,0.00231876,0.4701547,0.002321986,0.4744215
0.002317538,0.4658696,0.002318347,0.4701369,0.002321362,0.4743978
0.002316411,0.4658618,0.002317996,0.4701191,0.002320853,0.4743742
0.002316024,0.46585,0.002317684,0.4701013,0.002320411,0.4743505
0.002315734,0.4658382,0.002317401,0.4700836,0.002320015,0.4743269
0.002315492,0.4658264,0.002317139,0.4700658,0.002319652,0.4743032
0.002315278,0.4658146,0.002316894,0.470048,0.002319315,0.4742796
0.002315085,0.4658029,0.002316664,0.4700302,0.002319,0.474256
0.002314907,0.4657911,0.002316445,0.4700124,0.002318701,0.4742323
0.002314741,0.4657793,0.002316237,0.4699946,0.002318418,0.4742087
0.002314585,0.4657675,0.002316037,0.4699768,0.002318147,0.474185
0.002314438,0.4657557,0.002315845,0.469959,0.002317887,0.4741614
0.002314297,0.4657439,0.00231566,0.4699412,0.002317636,0.4741377
0.002314163,0.4657321,0.002315481,0.4699234,0.002317395,0.4741141
0.002314034,0.4657203,0.002315308,0.4699056,0.002317161,0.4740904
0.002313909,0.4657085,0.002315139,0.4698878,0.002316934,0.4740668
0.002313789,0.4656967,0.002314976,0.46987,0.002316714,0.4740431
0.002313673,0.4656849,0.002314816,0.4698522,0.0023165,0.4740195
0.00231356,0.4656731,0.00231466,0.4698344,0.002316291,0.4739958
0.00231345,0.4656613,0.002314509,0.4698166,0.002316087,0.4739722
0.002313343,0.4656495,0.00231436,0.4697988,0.002315888,0.4739485
0.002313239,0.4656377,0.002314072,0.4697632,0.002315502,0.4739013
0.002313137,0.4656259,0.002313795,0.4697276,0.002315131,0.473854
0.002313037,0.4656141,0.002313528,0.469692,0.002314774,0.4738067
0.00231294,0.4656023,0.00231327,0.4696564,0.002314429,0.4737594
0.002312751,0.4655787,0.00231302,0.4696208,0.002314095,0.4737121
0.00231257,0.4655551,0.002312777,0.4695852,0.002313771,0.4736648
0.002312394,0.4655315,0.002312541,0.4695496,0.002313456,0.4736175
0.002312224,0.465508,0.002312311,0.469514,0.00231315,0.4735702
0.00231206,0.4654844,0.002312087,0.4694784,0.00231285,0.4735229
0.0023119,0.4654608,0.002311868,0.4694428,0.002312558,0.4734756
0.002311744,0.4654372,0.002311654,0.4694072,0.002312273,0.4734283
0.002311593,0.4654136,0.002311444,0.4693716,0.002311994,0.473381
0.002311445,0.46539,0.002311239,0.469336,0.00231172,0.4733337
0.0023113,0.4653664,0.002311038,0.4693004,0.002311452,0.4732864
0.002311159,0.4653428,0.00231084,0.4692648,0.00231119,0.4732391
0.002311021,0.4653192,0.002310647,0.4692292,0.002310932,0.4731918
0.002310885,0.4652956,0.002310456,0.4691936,0.002310429,0.4730973
0.002310752,0.465272,0.002310269,0.469158,0.002309943,0.4730027
0.002310622,0.4652484,0.002309904,0.4690869,0.002309472,0.4729081
0.002310494,0.4652248,0.002309549,0.4690157,0.002309014,0.4728135
0.002310244,0.4651777,0.002309206,0.4689445,0.002308569,0.4727189
0.002310003,0.4651305,0.002308871,0.4688733,0.002308136,0.4726243
0.002309769,0.4650833,0.002308545,0.4688021,0.002307713,0.4725297
0.002309541,0.4650361,0.002308227,0.4687309,0.002307301,0.4724351
0.00230932,0.4649889,0.002307917,0.4686597,0.002306897,0.4723406
0.002309104,0.4649417,0.002307614,0.4685885,0.002306503,0.472246
0.002308894,0.4648945,0.002307317,0.4685173,0.002306117,0.4721514
0.002308689,0.4648473,0.002307027,0.4684461,0.002305738,0.4720568
0.002308488,0.4648002,0.002306742,0.4683749,0.002305367,0.4719622
0.002308292,0.464753,0.002306463,0.4683037,0.002305003,0.4718676
0.002308099,0.4647058,0.002306189,0.4682325,0.002304621,0.4717662
0.002307911,0.4646586,0.002305921,0.4681613,0.002304245,0.4716648
0.002307726,0.4646114,0.002305638,0.468085,0.002303876,0.4715634
0.002307545,0.4645642,0.00230536,0.4680087,0.002303514,0.471462
0.002307367,0.464517,0.002305087,0.4679323,0.002303158,0.4713606
0.002307192,0.4644699,0.002304819,0.467856,0.002302808,0.4712591
0.002307008,0.4644193,0.002304556,0.4677797,0.002302464,0.4711577
0.002306828,0.4643687,0.002304296,0.4677034,0.002302125,0.4710563
0.00230665,0.4643181,0.002304041,0.467627,0.002301791,0.4709549
0.002306475,0.4642675,0.00230379,0.4675507,0.002301463,0.4708535
0.002306304,0.4642169,0.002303543,0.4674744,0.002301139,0.4707521
0.002306135,0.4641663,0.0023033,0.467398,0.00230082,0.4706507
0.002305968,0.4641157,0.00230306,0.4673217,0.002300196,0.4704479
0.002305804,0.4640651,0.002302823,0.4672454,0.002299589,0.4702451
0.002305643,0.4640146,0.00230236,0.4670927,0.002298998,0.4700422
0.002305484,0.463964,0.002301909,0.4669401,0.002298421,0.4698394
0.002305327,0.4639134,0.00230147,0.4667874,0.002297859,0.4696366
0.002305173,0.4638628,0.002301042,0.4666348,0.00229731,0.4694338
0.00230487,0.4637616,0.002300624,0.4664821,0.002296774,0.469231
0.002304576,0.4636604,0.002300216,0.4663294,0.002296251,0.4690281
0.002304289,0.4635593,0.002299818,0.4661768,0.002295739,0.4688253
0.002304009,0.4634581,0.002299429,0.4660241,0.002295238,0.4686225
0.002303736,0.4633569,0.002299048,0.4658715,0.00229467,0.4683875
0.002303469,0.4632557,0.002298676,0.4657188,0.002294117,0.4681525
0.002303208,0.4631546,0.002298254,0.4655419,0.002293577,0.4679175
0.002302954,0.4630534,0.002297842,0.4653651,0.002293049,0.4676826
0.002302705,0.4629522,0.002297441,0.4651882,0.002292533,0.4674476
0.002302461,0.462851,0.002297048,0.4650113,0.002292029,0.4672126
0.002302185,0.4627338,0.002296665,0.4648345,0.002291536,0.4669776
0.002301916,0.4626166,0.00229629,0.4646576,0.002291054,0.4667426
0.002301653,0.4624993,0.002295924,0.4644807,0.002290582,0.4665076
0.002301396,0.4623821,0.002295566,0.4643039,0.002290121,0.4662726
0.002301145,0.4622649,0.002295215,0.464127,0.00228967,0.4660376
0.0023009,0.4621477,0.002294872,0.4639501,0.002289228,0.4658027
0.002300661,0.4620304,0.002294537,0.4637733,0.002288796,0.4655677
0.002300426,0.4619132,0.002294209,0.4635964,0.002288372,0.4653327
0.002300197,0.461796,0.002293888,0.4634195,0.002287958,0.4650977
0.002299973,0.4616788,0.002293574,0.4632427,0.002287552,0.4648627
0.002299754,0.4615616,0.002293266,0.4630658,0.002287199,0.4646539
0.002299539,0.4614443,0.002292965,0.4628889,0.002286852,0.4644451
0.002299329,0.4613271,0.002292703,0.4627317,0.002286512,0.4642362
0.002299124,0.4612099,0.002292446,0.4625746,0.002286179,0.4640274
0.002298923,0.4610927,0.002292193,0.4624174,0.002285851,0.4638186
0.002298726,0.4609754,0.002291946,0.4622602,0.00228553,0.4636097
0.002298555,0.4608713,0.002291703,0.462103,0.002285215,0.4634009
0.002298387,0.4607671,0.002291465,0.4619458,0.002284906,0.4631921
0.002298223,0.4606629,0.002291231,0.4617887,0.002284603,0.4629833
0.002298061,0.4605587,0.002291002,0.4616315,0.002284305,0.4627744
0.002297903,0.4604546,0.002290778,0.4614743,0.002284014,0.4625656
0.002297748,0.4603504,0.002290558,0.4613171,0.002283728,0.4623568
0.002297595,0.4602462,0.002290342,0.4611599,0.002283448,0.4621479
0.002297446,0.460142,0.002290131,0.4610028,0.002283174,0.4619391
0.0022973,0.4600379,0.002289924,0.4608456,0.002282905,0.4617303
0.002297156,0.4599337,0.002289721,0.4606884,0.002282642,0.4615215
0.002297016,0.4598295,0.002289522,0.4605312,0.002282193,0.4611552
0.002296878,0.4597253,0.002289328,0.460374,0.002281762,0.460789
0.002296743,0.4596212,0.002288996,0.4600984,0.002281552,0.4606058
0.002296611,0.459517,0.002288678,0.4598227,0.002281346,0.4604227
0.002296482,0.4594128,0.002288523,0.4596849,0.002281145,0.4602396
0.002296356,0.4593086,0.002288371,0.459547,0.002280947,0.4600565
0.002296247,0.4592173,0.002288223,0.4594092,0.002280754,0.4598733
0.002296141,0.4591259,0.002288077,0.4592714,0.002280565,0.4596902
0.002296036,0.4590346,0.002287935,0.4591336,0.002280379,0.4595071
0.002295934,0.4589432,0.002287796,0.4589957,0.002280198,0.459324
0.002295735,0.4587605,0.002287659,0.4588579,0.002279847,0.4589577
0.002295545,0.4585778,0.002287526,0.4587201,0.002279512,0.4585915
0.002295452,0.4584865,0.002287268,0.4584444,0.002279337,0.4583918
0.002295362,0.4583951,0.002287023,0.4581687,0.002279166,0.4581922
0.002295274,0.4583037,0.002286894,0.4580184,0.002278999,0.4579925
0.002295188,0.4582124,0.002286769,0.4578682,0.002278838,0.4577929
0.002295021,0.4580297,0.002286647,0.4577179,0.002278681,0.4575932
0.002294863,0.457847,0.002286529,0.4575676,0.002278529,0.4573935
0.00229478,0.4577474,0.002286414,0.4574173,0.002278381,0.4571939
0.002294699,0.4576478,0.002286303,0.4572671,0.002278239,0.4569942
0.002294621,0.4575482,0.002286196,0.4571168,0.002278101,0.4567946
0.002294545,0.4574486,0.002286092,0.4569665,0.002277968,0.4565949
0.002294472,0.457349,0.002285992,0.4568163,0.00227784,0.4563953
0.0022944,0.4572494,0.002285895,0.456666,0.002277716,0.4561956
0.002294332,0.4571498,0.002285802,0.4565157,0.002277598,0.455996
0.002294265,0.4570502,0.002285713,0.4563654,0.002277484,0.4557963
0.002294201,0.4569506,0.002285627,0.4562152,0.002277376,0.4555967
0.002294139,0.456851,0.002285545,0.4560649,0.002277272,0.455397
0.00229408,0.4567514,0.002285467,0.4559146,0.002277172,0.4551962
0.002294023,0.4566518,0.002285392,0.4557643,0.002277078,0.4549953
0.002293969,0.4565522,0.002285321,0.4556132,0.002276989,0.4547945
0.002293917,0.4564526,0.002285254,0.455462,0.002276905,0.4545936
0.002293867,0.456353,0.00228519,0.4553108,0.002276826,0.4543928
0.00229382,0.4562534,0.00228513,0.4551597,0.002276752,0.454192
0.002293776,0.4561532,0.002285074,0.4550085,0.002276683,0.4539911
0.002293733,0.456053,0.002285023,0.4548573,0.00227662,0.4537903
0.002293694,0.4559528,0.002284975,0.4547062,0.002276562,0.4535894
0.002293656,0.4558526,0.002284931,0.454555,0.00227651,0.4533886
0.002293622,0.4557525,0.002284891,0.4544038,0.002276463,0.4531877
0.00229359,0.4556523,0.002284855,0.4542527,0.002276422,0.4529869
0.002293561,0.4555521,0.002284824,0.4541015,0.002276386,0.4527861
0.002293534,0.4554519,0.002284796,0.4539503,0.002276357,0.4525852
0.00229351,0.4553517,0.002284773,0.4537991,0.002276332,0.4523844
0.002293489,0.4552515,0.002284754,0.453648,0.002276314,0.4521835
0.00229347,0.4551513,0.00228474,0.4534968,0.002276301,0.4519615
0.002293455,0.4550511,0.00228473,0.4533456,0.002276295,0.4517394
0.002293442,0.4549509,0.002284724,0.4531785,0.002276297,0.4515174
0.002293432,0.4548507,0.002284724,0.4530114,0.002276306,0.4512953
0.002293425,0.4547506,0.002284729,0.4528442,0.002276324,0.4510733
0.002293421,0.4546504,0.002284741,0.4526771,0.002276349,0.4508512
0.00229342,0.4545396,0.002284758,0.45251,0.002276383,0.4506292
0.002293422,0.4544288,0.002284781,0.4523428,0.002276424,0.4504071
0.002293429,0.454318,0.002284811,0.4521757,0.002276475,0.450185
0.002293439,0.4542073,0.002284847,0.4520086,0.002276534,0.449963
0.002293454,0.4540965,0.002284889,0.4518414,0.002276602,0.4497409
0.002293472,0.4539857,0.002284938,0.4516743,0.00227668,0.4495189
0.002293494,0.4538749,0.002284994,0.4515072,0.002276767,0.4492968
0.002293521,0.4537642,0.002285057,0.45134,0.002276864,0.4490748
0.002293552,0.4536534,0.002285127,0.4511729,0.002276971,0.4488527
0.002293588,0.4535426,0.002285205,0.4510058,0.002277089,0.4486307
0.002293628,0.4534319,0.00228529,0.4508386,0.00227721,0.4484194
0.002293673,0.4533211,0.002285383,0.4506715,0.002277342,0.4482081
0.002293722,0.4532103,0.00228548,0.4505125,0.002277485,0.4479968
0.002293777,0.4530995,0.002285584,0.4503534,0.002277638,0.4477855
0.002293836,0.4529888,0.002285696,0.4501944,0.002277803,0.4475743
0.002293902,0.452878,0.002285816,0.4500354,0.002277979,0.447363
0.002293969,0.4527726,0.002285945,0.4498764,0.002278167,0.4471517
0.002294041,0.4526672,0.002286083,0.4497173,0.002278369,0.4469404
0.002294118,0.4525618,0.00228623,0.4495583,0.002278584,0.4467291
0.002294201,0.4524564,0.002286387,0.4493993,0.002278812,0.4465179
0.00229429,0.452351,0.002286554,0.4492403,0.002279056,0.4463066
0.002294385,0.4522456,0.002286732,0.4490812,0.002279315,0.4460953
0.002294486,0.4521402,0.002286922,0.4489222,0.002279451,0.4459897
0.002294594,0.4520348,0.002287123,0.4487632,0.002279591,0.445884
0.002294709,0.4519294,0.002287229,0.4486837,0.002279735,0.4457784
0.002294831,0.451824,0.002287338,0.4486042,0.002279884,0.4456727
0.002294961,0.4517186,0.00228745,0.4485246,0.002280038,0.4455671
0.002295099,0.4516132,0.002287565,0.4484451,0.002280196,0.4454615
0.002295171,0.4515605,0.002287684,0.4483656,0.002280359,0.4453558
0.002295245,0.4515078,0.002287807,0.4482861,0.002280528,0.4452502
0.002295322,0.4514551,0.002287934,0.4482066,0.002280709,0.4451403
0.002295401,0.4514024,0.002288065,0.4481271,0.002280896,0.4450305
0.002295482,0.4513497,0.002288205,0.4480444,0.002281089,0.4449207
0.002295566,0.451297,0.002288351,0.4479617,0.002281289,0.4448108
0.002295653,0.4512443,0.002288501,0.4478791,0.002281495,0.444701
0.002295743,0.4511916,0.002288656,0.4477964,0.002281709,0.4445911
0.002295839,0.4511368,0.002288816,0.4477137,0.00228193,0.4444813
0.002295938,0.451082,0.002288982,0.447631,0.002282159,0.4443714
0.00229604,0.4510272,0.002289154,0.4475484,0.002282397,0.4442616
0.002296147,0.4509724,0.002289332,0.4474657,0.002282643,0.4441518
0.002296256,0.4509176,0.002289517,0.447383,0.002282898,0.4440419
0.00229637,0.4508628,0.002289709,0.4473003,0.002283163,0.4439321
0.002296488,0.4508081,0.002289908,0.4472177,0.002283439,0.4438222
0.00229661,0.4507533,0.002290114,0.447135,0.002283726,0.4437124
0.002296737,0.4506985,0.002290329,0.4470523,0.002284024,0.4436026
0.002296868,0.4506437,0.002290553,0.4469696,0.002284336,0.4434927
0.002297005,0.4505889,0.002290787,0.446887,0.002284661,0.4433829
0.002297147,0.4505341,0.00229103,0.4468043,0.002285001,0.443273
0.002297295,0.4504793,0.002291285,0.4467216,0.002285177,0.4432181
0.002297449,0.4504245,0.002291552,0.4466389,0.002285357,0.4431632
0.00229761,0.4503697,0.002291691,0.4465976,0.002285542,0.4431083
0.002297779,0.4503149,0.002291833,0.4465563,0.002285732,0.4430534
0.002297866,0.4502875,0.002291978,0.4465149,0.002285926,0.4429984
0.002297955,0.4502601,0.002292128,0.4464736,0.002286125,0.4429435
0.002298046,0.4502327,0.002292281,0.4464323,0.00228633,0.4428886
0.00229814,0.4502053,0.002292439,0.4463909,0.002286541,0.4428337
0.002298236,0.4501779,0.002292602,0.4463496,0.002286758,0.4427788
0.002298335,0.4501505,0.002292769,0.4463082,0.002286981,0.4427238
0.002298436,0.4501231,0.002292941,0.4462669,0.002287212,0.4426689
0.002298541,0.4500957,0.002293119,0.4462256,0.00228745,0.442614
0.002298648,0.4500683,0.002293304,0.4461842,0.002287695,0.4425591
0.002298759,0.4500409,0.002293494,0.4461429,0.00228795,0.4425042
0.002298873,0.4500135,0.002293691,0.4461016,0.002288213,0.4424492
0.00229899,0.4499861,0.002293896,0.4460602,0.002288487,0.4423943
0.002299112,0.4499587,0.002294109,0.4460189,0.002288772,0.4423394
0.002299237,0.4499313,0.002294332,0.4459776,0.002289069,0.4422845
0.002299368,0.4499039,0.002294564,0.4459362,0.002289379,0.4422296
0.002299503,0.4498765,0.002294807,0.4458949,0.002289704,0.4421746
0.002299644,0.4498491,0.002294934,0.4458742,0.002289873,0.4421472
0.002299791,0.4498218,0.002295064,0.4458535,0.002290046,0.4421197
0.002299944,0.4497944,0.002295197,0.4458329,0.002290224,0.4420923
0.002300105,0.449767,0.002295334,0.4458122,0.002290408,0.4420648
0.002300189,0.4497533,0.002295475,0.4457915,0.002290596,0.4420373
0.002300274,0.4497396,0.002295621,0.4457709,0.002290791,0.4420099
0.002300362,0.4497259,0.002295771,0.4457502,0.002290992,0.4419824
0.002300453,0.4497122,0.002295927,0.4457295,0.0022912,0.441955
0.002300546,0.4496985,0.002296088,0.4457089,0.002291416,0.4419275
0.002300643,0.4496848,0.002296256,0.4456882,0.00229164,0.4419
0.002300742,0.4496711,0.002296431,0.4456675,0.002291874,0.4418726
0.002300845,0.4496574,0.002296613,0.4456469,0.002292118,0.4418451
0.002300952,0.4496437,0.002296805,0.4456262,0.002292374,0.4418177
0.002301063,0.44963,0.002297006,0.4456055,0.002292643,0.4417902
0.002301178,0.4496163,0.002297219,0.4455849,0.002292928,0.4417627
0.002301299,0.4496026,0.002297446,0.4455642,0.002293231,0.4417353
0.002301426,0.4495889,0.002297689,0.4455435,0.002293503,0.4417122
0.002301559,0.4495752,0.002297951,0.4455229,0.002293793,0.4416891
0.0023017,0.4495615,0.002298239,0.4455022,0.002294105,0.4416659
0.00230185,0.4495478,0.00229856,0.4454815,0.002294445,0.4416428
0.002302011,0.4495341,0.002298866,0.4454641,0.00229482,0.4416197
0.002302186,0.4495204,0.00229922,0.4454467,0.002295244,0.4415966
0.002302377,0.4495067,0.002299654,0.4454293,0.002295741,0.4415735
0.002302591,0.449493,0.002300263,0.445412,0.002296365,0.4415504
0.002302836,0.4494793,0.00230207,0.4454065,0.002297325,0.4415273
0.002303134,0.4494656,0.002302835,0.4454238,0.002299761,0.441533
0.002303535,0.4494519,0.002303334,0.4454412,0.002300625,0.4415561
0.002304754,0.4494426,0.002303735,0.4454586,0.002301245,0.4415792
0.002305331,0.4494541,0.002304081,0.445476,0.002301757,0.4416023
0.002305675,0.4494656,0.002304391,0.4454934,0.002302203,0.4416254
0.002305947,0.4494771,0.002304673,0.4455108,0.002302605,0.4416485
0.00230618,0.4494887,0.002304934,0.4455282,0.002302973,0.4416716
0.002306387,0.4495002,0.002305179,0.4455456,0.002303315,0.4416947
0.002306576,0.4495117,0.00230541,0.445563,0.002303637,0.4417179
0.00230675,0.4495232,0.00230563,0.4455804,0.00230394,0.441741
0.002306913,0.4495348,0.002305839,0.4455978,0.002304229,0.4417641
0.002307067,0.4495463,0.00230604,0.4456152,0.002304506,0.4417872
0.002307213,0.4495578,0.002306233,0.4456326,0.002304771,0.4418103
0.002307352,0.4495694,0.00230642,0.44565,0.002305026,0.4418334
0.002307485,0.4495809,0.0023066,0.4456674,0.002305272,0.4418565
0.002307613,0.4495924,0.002306775,0.4456848,0.002305511,0.4418797
0.002307737,0.449604,0.002306945,0.4457022,0.002305742,0.4419028
0.002307857,0.4496155,0.00230711,0.4457196,0.002305966,0.4419259
0.002307972,0.449627,0.00230727,0.445737,0.002306185,0.441949
0.002308085,0.4496386,0.002307427,0.4457544,0.002306398,0.4419721
0.002308194,0.4496501,0.002307581,0.4457718,0.002306606,0.4419952
0.002308301,0.4496616,0.00230773,0.4457892,0.002306809,0.4420183
0.002308405,0.4496731,0.002307877,0.4458066,0.002307008,0.4420415
0.002308605,0.4496962,0.002308021,0.445824,0.002307393,0.4420877
0.002308798,0.4497193,0.002308162,0.4458414,0.002307763,0.4421339
0.002308983,0.4497423,0.0023083,0.4458588,0.002308121,0.4421801
0.002309161,0.4497654,0.002308436,0.4458762,0.002308466,0.4422264
0.002309333,0.4497885,0.0023087,0.445911,0.002308801,0.4422726
0.0023095,0.4498115,0.002308956,0.4459457,0.002309126,0.4423188
0.002309662,0.4498346,0.002309205,0.4459805,0.002309442,0.4423651
0.002309819,0.4498576,0.002309446,0.4460153,0.00230975,0.4424113
0.002309973,0.4498807,0.002309681,0.4460501,0.002310051,0.4424575
0.002310122,0.4499038,0.00230991,0.4460849,0.002310344,0.4425038
0.002310268,0.4499268,0.002310133,0.4461197,0.002310631,0.44255
0.002310411,0.4499499,0.002310351,0.4461545,0.002310912,0.4425962
0.00231055,0.449973,0.002310565,0.4461893,0.002311186,0.4426425
0.002310687,0.449996,0.002310774,0.4462241,0.002311456,0.4426887
0.002310821,0.4500191,0.002310978,0.4462589,0.00231172,0.4427349
0.002310953,0.4500421,0.002311179,0.4462937,0.002311979,0.4427811
0.002311082,0.4500652,0.002311376,0.4463285,0.002312484,0.4428736
0.002311209,0.4500883,0.002311569,0.4463633,0.002312973,0.4429661
0.002311456,0.4501344,0.002311759,0.4463981,0.002313211,0.4430123
0.002311695,0.4501805,0.002311946,0.4464329,0.002313446,0.4430585
0.002311927,0.4502266,0.00231231,0.4465025,0.002313678,0.4431048
0.002312152,0.4502728,0.002312664,0.4465721,0.002313906,0.443151
0.002312371,0.4503189,0.002313007,0.4466417,0.002314353,0.4432435
0.002312585,0.450365,0.00231334,0.4467113,0.002314788,0.4433359
0.002312793,0.4504111,0.002313665,0.4467809,0.002315212,0.4434284
0.002312997,0.4504573,0.002313982,0.4468505,0.002315625,0.4435208
0.002313196,0.4505034,0.002314292,0.4469201,0.002316029,0.4436133
0.00231339,0.4505495,0.002314594,0.4469896,0.002316425,0.4437058
0.002313581,0.4505956,0.00231489,0.4470592,0.002316811,0.4437982
0.002313768,0.4506418,0.002315179,0.4471288,0.00231719,0.4438907
0.002313951,0.4506879,0.002315462,0.4471984,0.002317561,0.4439831
0.00231413,0.450734,0.00231574,0.447268,0.002317925,0.4440756
0.002314306,0.4507801,0.002316013,0.4473376,0.002318283,0.4441681
0.002314479,0.4508263,0.00231628,0.4474072,0.002318633,0.4442605
0.00231465,0.4508724,0.002316543,0.4474768,0.002319053,0.4443734
0.002314817,0.4509185,0.002316801,0.4475464,0.002319464,0.4444863
0.002315017,0.4509748,0.00231711,0.4476314,0.002319867,0.4445992
0.002315214,0.4510311,0.002317413,0.4477163,0.002320262,0.4447121
0.002315407,0.4510875,0.00231771,0.4478013,0.002320649,0.444825
0.002315596,0.4511438,0.002318001,0.4478863,0.002321029,0.4449379
0.002315782,0.4512001,0.002318287,0.4479712,0.002321403,0.4450507
0.002315965,0.4512564,0.002318568,0.4480562,0.002321769,0.4451636
0.002316145,0.4513127,0.002318844,0.4481412,0.00232213,0.4452765
0.002316321,0.451369,0.002319115,0.4482261,0.002322484,0.4453894
0.002316495,0.4514253,0.002319382,0.4483111,0.002322833,0.4455023
0.002316666,0.4514817,0.002319644,0.4483961,0.002323176,0.4456152
0.002316834,0.451538,0.002319903,0.448481,0.002323513,0.4457281
0.002317,0.4515943,0.002320157,0.448566,0.002323845,0.4458409
0.002317163,0.4516506,0.002320407,0.448651,0.002324172,0.4459538
0.002317324,0.4517069,0.002320653,0.4487359,0.002324495,0.4460667
0.002317483,0.4517632,0.002320896,0.4488209,0.002324812,0.4461796
0.002317639,0.4518195,0.002321135,0.4489059,0.002325125,0.4462925
0.002317945,0.4519322,0.002321603,0.4490758,0.002325434,0.4464054
0.002318243,0.4520448,0.002322058,0.4492457,0.002325738,0.4465183
0.002318532,0.4521574,0.002322501,0.4494157,0.002326333,0.446744
0.002318815,0.4522701,0.002322932,0.4495856,0.002326913,0.4469698
0.00231909,0.4523827,0.002323352,0.4497555,0.002327477,0.4471956
0.002319358,0.4524953,0.002323761,0.4499255,0.002328027,0.4474213
0.00231962,0.4526079,0.00232416,0.4500954,0.002328563,0.4476471
0.002319875,0.4527206,0.00232455,0.4502653,0.002329086,0.4478729
0.00232011,0.4528264,0.002324908,0.4504251,0.002329566,0.4480851
0.00232034,0.4529323,0.002325258,0.4505848,0.002330036,0.4482974
0.002320565,0.4530382,0.0023256,0.4507446,0.002330494,0.4485096
0.002320785,0.4531441,0.002325935,0.4509043,0.002330943,0.4487218
0.002321,0.4532499,0.002326262,0.451064,0.002331382,0.4489341
0.002321211,0.4533558,0.002326583,0.4512238,0.002331812,0.4491463
0.002321417,0.4534617,0.002326897,0.4513835,0.002332232,0.4493585
0.002321619,0.4535676,0.002327204,0.4515433,0.002332644,0.4495708
0.002321817,0.4536734,0.002327505,0.451703,0.002333046,0.449783
0.002322011,0.4537793,0.0023278,0.4518628,0.002333441,0.4499952
0.002322201,0.4538852,0.002328089,0.4520225,0.002333827,0.4502075
0.002322388,0.453991,0.002328372,0.4521822,0.002334205,0.4504197
0.00232257,0.4540969,0.002328649,0.452342,0.002334576,0.4506319
0.002322749,0.4542028,0.00232892,0.4525017,0.002334939,0.4508442
0.002322924,0.4543087,0.002329186,0.4526615,0.002335294,0.4510564
0.002323095,0.4544145,0.002329446,0.4528212,0.002335642,0.4512686
0.00232323,0.4544993,0.002329651,0.4529492,0.002335915,0.4514386
0.002323363,0.4545842,0.002329852,0.4530771,0.002336184,0.4516086
0.002323494,0.454669,0.00233005,0.4532051,0.002336449,0.4517786
0.002323622,0.4547538,0.002330245,0.453333,0.002336709,0.4519487
0.002323872,0.4549234,0.002330625,0.453589,0.002337216,0.4522887
0.002324115,0.455093,0.002330992,0.4538449,0.002337706,0.4526287
0.002324233,0.4551778,0.002331171,0.4539728,0.002337945,0.4527987
0.002324349,0.4552626,0.002331347,0.4541008,0.00233818,0.4529687
0.002324463,0.4553474,0.00233152,0.4542288,0.002338411,0.4531387
0.002324575,0.4554322,0.00233169,0.4543567,0.002338637,0.4533087
0.002324794,0.4556019,0.002332021,0.4546126,0.002339079,0.4536487
0.002325005,0.4557715,0.00233234,0.4548686,0.002339505,0.4539887
0.002325208,0.4559411,0.002332649,0.4551245,0.002339916,0.4543288
0.002325404,0.4561107,0.002332946,0.4553804,0.002340312,0.4546688
0.002325593,0.4562803,0.002333231,0.4556363,0.002340693,0.4550088
0.002325775,0.45645,0.002333506,0.4558922,0.00234106,0.4553488
0.002325949,0.4566196,0.002333771,0.4561482,0.002341412,0.4556888
0.002326117,0.4567892,0.002334024,0.4564041,0.00234175,0.4560288
0.002326277,0.4569588,0.002334267,0.45666,0.002342074,0.4563688
0.002326431,0.4571284,0.0023345,0.4569159,0.002342384,0.4567089
0.002326522,0.4572328,0.002334637,0.4570735,0.002342568,0.4569182
0.00232661,0.4573373,0.002334771,0.457231,0.002342746,0.4571275
0.002326696,0.4574417,0.002334901,0.4573885,0.002342919,0.4573368
0.002326779,0.4575461,0.002335027,0.4575461,0.002343087,0.4575461


==> PlotData/SIR3Dbands1.txt <==
0.0,0.2775068,1.243759
0.05016722,0.2984232,1.319234
0.1003344,0.320915,1.399273
0.1505017,0.3451006,1.48415
0.2006689,0.3711074,1.574155
0.2508361,0.3990722,1.669634
0.3010033,0.4291422,1.771089
0.3511706,0.4614756,1.878679
0.4013378,0.4962424,1.992773
0.451505,0.5336252,2.11376
0.5016722,0.5738204,2.242051
0.5518395,0.6170389,2.378083
0.6020067,0.6635076,2.522316
0.6521739,0.71347,2.675238
0.7023411,0.7671879,2.837367
0.7525084,0.8249427,3.009247
0.8026756,0.8870363,3.191456
0.8528428,0.9537819,3.384604
0.90301,1.025417,3.589337
0.9531773,1.102419,3.806337
1.003344,1.185188,4.036323
1.053512,1.274152,4.280056
1.103679,1.369773,4.53834
1.153846,1.472546,4.812021
1.204013,1.583001,5.102616
1.254181,1.701709,5.410559
1.304348,1.829281,5.736818
1.354515,1.966373,6.082451
1.404682,2.113688,6.448569
1.454849,2.271983,6.836344
1.505017,2.441946,7.247012
1.555184,2.624351,7.681871
1.605351,2.820291,8.142286
1.655518,3.030757,8.629692
1.705686,3.25681,9.145932
1.755853,3.499587,9.693074
1.80602,3.760302,10.27209
1.856187,4.040257,10.88474
1.906355,4.340816,11.53286
1.956522,4.662934,12.21836
2.006689,5.008676,12.94326
2.056856,5.379729,13.71067
2.107023,5.777899,14.52235
2.157191,6.205108,15.38019
2.207358,6.663409,16.28656
2.257525,7.154428,17.24396
2.307692,7.680661,18.25595
2.35786,8.244846,19.32526
2.408027,8.849605,20.45385
2.458194,9.497724,21.6446
2.508361,10.19132,22.90168
2.558528,10.93383,24.22818
2.608696,11.72891,25.62629
2.658863,12.58007,27.09999
2.70903,13.48949,28.65383
2.759197,14.46231,30.28951
2.809365,15.50265,32.01214
2.859532,16.61364,33.82502
2.909699,17.80002,35.73139
2.959866,19.06719,37.73647
3.010033,20.41822,39.84277
3.060201,21.85931,42.05526
3.110368,23.39533,44.37722
3.160535,25.03072,46.81231
3.210702,26.77217,49.36579
3.26087,28.62356,52.03996
3.311037,30.59162,54.83885
3.361204,32.68172,57.76704
3.411371,34.89919,60.82746
3.461538,37.25089,64.02325
3.511706,39.74101,67.35759
3.561873,42.37586,70.83338
3.61204,45.16121,74.45314
3.662207,48.10209,78.219
3.712375,51.20331,82.13386
3.762542,54.46935,86.19834
3.812709,57.9043,90.41331
3.862876,61.5118,94.78024
3.913043,65.29493,99.29791
3.963211,69.25615,103.9658
4.013378,73.39721,108.7834
4.063545,77.71825,113.7479
4.113712,82.21837,118.8572
4.16388,86.897,124.1087
4.214047,91.75051,129.4971
4.264214,96.77408,135.0164
4.314381,101.963,140.6631
4.364548,107.3103,146.4285
4.414716,112.8075,152.3054
4.464883,118.4444,158.2855
4.51505,124.2081,164.3576
4.565217,130.088,170.5131
4.615385,136.0667,176.74
4.665552,142.13,183.0242
4.715719,148.2598,189.3532
4.765886,154.4392,195.7127
4.816054,160.6453,202.0862
4.866221,166.8617,208.4571
4.916388,173.0669,214.8081
4.966555,179.2385,221.121
5.016722,185.3562,227.3783
5.06689,191.3994,233.5581
5.117057,197.3483,239.6436
5.167224,203.1824,245.6121
5.217391,208.8827,251.4444
5.267559,214.4323,257.1222
5.317726,219.8134,262.6248
5.367893,225.0118,267.9353
5.41806,230.0134,273.0347
5.468227,234.806,277.9051
5.518395,239.3773,282.5352
5.568562,243.7192,286.9049
5.618729,247.8231,291.01
5.668896,251.682,294.8357
5.719064,255.2899,298.3722
5.769231,258.6426,301.6147
5.819398,261.7385,304.5565
5.869565,264.5753,307.1952
5.919732,267.1495,309.5268
5.9699,269.4652,311.5653
6.020067,271.5205,313.2923
6.070234,273.3193,314.726
6.120401,274.864,315.8604
6.170569,276.1558,316.7208
6.220736,277.2014,317.2728
6.270903,278.0054,317.5801
6.32107,278.5735,317.6345
6.371237,278.9111,317.409
6.421405,279.0185,316.915
6.471572,278.9101,316.2583
6.521739,278.5971,315.3713
6.571906,278.0661,314.2487
6.622074,277.3543,312.9273
6.672241,276.4319,311.4455
6.722408,275.3479,309.7646
6.772575,274.0718,307.9371
6.822742,272.6348,305.9454
6.87291,271.0428,303.8225
6.923077,269.2901,301.5587
6.973244,267.4005,299.1828
7.023411,265.3734,296.6933
7.073579,263.2147,294.0997
7.123746,260.9368,291.4133
7.173913,258.5464,288.6463
7.22408,256.0498,285.8018
7.274247,253.4551,282.888
7.324415,250.7701,279.9126
7.374582,247.9994,276.8824
7.424749,245.1543,273.8039
7.474916,242.2387,270.683
7.525084,239.2614,267.5252
7.575251,236.2285,264.3357
7.625418,233.1466,261.1195
7.675585,230.0222,257.8809
7.725753,226.8616,254.6255
7.77592,223.6707,251.3567
7.826087,220.4551,248.0779
7.876254,217.2201,244.792
7.926421,213.971,241.5022
7.976589,210.7127,238.2142
8.026756,207.4484,234.9283
8.076923,204.1838,231.6466
8.12709,200.9231,228.3745
8.177258,197.6678,225.1115
8.227425,194.4241,221.8617
8.277592,191.1924,218.6249
8.327759,187.9782,215.406
8.377926,184.7813,212.2034
8.428094,181.6072,209.0217
8.478261,178.4554,205.8598
8.528428,175.3294,202.7215
8.578595,172.2318,199.6063
8.628763,169.1616,196.5147
8.67893,166.1226,193.4511
8.729097,163.1158,190.4136
8.779264,160.1418,187.4029
8.829431,157.2012,184.4215
8.879599,154.2959,181.4702
8.929766,151.427,178.5481
8.979933,148.595,175.656
9.0301,145.7988,172.7959
9.080268,143.0406,169.9678
9.130435,140.3208,167.1714
9.180602,137.6397,164.407
9.230769,134.9977,161.675
9.280936,132.3941,158.9771
9.331104,129.8291,156.3128
9.381271,127.3036,153.6816
9.431438,124.8173,151.0837
9.481605,122.3705,148.5193
9.531773,119.963,145.9885
9.58194,117.5947,143.4915
9.632107,115.2653,141.0297
9.682274,112.9737,138.6014
9.732441,110.7207,136.2069
9.782609,108.506,133.8459
9.832776,106.3296,131.5183
9.882943,104.1909,129.2241
9.93311,102.0897,126.963
9.983278,100.0257,124.7352
10.03344,97.9983,122.5404
10.08361,96.0074,120.3792
10.13378,94.05245,118.2508
10.18395,92.13219,116.1545
10.23411,90.24729,114.0905
10.28428,88.39696,112.0582
10.33445,86.5812,110.0573
10.38462,84.7991,108.0879
10.43478,83.05068,106.1495
10.48495,81.33502,104.2417
10.53512,79.6521,102.3645
10.58528,78.00108,100.5173
10.63545,76.38178,98.70002
10.68562,74.79356,96.91217
10.73579,73.23601,95.15385
10.78595,71.70875,93.42486
10.83612,70.211,91.72438
10.88629,68.74212,90.05202
10.93645,67.30196,88.40754
10.98662,65.89016,86.7905
11.03679,64.50635,85.20064
11.08696,63.1498,83.63756
11.13712,61.82029,82.10094
11.18729,60.51738,80.59045
11.23746,59.24033,79.10566
11.28763,57.98898,77.64639
11.33779,56.76287,76.21203
11.38796,55.56132,74.80258
11.43813,54.38409,73.41738
11.48829,53.23079,72.05626
11.53846,52.10084,70.71884
11.58863,50.99383,69.40465
11.6388,49.90947,68.11364
11.68896,48.84732,66.84519
11.73913,47.80678,65.59904
11.7893,46.78763,64.37498
11.83946,45.78945,63.17296
11.88963,44.81153,61.99227
11.9398,43.85367,60.8325
11.98997,42.91565,59.69352
12.04013,41.9971,58.5748
12.0903,41.09764,57.47603
12.14047,40.21675,56.3971
12.19064,39.35421,55.33748
12.2408,38.50967,54.29688
12.29097,37.6828,53.27515
12.34114,36.87318,52.27186
12.3913,36.08043,51.28668
12.44147,35.30432,50.31939
12.49164,34.54452,49.36972
12.54181,33.8007,48.43729
12.59197,33.0725,47.52181
12.64214,32.35957,46.62312
12.69231,31.66169,45.74086
12.74247,30.97855,44.87471
12.79264,30.30987,44.02441
12.84281,29.65534,43.18983
12.89298,29.01458,42.37056
12.94314,28.38741,41.56635
12.99331,27.77355,40.77693
13.04348,27.17273,40.00217
13.09365,26.5847,39.24171
13.14381,26.00918,38.4953
13.19398,25.44584,37.7627
13.24415,24.8945,37.04371
13.29431,24.35493,36.33811
13.34448,23.82687,35.6456
13.39465,23.31003,34.96596
13.44482,22.80415,34.29895
13.49498,22.30907,33.64445
13.54515,21.82454,33.00216
13.59532,21.35041,32.37185
13.64548,20.88644,31.75336
13.69565,20.43244,31.14662
13.74582,19.98818,30.55121
13.79599,19.55347,29.96696
13.84615,19.12809,29.39368
13.89632,18.71181,28.8312
13.94649,18.30449,28.27928
13.99666,17.90594,27.73771
14.04682,17.51598,27.20633
14.09699,17.13443,26.68494
14.14716,16.76111,26.17343
14.19732,16.39584,25.67157
14.24749,16.03845,25.17916
14.29766,15.68873,24.69604
14.34783,15.34657,24.22204
14.39799,15.01181,23.757
14.44816,14.68429,23.30079
14.49833,14.36385,22.85323
14.54849,14.05035,22.41413
14.59866,13.74364,21.98335
14.64883,13.44357,21.56073
14.699,13.15,21.14612
14.74916,12.86276,20.7394
14.79933,12.58174,20.34043
14.8495,12.30682,19.94903
14.89967,12.03787,19.56507
14.94983,11.77475,19.18841
15.0,11.51735,18.81891


==> PlotData/SIR3Dbands2.txt <==
0.0,0.1779434,1.728812
0.05016722,0.1921635,1.828409
0.1003344,0.2075194,1.933716
0.1505017,0.2240762,2.045056
0.2006689,0.2419348,2.162773
0.2508361,0.261216,2.287226
0.3010033,0.2820327,2.418796
0.3511706,0.3045073,2.557886
0.4013378,0.3287714,2.704919
0.451505,0.3549675,2.860359
0.5016722,0.383249,3.024675
0.5518395,0.4137816,3.198354
0.6020067,0.4467443,3.381919
0.6521739,0.48233,3.575925
0.7023411,0.520747,3.780952
0.7525084,0.5622199,3.997614
0.8026756,0.6069912,4.226558
0.8528428,0.6553225,4.468465
0.90301,0.707496,4.724049
0.9531773,0.7638161,4.994317
1.003344,0.8246111,5.280601
1.053512,0.8901569,5.583061
1.103679,0.9608045,5.902583
1.153846,1.037046,6.2401
1.204013,1.119322,6.596589
1.254181,1.208107,6.973081
1.304348,1.303914,7.370652
1.354515,1.407294,7.790437
1.404682,1.518843,8.233624
1.454849,1.639201,8.701456
1.505017,1.769057,9.195239
1.555184,1.909156,9.716713
1.605351,2.060239,10.26835
1.655518,2.222865,10.85042
1.705686,2.398257,11.46451
1.755853,2.587407,12.11226
1.80602,2.79138,12.79538
1.856187,3.011321,13.51567
1.906355,3.248464,14.27522
1.956522,3.504132,15.0778
2.006689,3.77932,15.92362
2.056856,4.075629,16.81478
2.107023,4.394935,17.75347
2.157191,4.738984,18.74197
2.207358,5.109649,19.78538
2.257525,5.508938,20.8837
2.307692,5.938362,22.0394
2.35786,6.400283,23.25506
2.408027,6.897562,24.53624
2.458194,7.432812,25.88349
2.508361,8.008824,27.29924
2.558528,8.627111,28.78853
2.608696,9.292014,30.35389
2.658863,10.00696,31.99689
2.70903,10.77488,33.72408
2.759197,11.59876,35.53592
2.809365,12.48377,37.43725
2.859532,13.43407,39.43128
2.909699,14.45179,41.52139
2.959866,15.54375,43.71108
3.010033,16.71422,46.0046
3.060201,17.96664,48.40374
3.110368,19.30854,50.91466
3.160535,20.74254,53.53895
3.210702,22.27689,56.28001
3.26087,23.91422,59.14148
3.311037,25.66399,62.12736
3.361204,27.52852,65.24024
3.411371,29.51712,68.48283
3.461538,31.63422,71.85789
3.511706,33.8861,75.36834
3.561873,36.2801,79.01673
3.61204,38.82177,82.80433
3.662207,41.51581,86.73243
3.712375,44.36948,90.80437
3.762542,47.38811,95.01861
3.812709,50.57673,99.37825
3.862876,53.93996,103.8815
3.913043,57.48196,108.5283
3.963211,61.20629,113.3192
4.013378,65.11539,118.253
4.063545,69.20984,123.3264
4.113712,73.49236,128.5363
4.16388,77.96124,133.8799
4.214047,82.61524,139.3567
4.264214,87.45051,144.9569
4.314381,92.46375,150.6782
4.364548,97.64829,156.5149
4.414716,102.9954,162.457
4.464883,108.4947,168.4998
4.51505,114.137,174.6326
4.565217,119.9087,180.847
4.615385,125.7935,187.133
4.665552,131.7768,193.4763
4.715719,137.841,199.8646
4.765886,143.9652,206.2848
4.816054,150.1304,212.7214
4.866221,156.3161,219.1597
4.916388,162.4982,225.5795
4.966555,168.6547,231.9641
5.016722,174.7658,238.2927
5.06689,180.8061,244.5485
5.117057,186.757,250.708
5.167224,192.5945,256.7507
5.217391,198.3012,262.6554
5.267559,203.8572,268.4002
5.317726,209.2461,273.9652
5.367893,214.4519,279.3329
5.41806,219.4612,284.476
5.468227,224.2608,289.3882
5.518395,228.8407,294.0449
5.568562,233.1927,298.4297
5.618729,237.3072,302.5317
5.668896,241.1801,306.3433
5.719064,244.8062,309.8523
5.769231,248.1825,313.0541
5.819398,251.307,315.937
5.869565,254.1793,318.4888
5.919732,256.7971,320.7513
5.9699,259.1627,322.6658
6.020067,261.2754,324.2985
6.070234,263.1421,325.5719
6.120401,264.7593,326.5955
6.170569,266.1357,327.3123
6.220736,267.2735,327.6963
6.270903,268.1744,327.7597
6.32107,268.846,327.6596
6.371237,269.2933,327.3438
6.421405,269.5219,326.7391
6.471572,269.5378,325.8595
6.521739,269.3473,324.7485
6.571906,268.9567,323.5115
6.622074,268.363,322.0386
6.672241,267.5915,320.3593
6.722408,266.6294,318.5521
6.772575,265.5002,316.55
6.822742,264.1908,314.4325
6.87291,262.7352,312.1558
6.923077,261.1034,309.7727
6.973244,259.3381,307.2677
7.023411,257.427,304.6532
7.073579,255.3779,301.957
7.123746,253.2037,299.17
7.173913,250.9096,296.3035
7.22408,248.5014,293.3669
7.274247,245.9856,290.3727
7.324415,243.37,287.3235
7.374582,240.6633,284.225
7.424749,237.8714,281.0838
7.474916,235.0014,277.9064
7.525084,232.0615,274.6978
7.575251,229.0586,271.4628
7.625418,226.0008,268.2059
7.675585,222.8948,264.9312
7.725753,219.7469,261.6426
7.77592,216.5639,258.345
7.826087,213.3528,255.0415
7.876254,210.1191,251.7338
7.926421,206.8686,248.4252
7.976589,203.6072,245.121
8.026756,200.3398,241.8202
8.076923,197.0717,238.5272
8.12709,193.805,235.2453
8.177258,190.5471,231.9734
8.227425,187.2989,228.7173
8.277592,184.066,225.474
8.327759,180.8493,222.2498
8.377926,177.6546,219.0424
8.428094,174.4805,215.8562
8.478261,171.3336,212.6913
8.528428,168.2135,209.5474
8.578595,165.1221,206.4296
8.628763,162.0627,203.3345
8.67893,159.0362,200.2641
8.729097,156.0418,197.2229
8.779264,153.0836,194.2073
8.829431,150.1621,191.2184
8.879599,147.2779,188.2609
8.929766,144.43,185.3317
8.979933,141.6214,182.4312
9.0301,138.8524,179.56
9.080268,136.1234,176.7218
9.130435,133.4347,173.9145
9.180602,130.7846,171.1378
9.230769,128.1754,168.3921
9.280936,125.6073,165.6777
9.331104,123.0804,162.998
9.381271,120.5944,160.3503
9.431438,118.1494,157.7344
9.481605,115.7446,155.1507
9.531773,113.3795,152.5992
9.58194,111.0551,150.0801
9.632107,108.771,147.5942
9.682274,106.5269,145.1425
9.732441,104.3227,142.723
9.782609,102.1582,140.336
9.832776,100.0324,137.9814
9.882943,97.94569,135.6589
9.93311,95.89673,133.3685
9.983278,93.88479,131.1099
10.03344,91.91072,128.8835
10.08361,89.97356,126.6888
10.13378,88.07328,124.5272
10.18395,86.20915,122.3974
10.23411,84.38084,120.2985
10.28428,82.58779,118.2303
10.33445,80.82958,116.1932
10.38462,79.10562,114.1864
10.43478,77.41558,112.2096
10.48495,75.75868,110.2631
10.53512,74.13442,108.3462
10.58528,72.54158,106.4587
10.63545,70.98083,104.6005
10.68562,69.45124,102.771
10.73579,67.95252,100.9703
10.78595,66.48424,99.19777
10.83612,65.04551,97.4546
10.88629,63.63627,95.73893
10.93645,62.25581,94.05081
10.98662,60.90354,92.38959
11.03679,59.57924,90.75521
11.08696,58.28219,89.14716
11.13712,57.01189,87.56531
11.18729,55.76808,86.00915
11.23746,54.55013,84.47857
11.28763,53.35743,82.97299
11.33779,52.18978,81.49242
11.38796,51.04623,80.03613
11.43813,49.9263,78.60429
11.48829,48.83004,77.1961
11.53846,47.75702,75.8116
11.58863,46.70665,74.45025
11.6388,45.67843,73.11177
11.68896,44.67213,71.79598
11.73913,43.68731,70.50229
11.7893,42.72341,69.23075
11.83946,41.78001,67.98074
11.88963,40.85686,66.752
11.9398,39.95354,65.54445
11.98997,39.0696,64.35817
12.04013,38.20452,63.19221
12.0903,37.35811,62.04648
12.14047,36.52999,60.9204
12.19064,35.7198,59.81378
12.2408,34.92703,58.72645
12.29097,34.15137,57.65791
12.34114,33.39255,56.60794
12.3913,32.65024,55.5764
12.44147,31.92409,54.56279
12.49164,31.21368,53.56684
12.54181,30.51866,52.58854
12.59197,29.83867,51.62733
12.64214,29.17337,50.68296
12.69231,28.52263,49.75533
12.74247,27.88614,48.84408
12.79264,27.26347,47.94888
12.84281,26.65446,47.06949
12.89298,26.05884,46.20582
12.94314,25.47632,45.35744
12.99331,24.90662,44.52408
13.04348,24.34947,43.70558
13.09365,23.80448,42.90176
13.14381,23.2715,42.11223
13.19398,22.75029,41.33677
13.24415,22.2406,40.57522
13.29431,21.74218,39.82738
13.34448,21.25478,39.09292
13.39465,20.77816,38.3716
13.44482,20.31201,37.66324
13.49498,19.85618,36.96774
13.54515,19.41047,36.28473
13.59532,18.97465,35.61401
13.64548,18.54851,34.95537
13.69565,18.13184,34.30869
13.74582,17.72443,33.67374
13.79599,17.32603,33.05025
13.84615,16.93646,32.43803
13.89632,16.55556,31.8369
13.94649,16.18315,31.24676
13.99666,15.81904,30.66735
14.04682,15.46304,30.09849
14.09699,15.11499,29.54018
14.14716,14.77471,28.99201
14.19732,14.44203,28.45385
14.24749,14.1167,27.92556
14.29766,13.79864,27.40688
14.34783,13.4877,26.89766
14.39799,13.18371,26.39773
14.44816,12.88652,25.90692
14.49833,12.59598,25.42515
14.54849,12.31191,24.95221
14.59866,12.03412,24.48792
14.64883,11.76256,24.03212
14.699,11.49703,23.58468
14.74916,11.23746,23.14543
14.79933,10.98371,22.7143
14.8495,10.73566,22.2911
14.89967,10.49318,21.87567
14.94983,10.25614,21.46787
15.0,10.02443,21.06756


==> PlotData/SIR3Dbands6.txt <==
0.0,0.24067017412818137,1.3894564412467658
0.05016722408026756,0.25911234827578994,1.472537861088969
0.10033444816053512,0.27896681256050654,1.560567680680565
0.1505016722408027,0.3003415753572293,1.6538382432458978
0.20066889632107024,0.3233528823485385,1.7526588691392613
0.2508361204013378,0.3481258411021317,1.8573568054769023
0.3010033444816054,0.3747950924250909,1.9682782243782402
0.3511705685618729,0.403505531904973,2.085789271730828
0.4013377926421405,0.43441308528260203,2.210277168390607
0.451505016722408,0.46768554154701425,2.3421513657128363
0.5016722408026756,0.5035034479060516,2.481844757276905
0.5518394648829431,0.5420610710597121,2.6298149486172804
0.6020066889632107,0.5835674294943289,2.7865455867025855
0.6521739130434783,0.6282474018194105,2.952547750806555
0.7023411371237458,0.6763429164864434,3.12836140629332
0.7525083612040134,0.7281142285644853,3.3145569226840754
0.802675585284281,0.7838412895885392,3.5117366571730977
0.8528428093645485,0.8438252168610448,3.720536604546258
0.903010033444816,0.9083898689540894,3.9416281141563916
0.9531772575250836,0.9778835345363466,4.175719674287394
1.0033444816053512,1.0526807420508624,4.423558763862895
1.0535117056856187,1.1331841981444792,4.685933770981956
1.1036789297658862,1.2198268631624747,4.963675977234917
1.1538461538461537,1.3130741724075201,5.257661606187866
1.2040133779264215,1.4134264122493727,5.568813933662587
1.254180602006689,1.5214212605539161,5.898105456685537
1.3043478260869565,1.6376365012428376,6.246560117076815
1.354515050167224,1.7626929231322828,6.615255574588792
1.4046822742474916,1.897257413479156,7.005325523374092
1.4548494983277591,2.0420462568956665,7.417962044262472
1.5050167224080269,2.1978286504756044,7.855252733538292
1.5551839464882944,2.365430446041604,8.318877231185162
1.605351170568562,2.5457381304241413,8.80925106129262
1.6555183946488294,2.739703054529399,9.32784291268478
1.705685618729097,2.948345921659825,9.876193045885046
1.7558528428093645,3.1727615450754385,10.45591566304637
1.806020066889632,3.414123884080182,11.068701208463562
1.8561872909698998,3.673691366955796,11.71631857429093
1.9063545150501673,3.9528125078147207,12.400617182813477
1.9565217391304348,4.251688249651092,13.123528913055525
2.0066889632107023,4.572393266789334,13.887069835702096
2.05685618729097,4.9170115368243605,14.693341716207087
2.1070234113712374,5.287282720546156,15.546747058732553
2.157190635451505,5.685066249039328,16.448060530126263
2.2073578595317724,6.112348502408645,17.399254176022353
2.25752508361204,6.5712502465173745,18.402805280078493
2.3076923076923075,7.0640343062561,19.46128034652239
2.3578595317725752,7.593113446803241,20.577334104343876
2.408026755852843,8.161058426149362,21.755814347183524
2.4581939799331103,8.770606172590934,22.99884506736857
2.508361204013378,9.424668030021396,24.308301266059058
2.5585284280936453,10.125600248068922,25.6871921775364
2.608695652173913,10.875619829181852,27.140088446285823
2.6588628762541804,11.67965513783471,28.67082060993477
2.709030100334448,12.541360154271267,30.282215770196697
2.759197324414716,13.462045471825004,31.977595530796542
2.809364548494983,14.447211658340644,33.75915073816544
2.859531772575251,15.501783403985907,35.633901082662135
2.9096989966555182,16.630242953905015,37.60261246160187
2.959866220735786,17.837300392509775,39.66931351442489
3.0100334448160537,19.127895634368002,41.83982543379697
3.060200668896321,20.507198670779466,44.11468534785101
3.1103678929765888,21.980581153613635,46.50167895731715
3.160535117056856,23.544708761150627,49.00059795385043
3.210702341137124,25.213183304982632,51.61842775548958
3.260869565217391,26.99194330829735,54.35673049262435
3.311036789297659,28.887114875612053,57.21898661629259
3.3612040133779266,30.90499395509595,60.21101521759474
3.411371237458194,33.04528385994525,63.33385262890303
3.4615384615384617,35.31567494085702,66.59095794438068
3.511705685618729,37.72689595128744,69.98547482575087
3.5618729096989967,40.285533915767424,73.52020331095606
3.612040133779264,42.98705337988895,77.19756348480372
3.6622073578595318,45.845478132833684,81.01955323312427
3.7123745819397995,48.869168218529595,84.9877016371265
3.762541806020067,52.0499329278933,89.10301915938302
3.8127090301003346,55.40578885770338,93.36701350300774
3.862876254180602,58.93255616159126,97.78321821230898
3.9130434782608696,62.63845371255214,102.34918366714074
3.963210702341137,66.52144855460828,107.06306931501818
4.013377926421405,70.59019768805078,111.9235691864919
4.063545150501672,74.83596237028276,116.92990456134862
4.11371237458194,79.26611278563271,122.0780615783538
4.1638795986622075,83.87844797896554,127.36467018695689
4.214046822742475,88.6694389960369,132.78538643611293
4.264214046822742,93.63470906751404,138.33486697572496
4.31438127090301,98.76889352279116,144.0073575450418
4.364548494983278,104.06553590493401,149.79609250052047
4.414715719063545,109.51701192160388,155.691823471017
4.464882943143813,115.11447692498189,161.68644728037094
4.51505016722408,120.84642305689067,167.7714542878173
4.565217391304348,126.69044203614692,173.95650678588385
4.615384615384615,132.63513028109432,180.20897629646353
4.665551839464883,138.6700045763743,186.51540119607617
4.7157190635451505,144.77551172162518,192.86130735967077
4.765886287625418,150.93620504716208,199.23154356210884
4.816053511705686,157.13294833973723,205.61961446798986
4.866220735785953,163.3459219880303,212.02108027870096
4.916387959866221,169.54716271535435,218.39864115385265
4.966555183946488,175.7047303209283,224.73047496181835
5.016722408026756,181.81467954319342,230.99745740540035
5.066889632107023,187.8586897418841,237.20973389493946
5.117056856187291,193.81497080996527,243.32422029780705
5.167224080267559,199.6446792961197,249.3135421865822
5.217391304347826,205.33900069841027,255.15853230695456
5.2675585284280935,210.89052647359384,260.860814924694
5.317725752508361,216.28175054048214,266.39128790304864
5.367892976588629,221.47548308504946,271.71929250481276
5.418060200668896,226.47176302603918,276.83004142087646
5.468227424749164,231.26738737528262,281.70302467417315
5.518394648829432,235.8499452797406,286.3480266783593
5.568561872909699,240.18822183339142,290.7313231705018
5.618729096989966,244.28879206304322,294.83782289172416
5.668896321070235,248.15230130352484,298.65683202864466
5.719063545150502,251.77047043381228,302.1777755281228
5.769230769230769,255.13881019115334,305.40186343059986
5.8193979933110365,258.2388611536879,308.32749013934637
5.869565217391305,261.082274616422,310.9332490705698
5.919732441471572,263.6703204320149,313.24955627634415
5.969899665551839,266.00282592226023,315.2374716905351
6.0200668896321075,268.07853159427,316.9467318030237
6.070234113712375,269.900425811125,318.31755547752977
6.120401337792642,271.47207600598136,319.4300001944782
6.170568561872909,272.793045905133,320.2305621718165
6.2207357859531776,273.8706277316918,320.74083044340114
6.270903010033445,274.7094669133642,321.0141709388602
6.321070234113712,275.31186937541474,320.9910427587493
6.37123745819398,275.6852098300795,320.683170871476
6.421404682274248,275.83666234207016,320.1484413540044
6.471571906354515,275.7738397483374,319.4337929777665
6.521739130434782,275.4976132402267,318.4692637566233
6.5719063545150505,275.02018308572946,317.3262424910652
6.622073578595318,274.3494097663202,315.96545332848154
6.672240802675585,273.4777965357321,314.38757343618295
6.722408026755853,272.4408750329428,312.6055132241865
6.7725752508361206,271.2008262023931,310.6657898570425
6.822742474916388,269.8187242146817,308.7137755942066
6.872909698996655,268.3017898591035,306.59059074817293
6.923076923076923,266.61102487417594,304.3078782933612
6.973244147157191,264.7224840853505,301.87700593330953
7.023411371237458,262.7237643949199,299.31819139702134
7.073578595317726,260.6019279186516,296.71804000016357
7.1237458193979935,258.35075352963935,293.99937736608285
7.173913043478261,256.0010028155816,291.18362374063076
7.224080267558528,253.52704587995146,288.3246093705951
7.274247491638796,250.95692611166268,285.3723496306738
7.3244147157190636,248.3022678236319,282.38845968789855
7.374581939799331,245.55000851792542,279.32814439172546
7.424749163879599,242.71882134660217,276.23420449015424
7.474916387959866,239.8255619230201,273.08120640710223
7.525083612040134,236.859213166128,269.91263321041544
7.575250836120401,233.83257041154758,266.71932029473834
7.625418060200669,230.76258163642316,263.48457540645416
7.6755852842809364,227.65349725996197,260.23381110580965
7.725752508361204,224.4885023986345,256.95547305510615
7.775919732441472,221.2981670196619,253.689103876657
7.826086956521739,218.08803990466188,250.40679449747057
7.8762541806020065,214.86279010895032,247.11350985036054
7.926421404682274,211.60950275527847,243.81764220618462
7.976588628762542,208.3444774590868,240.51687021967342
8.02675585284281,205.07831886231816,237.21703735468108
8.076923076923077,201.81416455123554,233.94168042443508
8.127090301003344,198.55613761425226,230.67279744818046
8.177257525083611,195.30763483845976,227.41081705695743
8.22742474916388,192.0631521978629,224.15837461588075
8.277591973244148,188.82491453313418,220.91786033475762
8.327759197324415,185.60501141673518,217.6915268232228
8.377926421404682,182.406771015888,214.48262727114556
8.42809364548495,179.23146329757523,211.2914206579963
8.478260869565217,176.08201521932543,208.1326159416147
8.528428093645484,172.95940234449816,204.99901537297484
8.578595317725753,169.8659371859788,201.88762308778666
8.62876254180602,166.80309059659405,198.79924450849757
8.678929765886288,163.77166954911533,195.73510885943713
8.729096989966555,160.77344001306233,192.69633855170284
8.779264214046822,157.80943919963303,189.68395636035137
8.82943143812709,154.87013698758824,186.69889191086793
8.879598662207357,151.9669848223143,183.74198760199596
8.929765886287626,149.10111006978323,180.81429227904064
8.979933110367893,146.273122163144,177.9165095949586
9.03010033444816,143.4835447823322,175.0489251668185
9.080267558528428,140.7328214627414,172.2120875564798
9.130434782608695,138.02132094797057,169.40648101112316
9.180602006688963,135.3491574272188,166.6325294671737
9.23076923076923,132.71666373628892,163.89936458046427
9.280936454849499,130.12404388054867,161.2004238138379
9.331103678929766,127.57141651490294,158.53366700497028
9.381270903010034,125.05884818769421,155.89981600576544
9.431438127090301,122.58613838955121,153.29860815268486
9.481605351170568,120.1531728375766,150.73016435122298
9.531772575250836,117.76014010409403,148.19459661023058
9.581939799331103,115.40686556740972,145.69228862382113
9.632107023411372,113.09269230152499,143.22324690974511
9.68227424749164,110.81798591788814,140.7872042407145
9.732441471571907,108.58225599163767,138.3841398276383
9.782608695652174,106.385075885547,136.01457983683736
9.832775919732441,104.22663224427282,133.67792883378516
9.882943143812708,102.10580976197842,131.37402911553156
9.933110367892976,100.02310368676049,129.1032720292428
9.983277591973245,97.97745854546703,126.86515521920495
10.033444816053512,95.9690803859634,124.65935754708065
10.08361204013378,93.99701875164963,122.4863579098475
10.133779264214047,92.06143748895896,120.34533468818444
10.183946488294314,90.16126557315182,118.23628934010627
10.234113712374581,88.29679196031702,116.15920577259077
10.284280936454849,86.46679755782921,114.11337156036038
10.334448160535118,84.67151041676267,112.09923061630836
10.384615384615385,82.90864744048547,110.11586266413286
10.434782608695652,81.17709290642051,108.16345258432699
10.48494983277592,79.47883069399428,106.24146154858927
10.535117056856187,77.81305350192058,104.3497333914883
10.585284280936454,76.17971328349793,102.48795563972149
10.635451505016722,74.5780173694174,100.65578400935918
10.68561872909699,73.00754901073724,98.85299525703581
10.735785953177258,71.46803616229741,97.07919207507184
10.785953177257525,69.95863751959106,95.33411945385326
10.836120401337793,68.47908315513192,93.61744616061749
10.88628762541806,67.02901002690585,91.92877888073872
10.936454849498327,65.60763695624279,90.26795722696853
10.986622073578594,64.21463039339403,88.63435598046163
11.036789297658864,62.84965063479524,87.02807755615441
11.08695652173913,61.512069967202905,85.44827279909029
11.137123745819398,60.20130937435408,83.8951174343137
11.187290969899665,58.91715083249099,82.36787155333784
11.237458193979933,57.659121400792394,80.866359831447
11.2876254180602,56.42647584203187,79.39032204658133
11.33779264214047,55.2189659437382,77.9391228360879
11.387959866220736,54.036211797404725,76.51288778622956
11.438127090301004,52.877759938497455,75.11087624821327
11.488294314381271,51.74287907160554,73.73283434807496
11.538461538461538,50.63139066343988,72.37865607302717
11.588628762541806,49.54289145405154,71.04766596587768
11.638795986622073,48.47694971868346,69.73974625712025
11.688963210702342,47.432954185672195,68.4545827604882
11.73913043478261,46.41058327988005,67.1916289359739
11.789297658862877,45.409522571880196,65.95078600379479
11.839464882943144,44.42936338531653,64.7316774099896
11.889632107023411,43.46969961208076,63.535342471280806
11.939799331103679,42.529894106467324,62.36073424902142
11.989966555183946,41.6098116708186,61.2068095123373
12.040133779264215,40.70906726516447,60.073272068612454
12.090301003344482,39.82728188445078,58.95967121371531
12.14046822742475,38.964082548206704,57.86572366373444
12.190635451505017,38.11890473838742,56.791319964679055
12.240802675585284,37.291576023418706,55.735937608197275
12.290969899665551,36.48176008241207,54.69928018709018
12.341137123745819,35.689107470034465,53.68116527145315
12.391304347826088,34.91327464224313,52.6812886714985
12.441471571906355,34.15386982609004,51.699255825837625
12.491638795986622,33.41048605241638,50.73478193320006
12.54180602006689,32.68293493208537,49.78772559341734
12.591973244147157,31.97089578423891,48.85771468388477
12.642140468227424,31.274053601781663,47.94441875261648
12.692307692307692,30.59209899507237,47.0475654777634
12.74247491638796,29.924720524503368,46.16700587900272
12.792642140468228,29.271477669192482,45.30240249626551
12.842809364548495,28.632234592170303,44.453436931697574
12.892976588628763,28.006703516020913,43.61984985424176
12.94314381270903,27.39460197845097,42.801445934498844
12.993311036789297,26.79565276559187,41.99800384749985
13.043478260869565,26.209583844253245,41.209175529615095
13.093645484949834,25.63611560219687,40.434714869444534
13.143812709030101,25.074880327142573,39.67437902299859
13.193979933110368,24.52574566569647,38.92803837786145
13.244147157190636,23.98845940437634,38.19537057533332
13.294314381270903,23.46277416743219,37.47611320119352
13.34448160535117,22.94844734549879,36.77003662090337
13.394648829431437,22.445241024059726,36.07691443679087
13.444816053511706,21.95292191183733,35.39663048014412
13.494983277591974,21.47122810571111,34.728868733406514
13.545150501672241,20.999895159276214,34.073396698220726
13.595317725752508,20.538781454024175,33.430000930479245
13.645484949832776,20.08767130784628,32.798471140261036
13.695652173913043,19.6463533106814,32.17866439994236
13.74581939799331,19.214620253876618,31.570352927856202
13.79598662207358,18.79226905995036,30.97329105891935
13.846153846153847,18.37910071282143,30.387281029806346
13.896321070234114,17.97492018852019,29.812128112844157
13.946488294314381,17.57949130164515,29.247640589833505
13.996655518394649,17.192632462860306,28.693715094042428
14.046822742474916,16.81420350891374,28.15008511212151
14.096989966555183,16.444024569666812,27.616559528134708
14.147157190635452,16.08191943359589,27.092958492969757
14.19732441471572,15.72771548212733,26.57910502133639
14.247491638795987,15.3812436246906,26.074824961448726
14.297658862876254,15.042338234511675,25.580010188055848
14.347826086956522,14.710837085171931,25.09444377594096
14.397993311036789,14.38658128792537,24.61794188276705
14.448160535117056,14.069378459718521,24.150341473188043
14.498327759197325,13.759083894170102,23.691482185219748
14.548494983277592,13.455580425748202,23.241206297918755
14.59866220735786,13.1587218027932,22.7993688077078
14.648829431438127,12.868364813118742,22.36586543689132
14.698996655518394,12.584369226112813,21.94048510857744
14.749163879598662,12.3065977356764,21.523080420986037
14.799331103678929,12.03491590399445,21.113506447584044
14.849498327759198,11.76919210616633,20.711620704246233
14.899665551839465,11.509297475656961,20.317283116430062
14.949832775919733,11.255105850600497,19.93035598638972
15.0,11.006487555898369,19.550758625219327


==> PlotData/SIR3Dfit.txt <==
0.0,0.6143100433748133
0.03006012024048096,0.6388685302628814
0.06012024048096192,0.6644072389805362
0.09018036072144289,0.6909651665366938
0.12024048096192384,0.718582851006469
0.15030060120240482,0.7473024315825092
0.18036072144288579,0.7771677108975364
0.21042084168336672,0.808224219696469
0.24048096192384769,0.8405192839433734
0.27054108216432865,0.8741020944455531
0.30060120240480964,0.9090237790828734
0.3306613226452906,0.9453374777327263
0.36072144288577157,0.9830984199816513
0.3907815631262525,1.022364005718214
0.42084168336673344,1.063193888704933
0.45090180360721444,1.105650063227347
0.48096192384769537,1.1497969539233222
0.5110220440881763,1.195701508894185
0.5410821643286573,1.2434332962079875
0.5711422845691383,1.2930646038995242
0.6012024048096193,1.344670543581039
0.6312625250501002,1.3983291577734571
0.6613226452905812,1.4541215310775755
0.6913827655310621,1.5121319052977202
0.7214428857715431,1.5724477986392575
0.751503006012024,1.635160129099407
0.781563126252505,1.7003633421738324
0.811623246492986,1.7681555430013682
0.8416833667334669,1.8386386330718694
0.8717434869739479,1.9119184516211194
0.9018036072144289,1.9881049218398954
0.9318637274549099,2.0673122020212116
0.9619238476953907,2.1496588417717883
0.9919839679358717,2.2352679434157046
1.0220440881763526,2.324267328704244
1.0521042084168337,2.4167897109710483
1.0821643286573146,2.5129728728361993
1.1122244488977955,2.612959849587949
1.1422845691382766,2.7168991183499673
1.1723446893787575,2.82494479315113
1.2024048096192386,2.9372568259970127
1.2324649298597194,3.054001214047615
1.2625250501002003,3.175350212992061
1.2925851703406814,3.3014825567082804
1.3226452905811623,3.432583683283033
1.3527054108216432,3.568845967460107
1.3827655310621243,3.7104689595723466
1.4128256513026052,3.857659631002491
1.4428857715430863,4.010632626194345
1.4729458917835672,4.16961052124119
1.503006012024048,4.334824089031528
1.5330661322645291,4.506512570938438
1.56312625250501,4.684923954998055
1.593186372745491,4.870315260517014
1.623246492985972,5.062952829001598
1.653306613226453,5.26311262128969
1.6833667334669338,5.471080520725754
1.7134268537074149,5.687152642184421
1.7434869739478958,5.9116356467180395
1.7735470941883769,6.144847061549319
1.8036072144288577,6.387115605096607
1.8336673346693386,6.638781516670418
1.8637274549098197,6.900196890401229
1.8937875751503006,7.1717260129625675
1.9238476953907815,7.453745704509859
1.9539078156312626,7.746645662256415
1.9839679358717435,8.050828806005619
2.0140280561122244,8.366711624872805
2.0440881763527052,8.69472452439032
2.0741482965931866,9.03531217303888
2.1042084168336674,9.388933847206872
2.1342685370741483,9.756063773450125
2.164328657314629,10.137191466827044
2.19438877755511,10.5328220639632
2.224448897795591,10.943476649383223
2.2545090180360723,11.36969257351813
2.284569138276553,11.81202376064909
2.314629258517034,12.271041004929247
2.344689378757515,12.747332252440602
2.374749498997996,13.241502867108377
2.404809619238477,13.754175878125327
2.434869739478958,14.28599220632869
2.464929859719439,14.837610866865855
2.49498997995992,15.409709145197064
2.5250501002004007,16.002982743362743
2.555110220440882,16.61814589320892
2.585170340681363,17.255931433034103
2.6152304609218437,17.91709084396229
2.6452905811623246,18.60239424205184
2.6753507014028055,19.312630321985637
2.7054108216432864,20.048606247921438
2.7354709418837677,20.811147486884337
2.7655310621242486,21.601097579813104
2.7955911823647295,22.419317845185464
2.8256513026052104,23.26668700989932
2.8557114228456912,24.144100761869296
2.8857715430861726,25.05247121859334
2.9158316633266534,25.9927263057663
2.9458917835671343,26.96580903977841
2.975951903807615,27.972676707830672
3.006012024048096,29.01429993922578
3.036072144288577,30.091661661246476
3.0661322645290583,31.205755933037604
3.096192384769539,32.35758665072181
3.12625250501002,33.548166117080825
3.156312625250501,34.778513469100325
3.186372745490982,36.04965295678425
3.216432865731463,37.3626120667834
3.246492985971944,38.71841948457517
3.276553106212425,40.118102889220886
3.306613226452906,41.56268657508238
3.3366733466933867,43.05318889528658
3.3667334669338675,44.590619522255565
3.396793587174349,46.1759765213597
3.4268537074148298,47.81024323423618
3.4569138276553106,49.49438496939854
3.4869739478957915,51.22934549861025
3.5170340681362724,53.016043358469595
3.5470941883767537,54.85536795816042
3.5771543086172346,56.74817549523909
3.6072144288577155,58.695284683141786
3.6372745490981964,60.69747229549531
3.6673346693386772,62.75546853410344
3.697394789579158,64.86995222938083
3.7274549098196395,67.04154588369515
3.7575150300601203,69.27081057085243
3.787575150300601,71.55824070623379
3.817635270541082,73.90425870518294
3.847695390781563,76.30920954920495
3.8777555110220443,78.77335528215572
3.907815631262525,81.29686946089377
3.937875751503006,83.8798315877398
3.967935871743487,86.52222155411553
3.997995991983968,89.22391412757338
4.028056112224449,91.98467351666788
4.05811623246493,94.80414805025697
4.0881763527054105,97.68186501035275
4.118236472945892,100.61722565905163
4.148296593186373,103.6095005022106
4.1783567134268536,106.6578248337548
4.208416833667335,109.76119460565917
4.238476953907815,112.91846266937607
4.268537074148297,116.12833543491408
4.298597194388778,119.38936999347608
4.328657314629258,122.69997174916095
4.35871743486974,126.05839260399293
4.38877755511022,129.4627297390398
4.4188376753507015,132.91092503169907
4.448897795591182,136.40076514733605
4.478957915831663,139.92988233888684
4.509018036072145,143.4957559849958
4.539078156312625,147.09571489220045
4.569138276553106,150.72694038175243
4.599198396793587,154.3864701759818
4.629258517034068,158.07120309273697
4.659318637274549,161.77790455079364
4.68937875751503,165.5032128809153
4.719438877755511,169.24364643130008
4.749498997995992,172.99561144817477
4.779559118236473,176.75541070503488
4.809619238476954,180.51925284677245
4.839679358717435,184.28326240698547
4.869739478957916,188.04349045089063
4.8997995991983965,191.79592578795982
4.929859719438878,195.53650669326976
4.959919839679359,199.2611330700789
4.98997995991984,202.965678981256
5.020040080160321,206.6460054723263
5.050100200400801,210.2979736058484
5.080160320641283,213.9174576231793
5.110220440881764,217.50035814842204
5.140280561122244,221.04261534800185
5.170340681362726,224.54022195937142
5.200400801603206,227.98923610335018
5.2304609218436875,231.38579379639776
5.260521042084168,234.72612108199988
5.290581162324649,238.00654570407633
5.320641282565131,241.2235082498022
5.350701402805611,244.37357269460927
5.380761523046092,247.45343628795183
5.410821643286573,250.45993872519594
5.440881763527054,253.39007055773314
5.470941883767535,256.2409808010274
5.501002004008016,259.0099837078358
5.531062124248497,261.6945646816599
5.561122244488978,264.2923853133975
5.591182364729459,266.8012875316654
5.62124248496994,269.2192968653892
5.651302605210421,271.54462482392887
5.681362725450902,273.77567040754695
5.7114228456913825,275.91102076731266
5.741482965931864,277.9494510396875
5.771543086172345,279.8899233867062
5.801603206412826,281.731585277146
5.831663326653307,283.4737670493609
5.861723446893787,285.1159787990192
5.891783567134269,286.65790663896297
5.921843687374749,288.0994083803835
5.95190380761523,289.4405086864563
5.981963927855712,290.6813937507553
6.012024048096192,291.822405553308
6.0420841683366735,292.8640357474428
6.072144288577154,293.80691922983107
6.102204408817635,294.651827445495
6.132264529058117,295.39966147810173
6.162324649298597,296.0514449742005
6.192384769539078,296.60831694810406
6.222444889779559,297.0715245117081
6.25250501002004,297.44241557126435
6.282565130260521,297.72243153019264
6.312625250501002,297.9131000344066
6.342685370741483,298.01602779363714
6.372745490981964,298.03289350932124
6.402805611222445,297.9654409366511
6.432865731462926,297.815472105481
6.462925851703407,297.58484072179704
6.492985971943888,297.2754457687742
6.5230460921843685,296.88922532359555
6.55310621242485,296.42815060366183
6.58316633266533,295.89422025331186
6.613226452905812,295.28945487982355
6.643286573146293,294.6158918452874
6.673346693386773,293.875580318843
6.703406813627255,293.070576591955
6.733466933867735,292.20293965760754
6.763527054108216,291.27472705275346
6.793587174348698,290.2879909619209
6.823647294589178,289.2447745786522
6.8537074148296595,288.1471087202379
6.88376753507014,286.9970086903464
6.913827655310621,285.7964713832131
6.943887775551103,284.5474726223718
6.973947895791583,283.2519647263041
7.004008016032064,281.91187429288664
7.034068136272545,280.52910019414645
7.064128256513026,279.1055117724567
7.094188376753507,277.64294722938064
7.124248496993988,276.1432121976463
7.154308617234469,274.6080784874601
7.18436873747495,273.03928299771485
7.214428857715431,271.4385267830412
7.244488977955911,269.80747426766715
7.274549098196393,268.1477525972049
7.304609218436874,266.4609511196955
7.3346693386773545,264.74862098736065
7.364729458917836,263.0122748710097
7.394789579158316,261.25338677888163
7.424849699398798,259.4733919724771
7.454909819639279,257.67368697185367
7.484969939879759,255.85562964334727
7.515030060120241,254.02053936293447
7.545090180360721,252.16969724878248
7.575150300601202,250.30434645686194
7.605210420841684,248.425692533618
7.635270541082164,246.53490382071334
7.6653306613226455,244.6331119057248
7.695390781563126,242.7214121148015
7.725450901803607,240.8008640421043
7.755511022044089,238.8724921118779
7.785571142284569,236.93728616907725
7.81563126252505,234.99620209475972
7.845691382765531,233.05016244264283
7.875751503006012,231.1000570937766
7.905811623246493,229.1467439258373
7.935871743486974,227.19104949469877
7.965931863727455,225.23376972535996
7.995991983967936,223.27567060993252
8.026052104208416,221.31748891045322
8.056112224448897,219.35993286450113
8.086172344689379,217.40368289173685
8.11623246492986,215.44939229973082
8.146292585170341,213.4976879874436
8.176352705410821,211.54917114504806
8.206412825651302,209.60441794879216
8.236472945891784,207.66398024977158
8.266533066132265,205.7283862555978
8.296593186372746,203.79814120405277
8.326653306613226,201.8737280279264
8.356713426853707,199.95560801034466
8.386773547094188,198.04422142991638
8.41683366733467,196.13998819518514
8.446893787575151,194.2433084681041
8.47695390781563,192.35456327565817
8.507014028056112,190.47411510989033
8.537074148296593,188.60230851567243
8.567134268537075,186.7394706661424
8.597194388777556,184.88591192563285
8.627254509018035,183.0419263999451
8.657314629258517,181.2077924739347
8.687374749498998,179.3837733363498
8.71743486973948,177.57011749177843
8.74749498997996,175.76705926020202
8.77755511022044,173.9748192634089
8.807615230460922,172.1936048991574
8.837675350701403,170.42361080269382
8.867735470941884,168.66501929591453
8.897795591182364,166.91800082428585
8.927855711422845,165.18271438167793
8.957915831663327,163.45930792328363
8.987975951903808,161.74791876679652
9.01803607214429,160.04867398201816
9.048096192384769,158.36169076920734
9.07815631262525,156.68707682614954
9.108216432865731,155.02493070441932
9.138276553106213,153.3753421548837
9.168336673346694,151.7383924627321
9.198396793587174,150.1141547722464
9.228456913827655,148.50269440154707
9.258517034068136,146.90406914753225
9.288577154308618,145.31832958125378
9.318637274549099,143.74551933395722
9.348697394789578,142.1856753740067
9.37875751503006,140.63882827492063
9.408817635270541,139.10500247483853
9.438877755511022,137.5842165274029
9.468937875751504,136.076483344593
9.498997995991983,134.58181043150634
9.529058116232465,133.10020011339213
9.559118236472946,131.63164975513948
9.589178356713427,130.176151973429
9.619238476953909,128.7336948417613
9.649298597194388,127.30426208855954
9.67935871743487,125.88783328855014
9.70941883767535,124.48438404764107
9.739478957915832,123.09388618139937
9.769539078156313,121.71630788754092
9.799599198396793,120.35161391219825
9.829659318637274,118.99976571076148
9.859719438877756,117.6607216027722
9.889779559118237,116.33443692161919
9.919839679358718,115.02086415888293
9.949899799599198,113.71995310359824
9.97995991983968,112.43165097657776
10.01002004008016,111.15590255995556
10.040080160320642,109.89265032209599
10.070140280561123,108.64183453802544
10.100200400801603,107.40339340550592
10.130260521042084,106.17726315693025
10.160320641282565,104.96337816712925
10.190380761523047,103.7616710573053
10.220440881763528,102.5720727950298
10.250501002004007,101.39451279069264
10.280561122244489,100.22891899032285
10.31062124248497,99.07521796497817
10.340681362725451,97.93333499680288
10.370741482965931,96.803194161864
10.400801603206412,95.68471840987608
10.430861723446894,94.57782964091194
10.460921843687375,93.48244877920337
10.490981963927856,92.3984958441309
10.521042084168336,91.32589001851356
10.551102204408817,90.2645497141983
10.581162324649299,89.21439263523787
10.61122244488978,88.1753358385101
10.641282565130261,87.14729579198605
10.67134268537074,86.13018843074869
10.701402805611222,85.12392921077014
10.731462925851703,84.12843316056107
10.761523046092185,83.14361493075714
10.791583166332666,82.16938884171256
10.821643286573146,81.20566892917303
10.851703406813627,80.25236898808637
10.881763527054108,79.30940261462676
10.91182364729459,78.37668324649464
10.94188376753507,77.45412420150271
10.97194388777555,76.5416387146124
11.002004008016032,75.63913997338145
11.032064128256513,74.7465411518879
11.062124248496994,73.86375544323995
11.092184368737476,72.99069609066738
11.122244488977955,72.12727641726593
11.152304609218437,71.27340985443816
11.182364729458918,70.42900996907771
11.2124248496994,69.59399048953932
11.24248496993988,68.76826533043821
11.27254509018036,67.95174861632738
11.302605210420841,67.14435470426581
11.332665330661323,66.34599820538703
11.362725450901804,65.5565940053506
11.392785571142285,64.7760572839808
11.422845691382765,64.0043035337896
11.452905811623246,63.24124857770816
11.482965931863728,62.486808585900974
11.513026052104209,61.74090009174214
11.54308617234469,61.00344000697933
11.57314629258517,60.27434563611456
11.603206412825651,59.55353469002853
11.633266533066132,58.840925298880535
11.663326653306614,58.136436024302796
11.693386773547093,57.439985870927
11.723446893787575,56.751494297245436
11.753507014028056,56.0708812258767
11.783567134268537,55.398067053174955
11.813627254509019,54.73297265831579
11.843687374749498,54.075519411809786
11.87374749498998,53.42562918342575
11.90380761523046,52.78322434966409
11.933867735470942,52.14822780069593
11.963927855711423,51.52056294682929
11.993987975951903,50.900153724513586
12.024048096192384,50.286924601899884
12.054108216432866,49.68080058397426
12.084168336673347,49.08170721727765
12.114228456913828,48.48957059423922
12.144288577154308,47.90431735711507
12.17434869739479,47.32587470157171
12.20440881763527,46.75417037994212
12.234468937875752,46.18913270405591
12.264529058116233,45.63069054790636
12.294589178356713,45.0787733498253
12.324649298597194,44.533311114486075
12.354709418837675,43.99423441457085
12.384769539078157,43.46147439217078
12.414829659318638,42.93496275992286
12.444889779559118,42.41463180189342
12.474949899799599,41.90041437421913
12.50501002004008,41.39224390551647
12.535070140280562,40.89005439706537
12.565130260521043,40.3937804227833
12.595190380761522,39.90335712899225
12.625250501002004,39.41872023399827
12.655310621242485,38.93980602745331
12.685370741482966,38.46655136957412
12.715430861723448,37.99889369021129
12.745490981963927,37.53677098765549
12.775551102204409,37.08012182739192
12.80561122244489,36.628885340655586
12.835671342685371,36.18300122285295
12.865731462925853,35.74240973184772
12.895791583166332,35.30705168611675
12.925851703406813,34.876868462782106
12.955911823647295,34.45180199552551
12.985971943887776,34.031794772393376
13.016032064128256,33.61678983348715
13.046092184368737,33.20673076856423
13.076152304609218,32.80156171452389
13.1062124248497,32.40122735283878
13.136272545090181,32.00567290684936
13.16633266533066,31.614844139016434
13.196392785571142,31.22868734807738
13.226452905811623,30.847149366135447
13.256513026052104,30.470177555677434
13.286573146292586,30.09771980652666
13.316633266533065,29.729724532734405
13.346693386773547,29.36614066941374
13.376753507014028,29.006917669517772
13.40681362725451,28.652005500570148
13.43687374749499,28.301354641342577
13.46693386773547,27.95491607849544
13.496993987975952,27.612641303167532
13.527054108216433,27.27448230753362
13.557114228456914,26.940391581340073
13.587174348697395,26.610322108345155
13.617234468937875,26.284227362849606
13.647294589178356,25.96206130606149
13.677354709418838,25.643778382530023
13.707414829659319,25.32933351652033
13.7374749498998,25.018682108373067
13.76753507014028,24.711780030845418
13.797595190380761,24.408583625435096
13.827655310621243,24.109049698689926
13.857715430861724,23.813135518504332
13.887775551102205,23.52079881040547
13.917835671342685,23.231997753827848
13.947895791583166,22.946690978383447
13.977955911823647,22.664837560126244
14.008016032064129,22.38639701781153
14.03807615230461,22.11132930914089
14.06813627254509,21.83959482703104
14.098196392785571,21.571154395859633
14.128256513026052,21.30596926772242
14.158316633266534,21.044001118690993
14.188376753507015,20.785212045074346
14.218436873747494,20.52956455968524
14.248496993987976,20.277021588112447
14.278557114228457,20.02754646500076
14.308617234468938,19.78110293033698
14.338677354709418,19.537655125747722
14.3687374749499,19.297167590806556
14.39879759519038,19.05960525934682
14.428857715430862,18.824933455799872
14.458917835671343,18.59311789152027
14.488977955911823,18.364124661157724
14.519038076152304,18.13792023901065
14.549098196392785,17.914471475430954
14.579158316633267,17.693745593194695
14.609218436873748,17.475710183934154
14.639278557114228,17.26033320456458
14.669338677354709,17.047582973732244
14.69939879759519,16.837428168280177
14.729458917835672,16.62983781973202
14.759519038076153,16.424781310794657
14.789579158316633,16.22222837187977
14.819639278557114,16.02214907764462
14.849699398797595,15.824513843554227
14.879759519038076,15.629293422461975
14.909819639278558,15.436458901212275
14.939879759519037,15.245981697262607
14.969939879759519,15.057833555327006
15.0,14.871986544045548


==> PlotData/SIRdata.txt <==
1.0,3.0,15.0
2.0,8.0,15.0
3.0,28.0,15.0
4.0,75.0,15.0
5.0,221.0,15.0
6.0,291.0,15.0
7.0,255.0,15.0
8.0,235.0,15.0
9.0,190.0,15.0
10.0,126.0,15.0
11.0,70.0,15.0
12.0,28.0,15.0
13.0,12.0,15.0
14.0,5.0,15.0


==> PlotData/SIRgeosINFO.txt <==
xmin = 0.00212043, xmax = 0.00224493, ymin = 0.419472, ymax = 0.477816, 
MLE = [0.00218174, 0.447352]

==> PlotData/SIRshadow12.txt <==
0.6671639,0.002238257
0.6650417,0.00223906
0.6630143,0.002239833
0.6602596,0.002240903
0.6586571,0.002241535
0.6568939,0.002242229
0.6551999,0.002242902
0.6525282,0.002243973
0.6477937,0.002245868
0.6443237,0.002247251
0.6283515,0.002253606
0.6264132,0.002254396
0.6245385,0.002255166
0.6227222,0.002255918
0.6209744,0.002256645
0.6192742,0.002257358
0.6176068,0.002258062
0.6159998,0.002258746
0.6144248,0.002259421
0.6129289,0.002260067
0.611458,0.002260707
0.6063069,0.002262976
0.601374,0.002265147
0.596947,0.002267088
0.5940622,0.002268347
0.5925433,0.002269007
0.5906486,0.002269829
0.5889211,0.002270583
0.5872429,0.00227132
0.5856101,0.002272041
0.584028,0.002272745
0.5824861,0.002273435
0.580998,0.002274106
0.5795511,0.002274762
0.5781394,0.002275407
0.5767627,0.002276041
0.5754126,0.002276667
0.5740895,0.002277285
0.5727885,0.002277897
0.5715128,0.002278501
0.5702605,0.0022791
0.5690275,0.002279693
0.5678122,0.002280282
0.5636311,0.002282314
0.5581249,0.002284981
0.5535296,0.0022872
0.5498755,0.002288957
0.5472421,0.002290222
0.5457581,0.00229094
0.5442887,0.002291656
0.5428591,0.002292357
0.5414412,0.002293056
0.5400494,0.002293748
0.5386942,0.002294426
0.5373594,0.002295098
0.5360389,0.002295768
0.5347702,0.002296415
0.533494,0.002297071
0.5322398,0.002297721
0.5310288,0.002298353
0.5298199,0.002298988
0.5286294,0.002299618
0.5256881,0.00230119
0.5200115,0.002304222
0.5150741,0.002306849
0.5108325,0.002309099
0.5080897,0.002310552
0.5067769,0.002311253
0.5054579,0.002311962
0.5041619,0.002312664
0.5029097,0.002313346
0.5016609,0.002314031
0.5004315,0.00231471
0.4992214,0.002315383
0.4980411,0.002316044
0.4968608,0.002316709
0.4957308,0.002317351
0.4946168,0.002317988
0.4935086,0.002318626
0.4924212,0.002319256
0.4913651,0.002319874
0.4899958,0.00232068
0.4840804,0.002324162
0.4790804,0.002327096
0.4744783,0.002329786
0.4723469,0.002331032
0.4711246,0.002331752
0.4699529,0.002332446
0.4687978,0.002333135
0.4676495,0.002333825
0.4665226,0.002334506
0.4654275,0.002335173
0.464346,0.002335836
0.4633117,0.002336474
0.4623048,0.0023371
0.4613172,0.002337718
0.4603392,0.002338335
0.4593954,0.002338935
0.4584856,0.002339518
0.4548407,0.002341878
0.448821,0.002345773
0.4427885,0.002349666
0.4400605,0.002351422
0.4390635,0.002352064
0.4380859,0.002352698
0.4371277,0.002353323
0.4361933,0.002353938
0.4352792,0.002354543
0.4343884,0.002355137
0.4335244,0.002355717
0.4326813,0.002356288
0.4318583,0.002356849
0.4310653,0.002357394
0.4302926,0.00235793
0.4295463,0.002358453
0.4283632,0.002359277
0.4159287,0.002368124
0.410649,0.002371865
0.4098049,0.002372465
0.4089809,0.002373055
0.4081823,0.00237363
0.4070081,0.002374489
0.40668,0.002374724
0.4059662,0.00237525
0.4052733,0.002375766
0.4045978,0.002376272
0.4039442,0.002376766
0.40333,0.002377236
0.4027348,0.002377695
0.3910163,0.002386801
0.3853689,0.002391188
0.3846422,0.002391759
0.3839233,0.002392329
0.3832365,0.002392877
0.3825573,0.002393423
0.3819106,0.002393948
0.3812828,0.002394462
0.3806634,0.002394973
0.3800764,0.002395463
0.3743718,0.002400288
0.36535,0.002407918
0.3647547,0.002408422
0.3641775,0.002408914
0.3636223,0.002409393
0.3630852,0.00240986
0.362567,0.002410314
0.3620677,0.002410757
0.3615916,0.002411184
0.361132,0.002411601
0.3478267,0.002423798
0.3472896,0.002424298
0.3467611,0.002424795
0.34628,0.002425252
0.3458048,0.002425707
0.3453402,0.002426158
0.3395187,0.002431904
0.336447,0.002434885
0.3352682,0.002436101
0.3342505,0.002437107
0.3337728,0.002437585
0.3305959,0.002440933
0.3270379,0.002444611
0.3265777,0.002445087
0.3261318,0.002445554
0.325704,0.002446006
0.3253021,0.002446437
0.324917,0.002446855
0.3245518,0.002447258
0.3164155,0.002456297
0.315976,0.002456793
0.3155565,0.002457272
0.3151711,0.002457717
0.3141372,0.002458939
0.3114256,0.002462165
0.307841,0.00246645
0.3072447,0.002467169
0.3068773,0.00246762
0.3065316,0.002468052
0.3037913,0.002471557
0.3007256,0.002475483
0.3004291,0.002475872
0.3001348,0.002476266
0.2971007,0.002480423
0.2952304,0.002482988
0.2932841,0.002485848
0.2910396,0.002489147
0.289268,0.002491952
0.2875953,0.002494602
0.2857321,0.002497808
0.2847838,0.002499443
0.2827366,0.002503316
0.2815717,0.002505752
0.2812368,0.002506459
0.2809435,0.002507078
0.2800787,0.002509106
0.2794261,0.002510846
0.2789225,0.002512214
0.2781759,0.002514724
0.2777228,0.002516769
0.2775757,0.002521495
0.2778655,0.002522646
0.2783158,0.002523653
0.2789499,0.002524525
0.279823,0.00252528
0.2810665,0.002525913
0.2827269,0.002526319
0.2847378,0.002526423
0.2871356,0.002526214
0.2901128,0.002525626
0.2906194,0.002525491
0.2939569,0.002524517
0.2945673,0.002524316
0.2989957,0.002522675
0.2996993,0.002522402
0.3003611,0.002522115
0.3056384,0.002519827
0.3061841,0.002519588
0.3064638,0.002519467
0.315218,0.002515238
0.3194541,0.002513035
0.327008,0.002509103
0.3407373,0.002501615
0.3414278,0.002501238
0.3429363,0.00250041
0.3623135,0.002489592
0.3699081,0.00248535
0.3827715,0.002478174
0.3939076,0.002471982
0.3980265,0.002469707
0.4076647,0.002464439
0.415881,0.002459974
0.423877,0.002455653
0.4322873,0.002451135
0.4370963,0.002448573
0.4455077,0.002444154
0.4526858,0.002440407
0.4601962,0.002436512
0.4677077,0.002432641
0.4752321,0.002428789
0.4827692,0.002424955
0.490317,0.002421141
0.4937099,0.002419445
0.5013768,0.002415664
0.5090457,0.002411905
0.5162634,0.002408389
0.5234983,0.002404886
0.5309455,0.002401301
0.5378767,0.002398024
0.5456859,0.002394354
0.5535309,0.002390689
0.5613439,0.002387062
0.5651098,0.00238533
0.5729868,0.002381742
0.5805037,0.002378338
0.5880457,0.002374943
0.593785,0.002372382
0.6019153,0.002368787
0.6095885,0.002365415
0.6133314,0.002363777
0.6204665,0.002360685
0.6287748,0.002357105
0.6341764,0.002354794
0.6425841,0.002351224
0.6464191,0.002349605
0.6541343,0.002346366
0.6561336,0.002345531
0.6581491,0.002344697
0.660164,0.002343862
0.6648978,0.002341901
0.6750954,0.002337702
0.6806833,0.002335423
0.6942913,0.002329925
0.7028811,0.002326481
0.7124034,0.002322691
0.7333283,0.002314458
0.7416671,0.002311224
0.7498179,0.002308085
0.758759,0.002304659
0.7688076,0.002300834
0.7772291,0.002297649
0.7939887,0.002291385
0.803773,0.002287754
0.8105401,0.002285261
0.8207868,0.002281514
0.8311381,0.002277752
0.8409297,0.002274214
0.8514681,0.002270428
0.8638816,0.002265995
0.8739569,0.002262431
0.8847053,0.002258646
0.8964834,0.002254521
0.9073001,0.002250752
0.9153242,0.00224797
0.9272858,0.002243843
0.9389251,0.002239847
0.9511636,0.002235663
0.9644695,0.002231137
0.9706014,0.002229059
0.9744032,0.002227771
0.9788049,0.002226282
0.9925961,0.002221624
1.007562,0.002216593
1.011104,0.002215404
1.014177,0.002214372
1.020747,0.002212163
1.035158,0.00220733
1.042459,0.002204888
1.045331,0.002203926
1.047998,0.002203032
1.054535,0.002200833
1.070649,0.002195427
1.074172,0.002194245
1.076692,0.002193396
1.081135,0.002191893
1.09804,0.002186183
1.099772,0.002185599
1.101469,0.002185022
1.103123,0.002184456
1.120246,0.0021786
1.121842,0.002178056
1.123392,0.002177522
1.124903,0.002176999
1.140151,0.002171695
1.14159,0.002171195
1.142975,0.002170709
1.144315,0.002170233
1.157835,0.002165429
1.159104,0.002164976
1.160319,0.002164536
1.17225,0.002160181
1.173956,0.002159555
1.175054,0.002159146
1.185474,0.002155215
1.186482,0.002154833
1.187437,0.002154464
1.19654,0.002150902
1.197406,0.002150557
1.198228,0.002150222
1.205462,0.002147267
1.20678,0.002146716
1.213066,0.002144022
1.213808,0.002143704
1.214507,0.002143392
1.219819,0.002140976
1.220913,0.002140464
1.225595,0.002138194
1.226184,0.002137904
1.226726,0.002137623
1.230689,0.002135525
1.232751,0.002134343
1.234827,0.002133123
1.237585,0.002131329
1.237901,0.002131115
1.240251,0.002129319
1.240452,0.002129141
1.242201,0.002127473
1.243408,0.002125878
1.244035,0.002124342
1.24362,0.002122402
1.243422,0.002121877
1.243147,0.002121559
1.241848,0.002120581
1.240269,0.00211987
1.237389,0.002118914
1.23377,0.002118171
1.228959,0.002117569
1.222419,0.002117143
1.213281,0.002116993
1.20114,0.002117273
1.182259,0.002118366
1.177649,0.002118681
1.172808,0.002119133
1.15689,0.002120619
1.156283,0.002120677
1.155769,0.002120735
1.137965,0.002122818
1.129463,0.002123813
1.128176,0.002123976
1.117995,0.002125395
1.09841,0.00212812
1.097133,0.002128297
1.095248,0.002128565
1.093646,0.002128801
1.092084,0.002129041
1.090088,0.002129359
1.087039,0.002129849
1.083025,0.002130498
1.078691,0.002131207
1.074504,0.002131905
1.07274,0.002132203
1.053893,0.00213528
1.049062,0.002136067
1.047232,0.002136372
1.04545,0.002136679
1.043178,0.002137085
1.039757,0.002137705
1.035296,0.00213852
1.030502,0.002139405
1.025883,0.00214027
1.021573,0.00214109
1.017661,0.002141849
1.01178,0.002143015
0.9943105,0.002146311
0.9924606,0.002146664
0.9896489,0.002147219
0.9853831,0.002148079
0.980309,0.002149117
0.975332,0.00215015
0.9707128,0.002151121
0.9665308,0.002152013
0.9627331,0.002152834
0.9377036,0.002158324
0.9339524,0.002159184
0.9313214,0.002159807
0.9305373,0.002159976
0.9263429,0.002160935
0.9214945,0.002162046
0.9170165,0.002163084
0.912973,0.002164031
0.9093055,0.002164898
0.8860011,0.002170588
0.8824256,0.002171479
0.8791623,0.002172299
0.8761744,0.002173059
0.8734111,0.002173767
0.8708499,0.002174431
0.8685158,0.002175043
0.8663677,0.002175613
0.8643702,0.002176149
0.860071,0.002177269
0.8509793,0.002179763
0.8474771,0.002180703
0.8379528,0.002183219
0.8345035,0.002184146
0.8313017,0.002185013
0.8283859,0.002185808
0.8256259,0.002186567
0.8230616,0.002187278
0.8207243,0.002187931
0.8185219,0.002188552
0.8164495,0.002189142
0.8145214,0.002189696
0.812715,0.002190221
0.8109655,0.002190735
0.8050872,0.002192487
0.7909618,0.002196694
0.7835331,0.002198899
0.7815589,0.002199483
0.7806791,0.002199742
0.7783596,0.002200429
0.7761665,0.002201082
0.774096,0.002201704
0.7721602,0.00220229
0.7703356,0.002202846
0.7685643,0.002203391
0.7668416,0.002203926
0.7650646,0.002204484
0.7632031,0.002205073
0.7612387,0.0022057
0.7591185,0.002206381
0.7568966,0.002207099
0.7545358,0.002207866
0.7521392,0.002208651
0.7497471,0.00220944
0.7471227,0.002210311
0.7462137,0.002210612
0.7448314,0.002211068
0.7393914,0.00221285
0.7276842,0.002216671
0.7259059,0.00221725
0.7242284,0.002217803
0.7224506,0.002218395
0.7205508,0.002219034
0.7185183,0.002219724
0.7163622,0.002220462
0.7141382,0.002221228
0.7118823,0.002222012
0.7096333,0.002222799
0.7074312,0.002223575
0.7052994,0.002224333
0.7032378,0.002225071
0.701261,0.002225785
0.6993808,0.002226469
0.6924535,0.002229013
0.6902841,0.002229805
0.6887405,0.002230365
0.6877038,0.002230738
0.6837435,0.002232156
0.6832379,0.002232337
0.6810272,0.002233133
0.6786962,0.002233979
0.6763385,0.002234842
0.6739882,0.002235708
0.671648,0.002236576
0.669364,0.002237429


==> PlotData/SIRshadow13.txt <==
0.6654357,0.4812836
0.6619505,0.481421
0.6584924,0.4815566
0.6550507,0.4816906
0.6516252,0.4818234
0.6482175,0.4819546
0.6448304,0.4820842
0.6414658,0.482212
0.6381242,0.4823381
0.6348072,0.4824625
0.631517,0.482585
0.628249,0.4827058
0.6250017,0.4828249
0.6217737,0.4829424
0.6171805,0.4831093
0.6138365,0.4832296
0.6104971,0.483349
0.6071732,0.483467
0.6038649,0.4835836
0.6005719,0.4836988
0.5973052,0.4838123
0.5940322,0.4839251
0.5907851,0.4840362
0.5875639,0.4841455
0.5843366,0.4842541
0.5811348,0.4843609
0.577948,0.4844664
0.5747762,0.4845704
0.5716088,0.4846734
0.5684716,0.4847744
0.5653408,0.4848743
0.5622177,0.484973
0.5581402,0.4851003
0.5552294,0.4851906
0.552332,0.4852796
0.5494479,0.485367
0.546577,0.4854529
0.5437194,0.4855373
0.5408749,0.4856202
0.5380437,0.4857017
0.5352253,0.4857815
0.5324201,0.4858599
0.5296277,0.4859367
0.5268483,0.486012
0.5240818,0.4860858
0.5213279,0.486158
0.5185869,0.4862286
0.5158585,0.4862977
0.5131427,0.4863651
0.5104395,0.486431
0.5067903,0.4865189
0.5039491,0.4865859
0.5011313,0.486651
0.4983089,0.486715
0.4955189,0.486777
0.4927243,0.4868378
0.4899527,0.4868967
0.4871947,0.4869541
0.4844413,0.48701
0.4817016,0.4870642
0.4789842,0.4871166
0.4762627,0.4871677
0.473572,0.4872168
0.4708755,0.4872645
0.4678602,0.487316
0.4648658,0.4873637
0.4622195,0.4874042
0.4595781,0.4874429
0.456967,0.4874796
0.4543607,0.4875146
0.4517592,0.4875479
0.4491793,0.4875793
0.4465958,0.4876089
0.4440419,0.4876365
0.4414845,0.4876624
0.4389482,0.4876863
0.4364247,0.4877083
0.433898,0.4877286
0.4309957,0.4877495
0.4287021,0.4877642
0.4264196,0.487777
0.4241479,0.4877875
0.4218871,0.4877959
0.4196371,0.4878022
0.4173978,0.4878063
0.4151691,0.4878081
0.4129511,0.4878077
0.4107435,0.4878049
0.4085464,0.4877998
0.4063596,0.4877924
0.4036721,0.4877807
0.4012981,0.4877677
0.398937,0.4877523
0.396596,0.4877346
0.394253,0.4877142
0.3919227,0.4876914
0.3896051,0.487666
0.3872929,0.4876379
0.3849933,0.4876073
0.3824806,0.4875704
0.3804418,0.4875381
0.3784128,0.4875029
0.3763934,0.4874647
0.3743837,0.4874235
0.3723835,0.4873792
0.3703927,0.4873317
0.3684114,0.487281
0.3664393,0.4872269
0.364388,0.4871669
0.3621344,0.4870974
0.3598873,0.4870243
0.3576545,0.4869478
0.3554135,0.486867
0.3532789,0.4867863
0.3529982,0.4867773
0.3511677,0.4866996
0.3495315,0.4866334
0.3476712,0.4865507
0.3458197,0.4864637
0.3444735,0.4863923
0.3426743,0.4863033
0.3421429,0.4862761
0.3403671,0.4861771
0.3390471,0.4861079
0.3372466,0.4860028
0.3359716,0.4859198
0.3344199,0.4858266
0.3336712,0.4857767
0.3318499,0.4856534
0.3308888,0.4855909
0.3296266,0.4854956
0.328358,0.4854074
0.3275497,0.4853415
0.326625,0.4852753
0.3256235,0.4851925
0.3252134,0.4851596
0.3243066,0.4850887
0.3236137,0.4850278
0.3232254,0.4849941
0.322599,0.4849437
0.3219156,0.4848834
0.3215887,0.4848572
0.3209,0.4847914
0.3202262,0.4847318
0.3192474,0.4846346
0.3188348,0.4845988
0.3185456,0.4845771
0.3171591,0.4844312
0.3168736,0.4844098
0.3152103,0.4842294
0.3130251,0.4839944
0.311273,0.4837877
0.3086986,0.4834701
0.306793,0.4832178
0.3046288,0.4829146
0.3026978,0.4826244
0.3004308,0.4822602
0.2982787,0.4818845
0.2963479,0.481517
0.2942368,0.4810881
0.2919738,0.4805729
0.2899136,0.480052
0.2876373,0.4794043
0.2849707,0.4785101
0.2828558,0.4776403
0.2802012,0.4762602
0.2785993,0.474923
0.2784224,0.4747173
0.2777933,0.4737513
0.2776609,0.4734844
0.2775591,0.4717141
0.277786,0.4710165
0.2782534,0.4702862
0.2789735,0.4693991
0.2795434,0.4688393
0.2804161,0.468136
0.2811186,0.4676483
0.2821037,0.4670443
0.2832327,0.4664026
0.2842407,0.4658778
0.2852546,0.4653762
0.2855795,0.4652312
0.286736,0.4647271
0.2878566,0.464254
0.2885624,0.4639683
0.2900129,0.4634191
0.2912767,0.4629654
0.292011,0.4627167
0.2932695,0.462302
0.2946071,0.4618702
0.2948671,0.4617835
0.2962281,0.4613676
0.2974685,0.4610097
0.2986809,0.4606637
0.3000861,0.4602741
0.3016185,0.4598664
0.3031148,0.4594782
0.3045998,0.4591062
0.3060388,0.4587567
0.3075122,0.4584081
0.3089549,0.4580751
0.3104566,0.4577382
0.3119853,0.4574037
0.3135516,0.45707
0.3150888,0.45675
0.3166614,0.4564302
0.3181005,0.4561424
0.3196448,0.4558373
0.3212494,0.4555319
0.3228531,0.4552331
0.3244569,0.4549403
0.3259313,0.4546755
0.3275597,0.4543898
0.329188,0.4541097
0.3298329,0.4540012
0.3315228,0.4537184
0.3332142,0.4534408
0.3349033,0.453169
0.3365886,0.4529029
0.3382713,0.4526421
0.3398265,0.4524062
0.3415312,0.452151
0.3432689,0.4518954
0.3451552,0.4516248
0.3468375,0.4513869
0.3486221,0.4511375
0.3504152,0.450891
0.3522229,0.4506467
0.3540451,0.4504045
0.3558247,0.4501715
0.3577106,0.4499283
0.359568,0.4496932
0.3614271,0.4494616
0.3633002,0.4492319
0.3653967,0.4489795
0.36715,0.4487726
0.3690675,0.4485484
0.370999,0.4483261
0.3729445,0.4481056
0.3748903,0.4478884
0.3768453,0.4476733
0.378828,0.4474585
0.3808152,0.4472465
0.3828163,0.4470361
0.3848381,0.4468267
0.3868599,0.4466203
0.3888955,0.4464156
0.3909517,0.4462117
0.3930079,0.4460108
0.3950918,0.44581
0.3971356,0.4456158
0.3994178,0.4454018
0.4015591,0.4452047
0.4036309,0.4450166
0.4057893,0.4448232
0.407955,0.444632
0.4101279,0.4444427
0.4123151,0.4442548
0.414525,0.4440677
0.4167356,0.443883
0.4189756,0.4436986
0.4212159,0.4435166
0.4234782,0.4433354
0.425752,0.4431558
0.4279783,0.4429827
0.4302783,0.4428059
0.4326008,0.4426299
0.4349239,0.4424562
0.4372772,0.4422828
0.4396313,0.4421115
0.4420084,0.441941
0.4444014,0.4417717
0.4467883,0.441605
0.448896,0.4414578
0.4518942,0.441254
0.4536104,0.4411385
0.4543646,0.4410886
0.4560269,0.4409781
0.4568215,0.4409261
0.4584482,0.4408208
0.4616671,0.440614
0.4635254,0.4404964
0.4668099,0.4402905
0.4693863,0.4401318
0.4709423,0.4400363
0.4719188,0.4399772
0.4734501,0.439886
0.4743752,0.4398305
0.4771819,0.4396648
0.4788605,0.4395624
0.4814621,0.4394121
0.4840611,0.4392641
0.4866614,0.4391179
0.489259,0.4389737
0.4918603,0.4388313
0.4944574,0.438691
0.4970599,0.4385522
0.4996613,0.4384153
0.5022616,0.4382804
0.5048662,0.438147
0.5074741,0.4380152
0.5100859,0.4378852
0.5127029,0.4377565
0.5153183,0.4376298
0.5178215,0.4375104
0.5204479,0.4373866
0.5230547,0.4372656
0.5256645,0.4371463
0.531834,0.4368698
0.5344966,0.4367513
0.537171,0.4366339
0.539855,0.4365178
0.5425335,0.4364036
0.5452104,0.4362911
0.5478891,0.4361803
0.5505347,0.4360725
0.5531804,0.4359664
0.5558265,0.4358621
0.5584669,0.4357598
0.5611009,0.4356596
0.5637169,0.4355621
0.5717174,0.435264
0.5744138,0.435164
0.5771154,0.4350655
0.5798238,0.4349686
0.5825492,0.4348727
0.5852893,0.4347781
0.5880298,0.4346853
0.5907827,0.4345939
0.5935351,0.4345042
0.5962783,0.4344168
0.6032322,0.4341935
0.6060037,0.434106
0.6087814,0.4340202
0.6115737,0.4339356
0.6143807,0.4338526
0.6172027,0.4337708
0.6200397,0.4336905
0.6228921,0.4336116
0.6259015,0.4335293
0.6322028,0.4333561
0.6351349,0.4332748
0.6377907,0.4332075
0.6410281,0.4331231
0.644283,0.4330397
0.6475484,0.4329575
0.6508318,0.4328762
0.6567978,0.4327325
0.6611189,0.4326298
0.6645098,0.4325519
0.668042,0.4324687
0.6708869,0.4324082
0.6742779,0.432334
0.6776952,0.4322606
0.681139,0.4321882
0.6845876,0.4321171
0.6887359,0.4320339
0.6957404,0.4318957
0.6992231,0.431829
0.7027265,0.4317635
0.7062648,0.4316989
0.7098164,0.4316354
0.7133888,0.431573
0.7169968,0.4315115
0.7206183,0.4314512
0.7242464,0.4313922
0.7299447,0.4313033
0.7361925,0.4312062
0.7393041,0.4311545
0.7421748,0.4311185
0.745911,0.431066
0.7496697,0.4310145
0.7534609,0.4309641
0.7598297,0.4308837
0.7662634,0.4308024
0.7700722,0.4307568
0.7739047,0.4307126
0.7777757,0.4306695
0.7816558,0.4306279
0.7855685,0.4305876
0.7894909,0.4305487
0.7934435,0.4305111
0.7984283,0.4304668
0.809907,0.4303598
0.8134207,0.4303293
0.816932,0.4303014
0.8204542,0.430276
0.8239941,0.4302531
0.8353847,0.4301925
0.8389769,0.4301671
0.8425803,0.4301444
0.8461808,0.4301244
0.852176,0.4300991
0.8557818,0.4300823
0.8594044,0.4300685
0.8668211,0.4300606
0.8751554,0.4300355
0.8793761,0.4300258
0.8836311,0.4300181
0.8878963,0.4300124
0.8921772,0.4300088
0.8965065,0.4300071
0.9016694,0.4300088
0.9119833,0.4300123
0.9162958,0.4300163
0.9206286,0.4300225
0.9249895,0.430031
0.929378,0.430042
0.9337821,0.4300553
0.9436724,0.4300915
0.9494544,0.4301117
0.9538385,0.4301314
0.9582526,0.4301538
0.9626701,0.4301789
0.9704236,0.430231
0.978542,0.4302809
0.9829336,0.4303129
0.9873252,0.4303477
0.9919371,0.430388
1.000763,0.4304727
1.006364,0.430522
1.010707,0.4305682
1.018394,0.4306608
1.026949,0.4307559
1.031164,0.430809
1.035386,0.4308665
1.045145,0.431011
1.051271,0.4310964
1.05523,0.4311598
1.064412,0.4313224
1.070271,0.4314173
1.076795,0.4315521
1.085129,0.4317076
1.089987,0.4318181
1.101528,0.4320624
1.112939,0.4323626
1.11867,0.4325148
1.129718,0.4328157
1.141964,0.433209
1.142592,0.4332284
1.154134,0.4336334
1.165179,0.4340749
1.173597,0.4344544
1.181998,0.4348621
1.190625,0.4353217
1.199291,0.4358371
1.202065,0.4360129
1.209039,0.4364936
1.214681,0.4369358
1.219109,0.4373526
1.222894,0.4377255
1.231856,0.4387793
1.237108,0.4396804
1.239439,0.4402167
1.240415,0.4404531
1.241258,0.4407451
1.243757,0.4419548
1.243539,0.4430881
1.242382,0.4439708
1.240657,0.4446427
1.238396,0.4452785
1.236108,0.4458593
1.233137,0.4464735
1.230171,0.4469974
1.226678,0.4475862
1.222929,0.448156
1.218981,0.4487072
1.214863,0.4492418
1.210598,0.4497616
1.206209,0.450268
1.201709,0.4507622
1.197114,0.4512452
1.192258,0.4517353
1.187138,0.4522333
1.181977,0.4527183
1.176799,0.4531896
1.17162,0.4536476
1.166423,0.4540949
1.161206,0.4545328
1.155976,0.4549615
1.150742,0.4553812
1.1455,0.4557928
1.140263,0.4561961
1.135054,0.4565901
1.129847,0.4569774
1.124642,0.4573584
1.119455,0.4577323
1.114262,0.4581012
1.109078,0.4584644
1.10392,0.458821
1.098748,0.4591741
1.092772,0.4595768
1.087809,0.4599073
1.082847,0.460234
1.077887,0.4605571
1.07293,0.4608766
1.067976,0.4611927
1.063027,0.4615054
1.058083,0.4618149
1.053145,0.4621211
1.048214,0.4624242
1.04329,0.4627244
1.038375,0.4630215
1.033468,0.4633157
1.02857,0.4636071
1.023682,0.4638957
1.018804,0.4641817
1.013936,0.4644649
1.00908,0.4647455
1.004235,0.4650236
0.9994018,0.465299
0.9945809,0.4655721
0.9897728,0.4658428
0.9849772,0.466111
0.9801947,0.4663768
0.9754258,0.4666403
0.9706705,0.4669016
0.9659293,0.4671606
0.9612021,0.4674173
0.9564897,0.4676719
0.9517917,0.4679243
0.9471087,0.4681746
0.9424406,0.4684228
0.937788,0.468669
0.9331507,0.468913
0.9285289,0.469155
0.9268689,0.4692419
0.9222583,0.4694829
0.9176644,0.4697219
0.9130868,0.4699588
0.9085262,0.4701939
0.9039822,0.4704269
0.8994553,0.4706581
0.8949454,0.4708873
0.8904527,0.4711146
0.8859769,0.4713401
0.8815187,0.4715637
0.8770775,0.4717854
0.8726538,0.4720054
0.8682477,0.4722236
0.8638589,0.4724399
0.8594876,0.4726545
0.8551337,0.4728672
0.8507975,0.4730783
0.8464792,0.4732877
0.8421749,0.4734955
0.8378919,0.4737014
0.8336267,0.4739056
0.829379,0.4741081
0.8251492,0.474309
0.8209371,0.4745083
0.8167424,0.4747058
0.8125657,0.4749017
0.8084067,0.4750961
0.8042654,0.4752888
0.8001417,0.4754798
0.7960357,0.4756693
0.7919474,0.4758573
0.7878766,0.4760435
0.7838237,0.4762283
0.7797881,0.4764115
0.7757702,0.4765931
0.7717699,0.4767732
0.7677871,0.4769518
0.7638218,0.4771288
0.7598739,0.4773042
0.7559435,0.4774782
0.7520305,0.4776506
0.7481349,0.4778216
0.7442568,0.4779911
0.7403957,0.478159
0.7365518,0.4783254
0.7273831,0.4787211
0.7236039,0.4788835
0.7198419,0.4790444
0.7160969,0.4792037
0.7123692,0.4793618
0.7086583,0.4795182
0.7049646,0.4796733
0.7012877,0.4798268
0.6976278,0.479979
0.6939846,0.4801298
0.690358,0.480279
0.6867482,0.4804268
0.683155,0.4805732
0.6795783,0.4807182
0.6760181,0.4808617
0.6724742,0.4810037
0.6689467,0.4811443


==> PlotData/SIRshadow23.txt <==
0.002264943,0.4320074
0.002263721,0.4319455
0.002262033,0.4318627
0.002260118,0.4317674
0.002258926,0.4317099
0.002257734,0.4316534
0.002256569,0.4315989
0.002255412,0.4315454
0.002254305,0.4314944
0.002253193,0.4314454
0.002252061,0.4313957
0.002250936,0.4313471
0.002249137,0.4312712
0.00224831,0.4312337
0.002247292,0.4311917
0.002246507,0.4311628
0.002245235,0.4311096
0.00224416,0.4310672
0.00224309,0.4310259
0.002242047,0.4309864
0.002240984,0.4309468
0.002239812,0.4309046
0.002236396,0.43078
0.002235189,0.4307432
0.002233872,0.4306983
0.002232868,0.4306654
0.002231877,0.4306336
0.002230924,0.4306044
0.002229917,0.430574
0.002228925,0.430545
0.002227936,0.4305169
0.002226951,0.4304896
0.002225691,0.430456
0.002224644,0.430427
0.002222659,0.4303774
0.002221096,0.4303375
0.002220191,0.4303152
0.002219322,0.430296
0.002218384,0.4302754
0.002217449,0.4302557
0.002216517,0.4302369
0.002215578,0.4302188
0.002214573,0.4302008
0.002211233,0.4301394
0.002210441,0.4301242
0.002209658,0.4301108
0.002208879,0.4300988
0.002207769,0.4300839
0.002206988,0.4300739
0.002203128,0.4300426
0.002201991,0.4300298
0.002201142,0.4300235
0.002192711,0.4299948
0.002189921,0.4300071
0.002188904,0.4300158
0.002186234,0.4300353
0.002183035,0.4300661
0.002182281,0.4300763
0.002181536,0.4300873
0.002180791,0.4301
0.002179233,0.4301298
0.002177425,0.4301627
0.002175931,0.430188
0.002175122,0.4302087
0.002174524,0.4302207
0.002174015,0.4302359
0.002171377,0.4303143
0.002170123,0.4303483
0.002169445,0.4303689
0.00216877,0.430391
0.002168106,0.430414
0.002167437,0.4304386
0.002166644,0.4304705
0.002165465,0.4305193
0.002164485,0.4305537
0.002163836,0.4305819
0.002163175,0.430612
0.002161995,0.4306706
0.002160075,0.430763
0.002159346,0.4307984
0.002158738,0.4308295
0.002158019,0.4308709
0.002157287,0.4309102
0.002156667,0.4309468
0.002156058,0.4309844
0.002154651,0.4310793
0.002153488,0.4311496
0.002152905,0.4311886
0.002152327,0.4312292
0.002151753,0.4312715
0.002150907,0.4313387
0.002148563,0.4315176
0.002147849,0.4315765
0.002147418,0.4316114
0.002146995,0.4316485
0.002146581,0.4316887
0.002144328,0.4319058
0.00214394,0.4319396
0.002143562,0.4319767
0.002143198,0.4320166
0.002141869,0.4321706
0.002139891,0.4323886
0.002139577,0.432425
0.00213845,0.4325818
0.002136999,0.4327613
0.002136574,0.4328207
0.002135123,0.4330447
0.002134352,0.4331559
0.002133837,0.4332451
0.00213295,0.4333839
0.002132509,0.4334683
0.002131441,0.4336578
0.00213079,0.4337841
0.002129296,0.4340755
0.0021286,0.4342396
0.002127785,0.4344104
0.002126457,0.4347464
0.002125693,0.4349536
0.002124691,0.4352228
0.00212408,0.4354277
0.002123838,0.4355024
0.002123291,0.4356875
0.002122791,0.4358455
0.002121672,0.4362785
0.002121565,0.4363237
0.002120533,0.4367906
0.002119904,0.4371401
0.002119706,0.4372416
0.002119529,0.4373599
0.002119003,0.4376739
0.002118724,0.4378984
0.002118635,0.4379859
0.002118169,0.4383606
0.002117793,0.4387998
0.002117456,0.4392282
0.002117301,0.4395024
0.002117174,0.4398028
0.00211705,0.4402896
0.002117022,0.4409464
0.002117113,0.4414176
0.002117347,0.4420435
0.002117698,0.4426338
0.002118197,0.4432883
0.002118368,0.4434723
0.002118637,0.4437514
0.002119173,0.4442389
0.002119985,0.4448909
0.002120573,0.4453156
0.002120714,0.4454101
0.002121396,0.4458696
0.002122197,0.4463518
0.00212263,0.4465969
0.002122931,0.4467602
0.002123182,0.4468997
0.002123651,0.4471485
0.002123835,0.4472463
0.002124318,0.4475015
0.002125168,0.447922
0.002126014,0.4483227
0.00212686,0.4487075
0.002127604,0.4490339
0.002128471,0.4494026
0.002129347,0.4497636
0.002130815,0.4503467
0.002131737,0.4506995
0.002132653,0.4510413
0.002133567,0.4513742
0.002134482,0.4517002
0.002135402,0.4520207
0.002136327,0.4523362
0.002137256,0.4526469
0.002138188,0.4529531
0.002139119,0.4532533
0.002140051,0.4535487
0.00214098,0.4538385
0.00214191,0.4541238
0.002143439,0.454582
0.002144396,0.4548642
0.002145357,0.4551434
0.00214631,0.4554166
0.002147235,0.4556786
0.002147971,0.4558857
0.002148855,0.4561306
0.002149731,0.4563704
0.002150602,0.4566059
0.002151471,0.4568385
0.002152336,0.4570678
0.002153201,0.4572941
0.002154068,0.4575191
0.002154936,0.4577415
0.002155805,0.4579623
0.002156677,0.4581815
0.002157552,0.4583994
0.002158429,0.4586158
0.002159309,0.4588306
0.002160004,0.4589991
0.002160182,0.459042
0.002160368,0.4590871
0.002160923,0.4592207
0.002161887,0.4594507
0.002162805,0.4596683
0.002163743,0.4598886
0.002164685,0.4601079
0.00216563,0.460326
0.002166579,0.4605431
0.002167531,0.460759
0.00216847,0.4609703
0.002169429,0.4611843
0.002170375,0.4613937
0.002171341,0.4616058
0.002172293,0.4618133
0.002173266,0.4620236
0.002174209,0.4622258
0.002175131,0.4624227
0.002176084,0.4626239
0.002177055,0.4628277
0.002178046,0.4630341
0.002179007,0.4632324
0.002180323,0.4635021
0.002181294,0.4636992
0.002182289,0.4638998
0.002183286,0.4640996
0.00218427,0.4642952
0.002185274,0.4644937
0.002186282,0.4646913
0.002187293,0.4648882
0.002188308,0.4650842
0.002189291,0.4652728
0.00219033,0.4654712
0.002191337,0.4656618
0.002192365,0.4658552
0.002193379,0.4660446
0.002194414,0.4662367
0.002195208,0.4663831
0.002195435,0.4664248
0.002195771,0.4664865
0.002196233,0.466571
0.00219726,0.4667583
0.002198309,0.466948
0.002199362,0.4671369
0.002200399,0.467322
0.002201441,0.4675067
0.002202485,0.4676909
0.002203552,0.4678775
0.002204604,0.4680604
0.002205659,0.4682429
0.002206737,0.4684277
0.002207799,0.4686089
0.002208866,0.4687896
0.002209954,0.4689727
0.002211009,0.4691493
0.002212124,0.4693344
0.002213209,0.4695148
0.002214175,0.4696723
0.002215283,0.469853
0.002216359,0.4700272
0.002217475,0.470207
0.002218576,0.4703831
0.002219681,0.4705588
0.00222079,0.470734
0.002221921,0.4709115
0.00222302,0.4710827
0.002224159,0.4712593
0.002225336,0.47144
0.002226513,0.4716204
0.002227646,0.4717925
0.002228784,0.4719641
0.002229925,0.4721352
0.002231089,0.4723085
0.00223222,0.4724757
0.002233392,0.4726481
0.002234531,0.4728144
0.002235712,0.4729858
0.002236878,0.4731539
0.002238049,0.4733215
0.002239224,0.4734886
0.002240403,0.4736553
0.002241587,0.4738216
0.002242793,0.4739899
0.002243986,0.4741549
0.002245171,0.4743178
0.002246385,0.4744838
0.002247591,0.4746475
0.002248802,0.4748107
0.002250017,0.4749734
0.002251255,0.4751382
0.002252461,0.4752972
0.002253709,0.4754611
0.002254943,0.4756217
0.0022562,0.4757843
0.002258118,0.4760296
0.002259309,0.4761806
0.002260563,0.4763385
0.002261821,0.4764961
0.002263102,0.4766552
0.002264352,0.4768096
0.002265644,0.4769678
0.00226694,0.4771252
0.002268205,0.4772779
0.00226951,0.4774342
0.00227081,0.4775886
0.002272092,0.4777397
0.002273376,0.47789
0.002274664,0.4780397
0.002275988,0.4781922
0.002277335,0.4783463
0.002278634,0.4784936
0.002279938,0.4786404
0.002281259,0.4787881
0.002282564,0.4789327
0.002283984,0.4790881
0.002285391,0.4792419
0.002286707,0.479384
0.002288026,0.4795255
0.002289385,0.47967
0.002290713,0.4798098
0.002292064,0.4799511
0.002293404,0.48009
0.002294767,0.4802303
0.002296134,0.4803698
0.002297508,0.4805087
0.002299675,0.4807259
0.002300966,0.4808543
0.002302262,0.4809821
0.002303557,0.4811084
0.002304857,0.4812341
0.002306159,0.4813584
0.002307466,0.4814823
0.002308779,0.481605
0.002310097,0.4817274
0.002311422,0.4818485
0.002312752,0.481969
0.002314087,0.4820886
0.002315428,0.482207
0.002316775,0.4823246
0.002318128,0.4824416
0.002320407,0.4826375
0.002321874,0.482762
0.002323348,0.4828855
0.002324812,0.4830069
0.002326298,0.4831288
0.002327777,0.4832487
0.002329278,0.4833692
0.002330787,0.4834888
0.002332304,0.4836075
0.002333828,0.4837253
0.002335345,0.4838412
0.002336901,0.4839589
0.002338445,0.4840739
0.002340838,0.4842494
0.002342278,0.4843543
0.002343725,0.4844585
0.002345179,0.4845612
0.00234664,0.4846625
0.002348109,0.4847627
0.002349585,0.4848619
0.002351067,0.4849592
0.002352558,0.4850556
0.002354056,0.4851504
0.002355562,0.4852439
0.002357076,0.4853359
0.002358597,0.4854266
0.002362522,0.4856586
0.002364057,0.4857479
0.002365599,0.4858355
0.002366932,0.4859105
0.002368491,0.4859947
0.002370059,0.4860776
0.002371635,0.4861583
0.002373219,0.4862373
0.002374812,0.4863146
0.002376414,0.4863901
0.002378025,0.4864634
0.002380594,0.4865795
0.002382356,0.4866562
0.002384129,0.486731
0.002385912,0.4868042
0.002387708,0.4868757
0.00238954,0.4869462
0.002391358,0.4870136
0.002393288,0.4870822
0.002395149,0.4871462
0.002397025,0.4872083
0.002398901,0.4872677
0.00240092,0.4873289
0.002403491,0.4873993
0.002405378,0.4874472
0.00240729,0.4874928
0.002409215,0.4875358
0.002411153,0.4875762
0.002413117,0.4876141
0.002415094,0.4876492
0.002417097,0.4876817
0.002419103,0.4877108
0.002421755,0.487745
0.00242355,0.4877661
0.002425355,0.4877831
0.002427171,0.4877958
0.002428343,0.4877995
0.002430189,0.487802
0.002432046,0.4878
0.002438485,0.4877851
0.002440354,0.4877727
0.002442234,0.4877551
0.002444124,0.4877311
0.002446026,0.4877015
0.002447938,0.4876651
0.00244986,0.487622
0.00245268,0.4875551
0.002454885,0.4874953
0.002457106,0.487429
0.002459345,0.4873563
0.002461703,0.4872722
0.002463997,0.4871831
0.002466336,0.4870856
0.002468961,0.4869679
0.002470913,0.4868739
0.002472871,0.4867689
0.002474836,0.4866526
0.002476807,0.4865238
0.002478784,0.4863814
0.00248145,0.4861797
0.002483875,0.4859843
0.002486356,0.4857731
0.002488881,0.4855468
0.002491058,0.485342
0.002492733,0.4851704
0.002494647,0.4849488
0.002496817,0.4846721
0.002499359,0.484331
0.002502052,0.4839493
0.002504334,0.4836065
0.002506111,0.4833187
0.002507857,0.4829943
0.002509856,0.4825726
0.002512506,0.4819882
0.002514331,0.4815716
0.002515785,0.4811717
0.00251774,0.4805356
0.002519981,0.4797749
0.002521216,0.4792769
0.002522791,0.4784185
0.002524372,0.4774887
0.00252519,0.4766508
0.002526072,0.4756008
0.002526365,0.4741441
0.002526041,0.4729305
0.002525611,0.4721708
0.002525443,0.4719342
0.002524549,0.4709298
0.002522449,0.4693185
0.002521211,0.4686061
0.002519967,0.4678826
0.002517502,0.4667096
0.002516553,0.4662896
0.002513928,0.4652196
0.002512199,0.4645657
0.002509528,0.4636593
0.002509088,0.463496
0.002506325,0.4626163
0.002505848,0.4624688
0.00250302,0.4616228
0.002501545,0.4611926
0.002499257,0.4605839
0.002497381,0.4600616
0.002495861,0.4596899
0.002493749,0.4591395
0.002491354,0.4585547
0.00248952,0.4581383
0.002486698,0.45748
0.00248501,0.4570939
0.002483225,0.4567189
0.002481383,0.4563067
0.002479836,0.4559879
0.002477175,0.455446
0.002474244,0.4548523
0.002472775,0.454552
0.002471145,0.454249
0.002469149,0.4538567
0.00246795,0.4536352
0.002465478,0.4531854
0.002463334,0.4527835
0.002462131,0.4525695
0.002459819,0.4521699
0.002456903,0.4516628
0.002454183,0.4512006
0.00245158,0.4507672
0.002448947,0.450337
0.002446317,0.4499143
0.002444205,0.4495714
0.00244321,0.449417
0.002440988,0.4490808
0.002438614,0.4487138
0.002437765,0.4485812
0.002435836,0.4483
0.002433655,0.4479734
0.002432153,0.4477498
0.002429941,0.4474309
0.002427092,0.4470252
0.002424481,0.4466605
0.002421902,0.4463053
0.002419353,0.44596
0.002417318,0.445686
0.002414808,0.4453541
0.002413542,0.44519
0.002411063,0.4448678
0.002408609,0.4445532
0.002405954,0.4442182
0.002403541,0.4439183
0.002402415,0.4437829
0.002400304,0.4435283
0.002398119,0.4432657
0.002395984,0.4430121
0.002393939,0.4427707
0.002391659,0.4425035
0.002389545,0.4422608
0.002387454,0.442023
0.002385368,0.4417879
0.002383288,0.4415558
0.002381231,0.4413285
0.002379214,0.4411072
0.002377219,0.440889
0.002375094,0.4406601
0.002372974,0.4404344
0.002371063,0.4402348
0.002368922,0.4400119
0.002366799,0.4397931
0.002364692,0.4395792
0.002363251,0.4394372
0.002361175,0.4392296
0.002359081,0.4390225
0.002356715,0.4387912
0.00235467,0.4385948
0.002352643,0.4384026
0.00235066,0.4382165
0.002348701,0.4380347
0.002346778,0.4378581
0.002344891,0.4376868
0.002343351,0.4375465
0.002340941,0.4373353
0.002339653,0.4372221
0.002339134,0.437176
0.002337926,0.4370714
0.0023362,0.4369218
0.002334484,0.4367745
0.002332781,0.4366296
0.002332219,0.4365819
0.002332046,0.4365674
0.002330334,0.4364239
0.002328532,0.4362684
0.002326871,0.4361317
0.00232523,0.4359984
0.002323607,0.4358677
0.002322003,0.4357396
0.002320419,0.4356146
0.002318855,0.4354926
0.002317308,0.4353728
0.002315778,0.4352558
0.002314263,0.435141
0.002312762,0.4350287
0.002311275,0.4349185
0.0023098,0.4348103
0.002305887,0.4345258
0.002304436,0.4344214
0.002302997,0.4343189
0.002301572,0.4342183
0.002300158,0.4341196
0.002298758,0.4340228
0.00229749,0.4339357
0.002296118,0.4338432
0.002294758,0.4337525
0.002293407,0.4336633
0.002292067,0.4335757
0.002290737,0.4334902
0.002289417,0.4334062
0.002288105,0.4333237
0.002286802,0.433243
0.002285505,0.4331634
0.002284216,0.4330856
0.002282935,0.4330089
0.002279112,0.4327824
0.002277853,0.4327076
0.002276608,0.4326349
0.002275372,0.4325634
0.00227415,0.4324937
0.002272936,0.4324255
0.002271733,0.4323589
0.002270536,0.4322938
0.002269345,0.4322298
0.002268161,0.4321672
0.002266987,0.4321059
0.00226582,0.4320464


==> PlotData/TPDS-CauchySols.txt <==
1.370619,2.689061,1.510174,2.689061,1.75798,2.689061,2.274784,2.689061,3.546911,2.689061
1.366863,2.697337,1.501273,2.706375,1.736859,2.725725,2.208182,2.799568,3.277334,3.134684
1.363088,2.705605,1.492354,2.723682,1.71581,2.762432,2.14219,2.91044,3.012616,3.583211
1.359294,2.713864,1.483421,2.74098,1.694837,2.799181,2.076802,3.021671,2.752606,4.034484
1.355481,2.722115,1.474476,2.758273,1.673941,2.835975,2.012014,3.133251,2.497138,4.488344
1.351053,2.731641,1.433011,2.838162,1.625945,2.921201,1.937869,3.262642,2.207303,5.01594
1.346601,2.741156,1.391475,2.918015,1.578389,3.006674,1.864504,3.392476,1.92304,5.54656
1.342126,2.75066,1.349974,2.997886,1.531287,3.092397,1.791906,3.522741,1.644089,6.079991
1.337629,2.760154,1.308573,3.077809,1.484643,3.178371,1.720059,3.653422,1.370196,6.616038
1.333111,2.769638,1.287922,3.117796,1.438459,3.264592,1.64895,3.784506,1.101121,7.154519
1.328571,2.779111,1.267306,3.157801,1.392732,3.351057,1.578562,3.915978,0.8366359,7.695269
1.32401,2.788575,1.246725,3.197824,1.347456,3.437759,1.508878,4.047825,0.576524,8.238137
1.31943,2.798028,1.226176,3.237864,1.302624,3.524691,1.439883,4.180034,0.3205802,8.782983
1.314829,2.807472,1.185164,3.317986,1.258224,3.611845,1.371559,4.31259,0.06860834,9.329677
1.310209,2.816907,1.14422,3.398145,1.214245,3.699211,1.303889,4.445482,-0.1795805,9.878098
1.305569,2.826332,1.119617,3.446318,1.170671,3.786781,1.236856,4.578697,-0.4241697,10.42814
1.300911,2.835747,1.094989,3.494478,1.127487,3.874543,1.170445,4.712222,-0.6653383,10.97968
1.296233,2.845154,1.070307,3.54261,1.084675,3.962488,1.104637,4.846046,-0.9032622,11.53263
1.291538,2.854551,1.045533,3.590696,1.042219,4.050605,1.039417,4.980157,-1.138114,12.0869
1.286824,2.863939,1.033099,3.614713,1.000096,4.138882,0.9747685,5.114545,-1.370066,12.64238
1.282092,2.873317,1.020623,3.63871,0.9582883,4.227308,0.9106748,5.249198,-1.599284,13.199
1.277341,2.882687,1.008098,3.662681,0.9333051,4.280516,0.7840889,5.51926,-1.825935,13.75667
1.272573,2.892048,0.9955142,3.686621,0.9084221,4.33377,0.6595333,5.790265,-2.050181,14.31531
1.267787,2.901399,0.9828617,3.710525,0.8836341,4.387068,0.5368841,6.062137,-2.272178,14.87485
1.262983,2.910741,0.9701275,3.734386,0.8589354,4.440408,0.4160189,6.334808,-2.492081,15.43521
1.258161,2.920074,0.9572971,3.758195,0.8343203,4.493787,0.2968172,6.60821,-2.710036,15.99634
1.253321,2.929398,0.9443529,3.781942,0.8097826,4.547201,0.1791589,6.88228,-2.926185,16.55816
1.248462,2.938712,0.9388417,3.791959,0.7609128,4.654124,0.0629253,7.156957,-3.140664,17.12062
1.243585,2.948016,0.9333046,3.801963,0.7122685,4.761149,-0.05200236,7.432183,-3.353602,17.68367
1.238689,2.95731,0.9277397,3.811951,0.6880105,4.814691,-0.1204903,7.597824,-3.775336,18.81132
1.233775,2.966595,0.9221447,3.821922,0.6637826,4.868247,-0.1885752,7.76363,-4.192284,19.94075
1.228841,2.975869,0.9165174,3.831874,0.6395745,4.921811,-0.2562831,7.92959,-4.605242,21.07165
1.223887,2.985133,0.9108552,3.841807,0.6153741,4.975379,-0.3236403,8.095693,-5.014918,22.20374
1.218913,2.994386,0.9051551,3.851719,0.566941,5.0825,-0.3906734,8.261928,-5.503867,23.56566
1.213918,3.003627,0.8994141,3.861606,0.5258734,5.173016,-0.4574097,8.428281,-5.990026,24.92858
1.208902,3.012857,0.8936286,3.871468,0.4845805,5.26343,-0.5238774,8.594742,-6.958524,27.65578
1.203864,3.022075,0.8877948,3.881301,0.4638026,5.308576,-0.5901059,8.761299,-7.201117,28.33741
1.197779,3.033138,0.8819083,3.891103,0.4429036,5.353667,-0.6561264,8.927938,-7.444856,29.01863
1.191659,3.044182,0.8759643,3.90087,0.42185,5.398685,-0.7219723,9.094646,-7.567563,29.35894
1.185503,3.055206,0.8699573,3.910598,0.4005989,5.443611,-0.7876807,9.261408,-7.691319,29.69887
1.17931,3.066209,0.8638813,3.920284,0.3790929,5.488415,-0.8532931,9.428208,-7.753851,29.8686
1.173077,3.07719,0.8577292,3.929921,0.3572524,5.533057,-0.9188582,9.595027,-7.817123,30.03805
1.166803,3.088146,0.8514932,3.939504,0.3461725,5.5553,-0.9844345,9.761841,-7.849189,30.12262
1.160484,3.099078,0.8451644,3.949026,0.3349615,5.577476,-1.050096,9.928622,-7.88171,30.20701
1.154118,3.109981,0.8387324,3.958479,0.3235945,5.599573,-1.115941,10.09533,-7.914968,30.29111
1.147701,3.120855,0.8354741,3.963176,0.3120398,5.621572,-1.171855,10.23618,-7.949749,30.37459
1.141231,3.131698,0.8321854,3.967852,0.3002545,5.643449,-1.228122,10.3769,-7.987329,30.42735
1.137974,3.137106,0.8288646,3.972506,0.2881798,5.665167,-1.28493,10.51739,-7.968871,30.33887
1.134703,3.142505,0.8255098,3.977134,0.2757305,5.686672,-1.342607,10.65753,-7.946111,30.25134
1.131416,3.147895,0.822119,3.981737,0.2627761,5.707876,-1.371954,10.72739,-7.922141,30.16413
1.128113,3.153275,0.8186899,3.986311,0.2560468,5.718321,-1.40182,10.79703,-7.872509,29.9902
1.124793,3.158645,0.8152203,3.990855,0.2490987,5.72862,-1.43247,10.86633,-7.821672,29.81661
1.121457,3.164004,0.8117076,3.995365,0.2418741,5.738728,-1.464472,10.93501,-7.71817,29.46998
1.118102,3.169352,0.8081492,3.999839,0.234288,5.748567,-1.472826,10.95201,-7.613351,29.12374
1.114728,3.174688,0.8045421,4.004274,0.2303205,5.753347,-1.481403,10.9689,-7.401847,28.43183
1.111335,3.180012,0.8008832,4.008666,0.2262068,5.758001,-1.490285,10.98563,-7.189285,27.74024
1.107921,3.185323,0.7971694,4.013013,0.2219155,5.762493,-1.499618,11.00211,-6.829626,26.57085
1.104487,3.19062,0.793397,4.017308,0.2174043,5.766762,-1.50972,11.01814,-6.471499,25.40099
1.10103,3.195902,0.7895626,4.021548,0.2126156,5.770717,-1.521623,11.03283,-6.116576,24.23016
1.098089,3.200357,0.7856622,4.025727,0.2074728,5.774196,-1.53549,11.03037,-5.766695,23.05781
1.095132,3.2048,0.7816919,4.02984,0.2018911,5.776905,-1.537141,11.01155,-5.594391,22.47086
1.092156,3.209232,0.7776479,4.033881,0.1958602,5.778312,-1.536162,10.99264,-5.424388,21.88323
1.089163,3.213651,0.773526,4.037842,0.1892004,5.777555,-1.534218,10.9738,-5.257246,21.29479
1.08615,3.218057,0.7693224,4.041716,0.1833275,5.774304,-1.531737,10.95502,-5.093721,20.70533
1.083118,3.222449,0.7650337,4.045496,0.1786244,5.769485,-1.528908,10.93629,-5.013631,20.41014
1.080064,3.226827,0.7606566,4.049173,0.1748555,5.763894,-1.522566,10.89894,-4.934878,20.11459
1.07699,3.231191,0.7561888,4.052739,0.1717321,5.757915,-1.515623,10.86169,-4.857678,19.81863
1.073893,3.235538,0.7516286,4.056187,0.1690544,5.751721,-1.484859,10.7133,-4.782302,19.5222
1.070773,3.239869,0.7469757,4.059508,0.1666931,5.7454,-1.451953,10.56537,-4.709099,19.22523
1.06763,3.244183,0.7422311,4.062696,0.1645617,5.738998,-1.418307,10.41761,-4.638534,18.92762
1.064461,3.248478,0.7373971,4.065748,0.1607634,5.726047,-1.384562,10.26987,-4.571238,18.62926
1.061266,3.252754,0.732478,4.06866,0.1573401,5.712992,-1.351133,10.12206,-4.508118,18.32998
1.058044,3.257009,0.7274795,4.071434,0.1540958,5.699892,-1.318369,9.974095,-4.476045,18.16699
1.054795,3.261244,0.7219679,4.074295,0.150891,5.686781,-1.286623,9.825912,-4.445904,18.00362
1.051516,3.265455,0.7163815,4.077007,0.1476132,5.673689,-1.256313,9.677429,-4.418113,17.83983
1.048206,3.269643,0.7107317,4.079584,0.1441595,5.660642,-1.240638,9.596625,-4.393251,17.67558
1.044865,3.273806,0.7050305,4.082045,0.1404262,5.647672,-1.22566,9.515689,-4.372166,17.51081
1.041492,3.277942,0.6935194,4.086708,0.1362991,5.634823,-1.211522,9.434602,-4.356183,17.34546
1.038084,3.282051,0.6819328,4.091181,0.134047,5.628461,-1.198413,9.353343,-4.350754,17.26258
1.034641,3.286129,0.6703403,4.095639,0.131644,5.622156,-1.186588,9.271887,-4.347576,17.17958
1.031161,3.290177,0.658796,4.10022,0.1290684,5.615918,-1.176408,9.19021,-4.347281,17.09652
1.027644,3.294191,0.6473395,4.105015,0.1262958,5.609766,-1.172095,9.149282,-4.35084,17.01354
1.024087,3.298171,0.6359977,4.110076,0.123299,5.60372,-1.168417,9.108292,-4.359856,16.93099
1.020489,3.302114,0.6303751,4.112712,0.1200474,5.597808,-1.165496,9.067241,-4.377256,16.84983
1.016849,3.306018,0.6247861,4.115419,0.1165075,5.592063,-1.163493,9.026136,-4.408985,16.7733
1.013166,3.309881,0.6192314,4.118196,0.1126436,5.586532,-1.162634,8.984991,-4.465871,16.71407
1.009439,3.313702,0.6137109,4.121039,0.1084197,5.581271,-1.163239,8.943843,-4.546072,16.69827
1.005665,3.317477,0.6082241,4.123948,0.1038037,5.576351,-1.164236,8.92329,-4.625721,16.72055
1.001845,3.321205,0.6027705,4.126918,0.09877258,5.571857,-1.165803,8.902773,-4.698467,16.76046
0.9979769,3.324882,0.5973489,4.129946,0.09332173,5.567884,-1.168052,8.88232,-4.765845,16.80899
0.9940598,3.328508,0.5919581,4.133029,0.08747253,5.564526,-1.171131,8.861976,-4.829366,16.86249
0.9919115,3.330455,0.5812627,4.139343,0.0812769,5.561861,-1.175243,8.841816,-4.890019,16.91923
0.9897484,3.332385,0.5706708,4.145828,0.07481294,5.559936,-1.180671,8.821972,-4.948452,16.97826
0.9875705,3.334298,0.5601667,4.152455,0.0681721,5.558756,-1.187822,8.802687,-5.00511,17.039
0.9853776,3.336195,0.5497332,4.159193,0.06144302,5.558287,-1.197267,8.784425,-5.114284,17.1642
0.9831696,3.338073,0.5290022,4.172877,0.05469949,5.558468,-1.209731,8.768098,-5.219235,17.29296
0.9809466,3.339934,0.5083061,4.186614,0.04799558,5.559225,-1.225761,8.755304,-5.320985,17.42428
0.9787084,3.341777,0.4979052,4.193402,0.04136676,5.560482,-1.244861,8.747877,-5.420204,17.55752
0.9764551,3.343601,0.4874241,4.200065,0.0348337,5.562169,-1.265318,8.746312,-5.517356,17.69227
0.9741866,3.345406,0.4821402,4.203327,0.02840658,5.564223,-1.285624,8.749443,-5.612783,17.82826
0.9719029,3.347192,0.476819,4.206529,0.0220887,5.566593,-1.305176,8.755807,-5.799427,18.10312
0.9696042,3.348958,0.4714528,4.209654,0.0158791,5.569234,-1.323888,8.764352,-5.981593,18.38098
0.9672903,3.350705,0.4660331,4.212685,0.003769574,5.575188,-1.341833,8.774412,-6.160232,18.66112
0.9649613,3.352431,0.4605496,4.2156,-0.007961552,5.581858,-1.375841,8.797561,-6.336005,18.94307
0.9626174,3.354138,0.4549907,4.218368,-0.01935809,5.589086,-1.407909,8.823346,-6.509394,19.22649
0.9602585,3.355823,0.4521789,4.219684,-0.0304608,5.596759,-1.438522,8.850847,-6.680763,19.51113
0.9578848,3.357487,0.4493429,4.220949,-0.04130538,5.604793,-1.468007,8.879556,-7.018519,20.08339
0.9554964,3.35913,0.4464809,4.222153,-0.05192236,5.613125,-1.496588,8.909166,-7.350942,20.65877
0.9530933,3.360752,0.443591,4.223288,-0.06233769,5.621708,-1.524427,8.939476,-7.679161,21.23655
0.9506757,3.362352,0.4406711,4.224344,-0.07257343,5.630505,-1.578325,9.00168,-8.003985,21.81625
0.9482436,3.36393,0.4377196,4.225307,-0.0826484,5.639485,-1.630367,9.065448,-8.326018,22.39751
0.9457972,3.365485,0.434735,4.226163,-0.09257875,5.648625,-1.680973,9.130362,-8.645725,22.98004
0.9433366,3.367018,0.4317171,4.226892,-0.1023784,5.657906,-1.730427,9.196159,-8.963474,23.56365
0.9408619,3.368528,0.428667,4.227471,-0.1120596,5.667309,-1.778932,9.262658,-9.279561,24.14816
0.9383731,3.370015,0.4255884,4.227872,-0.1311073,5.686435,-1.826641,9.329732,-9.85881,25.22781
0.9358704,3.371479,0.4224898,4.228059,-0.1497929,5.705915,-1.873668,9.397285,-10.43444,26.3094
0.9333539,3.372918,0.4193865,4.227995,-0.1681725,5.725684,-1.920107,9.465244,-11.00741,27.3924
0.9308235,3.374333,0.4163039,4.227635,-0.186292,5.745692,-2.011499,9.602165,-11.57853,28.47637
0.9282793,3.375723,0.41328,4.226937,-0.2041893,5.765898,-2.101266,9.740157,-12.1486,29.5609
0.9257214,3.377087,0.4103655,4.225873,-0.2218969,5.786272,-2.18973,9.878988,-12.71862,30.64545
0.9231496,3.378425,0.4076176,4.224432,-0.2568521,5.827413,-2.27713,10.01849,-13.00413,31.18747
0.9205641,3.379736,0.4050882,4.222635,-0.2913504,5.868939,-2.436102,10.27706,-13.29047,31.72904
0.9179647,3.38102,0.4028113,4.220527,-0.3255605,5.910702,-2.592986,10.53691,-13.43421,31.99952
0.9153513,3.382275,0.4007984,4.218165,-0.3596481,5.952566,-2.748495,10.79758,-13.5786,32.26966
0.9127237,3.3835,0.399041,4.215607,-0.3911274,5.991117,-2.903303,11.05866,-13.65116,32.40454
0.9100819,3.384694,0.3975188,4.212901,-0.4228558,6.029463,-3.058232,11.31968,-13.72407,32.53922
0.9074256,3.385855,0.3962063,4.210088,-0.4388991,6.048486,-3.21475,11.57974,-13.79751,32.67362
0.9047545,3.386982,0.3950778,4.207196,-0.4551301,6.067349,-3.2545,11.64438,-13.87181,32.80754
0.9020684,3.388072,0.3941098,4.204246,-0.4716267,6.085981,-3.294731,11.70872,-13.91224,32.879
0.8993669,3.389124,0.3932814,4.201254,-0.4885096,6.104262,-3.33572,11.77258,-13.95348,32.94998
0.8966497,3.390135,0.3925747,4.198231,-0.497155,6.113211,-3.378086,11.83553,-13.99672,33.01976
0.8939165,3.391101,0.3919748,4.195184,-0.5059858,6.121976,-3.389061,11.85101,-14.01279,33.00876
0.8911668,3.39202,0.3914687,4.192121,-0.5150608,6.130488,-3.400293,11.86629,-13.98273,32.93237
0.8884003,3.392886,0.3910761,4.189285,-0.5244719,6.138625,-3.411901,11.8813,-13.95059,32.85682
0.8856166,3.393696,0.3907468,4.186442,-0.5293485,6.142488,-3.424133,11.89579,-13.91762,32.78164
0.8828156,3.394444,0.3904747,4.183592,-0.5343763,6.146151,-3.437731,11.90899,-13.88416,32.70667
0.8799972,3.395122,0.3902543,4.180738,-0.5395973,6.149532,-3.452104,11.9077,-13.74781,32.40792
0.8771614,3.395724,0.3900811,4.177881,-0.5450715,6.152483,-3.451092,11.88883,-13.60942,32.11011
0.8743089,3.396241,0.3899508,4.175022,-0.5508745,6.154706,-3.447118,11.87029,-13.32994,31.51576
0.8714407,3.396662,0.38986,4.172161,-0.5570151,6.155528,-3.442163,11.85198,-13.04871,30.92223
0.8685587,3.396975,0.3898053,4.169299,-0.5628824,6.153707,-3.436677,11.83382,-12.48412,29.73618
0.8671135,3.397086,0.389784,4.166436,-0.5669902,6.149112,-3.43085,11.81576,-11.91876,28.5505
0.8656661,3.397165,0.3897936,4.163574,-0.569265,6.143339,-3.424779,11.79779,-11.3539,27.36458
0.8642173,3.39721,0.3898318,4.160711,-0.5704336,6.137233,-3.412124,11.76202,-10.79033,26.17805
0.8627678,3.397217,0.3898966,4.15785,-0.5709391,6.131034,-3.398991,11.72643,-10.22878,24.99056
0.8613187,3.397185,0.3900991,4.152128,-0.5710104,6.124814,-3.339753,11.57489,-9.669959,23.80178
0.8598711,3.397111,0.3903884,4.14641,-0.5707752,6.118598,-3.278117,11.4243,-9.347795,23.1124
0.8584265,3.396992,0.3907543,4.140697,-0.5703115,6.112394,-3.21531,11.27421,-9.027001,22.42237
0.8569865,3.396827,0.3911881,4.134989,-0.56967,6.106206,-3.151837,11.12439,-8.707782,21.73161
0.8555532,3.396611,0.3916825,4.129285,-0.568886,6.100034,-3.087967,10.97474,-8.390378,21.04002
0.854129,3.396342,0.3922313,4.123586,-0.5669853,6.087738,-3.023867,10.82519,-8.075066,20.34747
0.8527163,3.396017,0.3928291,4.117892,-0.5647465,6.075499,-2.895402,10.5262,-7.762175,19.65383
0.8513184,3.395634,0.3934714,4.112204,-0.5622533,6.063309,-2.767069,10.22715,-7.452096,18.95892
0.8499385,3.395191,0.3941541,4.106519,-0.5595613,6.051161,-2.639303,9.927866,-7.145302,18.26255
0.8485802,3.394685,0.3948737,4.10084,-0.5537246,6.02697,-2.512468,9.628182,-6.993315,17.91376
0.8472475,3.394115,0.3964113,4.089493,-0.5474403,6.002892,-2.386922,9.327956,-6.842379,17.5645
0.8459444,3.39348,0.3980634,4.078163,-0.5408293,5.978901,-2.314935,9.153728,-6.692592,17.21475
0.844675,3.392781,0.3998132,4.066847,-0.5339704,5.954979,-2.243595,8.979233,-6.544064,16.86446
0.8434431,3.392017,0.4016472,4.055545,-0.5269178,5.931114,-2.173,8.804436,-6.396919,16.51359
0.8422526,3.391191,0.4035541,4.044255,-0.5197111,5.907295,-2.103259,8.629296,-6.251305,16.16208
0.8411067,3.390303,0.4055249,4.032976,-0.51238,5.883515,-2.034502,8.453768,-6.107389,15.80988
0.8400082,3.389358,0.4075517,4.021706,-0.5049478,5.859765,-1.966885,8.277797,-5.96537,15.4569
0.8389591,3.388358,0.4096282,4.010446,-0.4898507,5.812339,-1.900598,8.101321,-5.825485,15.10308
0.837961,3.387307,0.411749,3.999194,-0.474532,5.764985,-1.835877,7.924265,-5.688019,14.7483
0.8370147,3.386209,0.4139095,3.98795,-0.4590717,5.717676,-1.804196,7.835492,-5.553325,14.39247
0.8361204,3.385068,0.4161058,3.976712,-0.4435307,5.670394,-1.773028,7.746537,-5.421841,14.03544
0.8352777,3.383889,0.4183348,3.965481,-0.4101517,5.56903,-1.742426,7.657386,-5.294131,13.67704
0.8344857,3.382675,0.4228808,3.943036,-0.3769972,5.467592,-1.712453,7.568021,-5.170937,13.31706
0.8337432,3.38143,0.4275322,3.920614,-0.3606037,5.416813,-1.683184,7.478424,-5.111335,13.1364
0.8331011,3.380258,0.4322802,3.898211,-0.3443832,5.365979,-1.654706,7.388571,-5.053269,12.95524
0.8324984,3.379066,0.4371218,3.875828,-0.3283742,5.315077,-1.627127,7.298439,-4.996932,12.77354
0.8319335,3.377855,0.442059,3.853467,-0.3126171,5.264098,-1.600579,7.207998,-4.942562,12.59124
0.831405,3.376627,0.447098,3.831128,-0.2971555,5.213028,-1.575227,7.117215,-4.896129,12.42868
0.8309112,3.375385,0.4498447,3.819163,-0.2820375,5.161855,-1.551282,7.026051,-4.851736,12.26555
0.8304505,3.374131,0.4526255,3.807206,-0.2673171,5.110566,-1.529018,6.934463,-4.809704,12.1018
0.8300215,3.372865,0.4554428,3.795258,-0.2530556,5.059148,-1.508805,6.842401,-4.770444,11.93737
0.8296226,3.37159,0.4582991,3.78332,-0.2461188,5.033386,-1.49962,6.796176,-4.734494,11.77218
0.8292524,3.370306,0.4611971,3.771391,-0.2393242,5.007586,-1.491157,6.749814,-4.702579,11.60616
0.8289094,3.369015,0.4641395,3.759473,-0.2326828,4.981746,-1.483516,6.703309,-4.675715,11.43926
0.8285924,3.367716,0.4671293,3.747567,-0.2262062,4.955864,-1.476822,6.656659,-4.655381,11.27144
0.8283001,3.366412,0.4701695,3.735673,-0.2199072,4.929939,-1.471231,6.609865,-4.648331,11.1872
0.8280313,3.365103,0.473263,3.723794,-0.2137999,4.903968,-1.466943,6.562933,-4.643865,11.10279
0.8277848,3.36379,0.4764128,3.711929,-0.2078995,4.877949,-1.464217,6.515886,-4.642507,11.01828
0.8275596,3.362473,0.4796217,3.70008,-0.2022225,4.85188,-1.463396,6.468769,-4.644957,10.93379
0.8273546,3.361152,0.4828926,3.688248,-0.1959489,4.821613,-1.463759,6.447831,-4.652172,10.84959
0.827169,3.359829,0.486228,3.676434,-0.1900308,4.791274,-1.464639,6.426909,-4.665484,10.76614
0.8270019,3.358503,0.4896302,3.664639,-0.1845024,4.760861,-1.466096,6.406019,-4.686758,10.68437
0.8268523,3.357175,0.4931013,3.652865,-0.1794006,4.730374,-1.468198,6.385185,-4.718515,10.60612
0.8267196,3.355845,0.4966431,3.641111,-0.177022,4.715103,-1.471025,6.364436,-4.763671,10.53484
0.8266029,3.354514,0.5002572,3.629379,-0.1747651,4.699813,-1.474671,6.343817,-4.824043,10.47601
0.8265017,3.353182,0.5039448,3.617671,-0.1726349,4.684505,-1.479243,6.323383,-4.897741,10.43512
0.8264152,3.351848,0.5077066,3.605985,-0.1706367,4.669179,-1.484864,6.303213,-4.979307,10.41363
0.8263427,3.350514,0.5115434,3.594325,-0.1687754,4.653836,-1.491673,6.283413,-5.063583,10.40855
0.826238,3.347843,0.5154552,3.582689,-0.1670558,4.638477,-1.499815,6.264125,-5.147754,10.41573
0.8261832,3.345171,0.519442,3.571079,-0.1654821,4.623102,-1.509439,6.245533,-5.230716,10.43179
0.8261746,3.342498,0.5235034,3.559494,-0.1640582,4.607712,-1.520671,6.227868,-5.312163,10.45435
0.8262089,3.339826,0.5276387,3.547936,-0.1627866,4.592309,-1.533593,6.211401,-5.3921,10.4818
0.826283,3.337154,0.531847,3.536404,-0.1616691,4.576894,-1.548207,6.196417,-5.470638,10.51305
0.8263943,3.334484,0.5361271,3.524899,-0.1607054,4.561469,-1.564414,6.183173,-5.547916,10.54729
0.8265403,3.331815,0.5404778,3.51342,-0.1598933,4.546034,-1.582017,6.17185,-5.62407,10.58397
0.8267188,3.329148,0.5448974,3.501967,-0.1587006,4.515147,-1.60075,6.162512,-5.773481,10.66305
0.826928,3.326484,0.5493843,3.490541,-0.1580072,4.484244,-1.620333,6.155114,-5.919685,10.74792
0.8271659,3.323822,0.5539367,3.47914,-0.1576549,4.453335,-1.640506,6.149519,-6.063292,10.83712
0.827431,3.321162,0.5585527,3.467766,-0.157395,4.422425,-1.661061,6.145539,-6.204765,10.92967
0.8277218,3.318506,0.5632303,3.456416,-0.1571969,4.406971,-1.702734,6.141609,-6.344461,11.02489
0.828037,3.315852,0.568724,3.443297,-0.1568896,4.391518,-1.744605,6.141791,-6.48266,11.12226
0.8283752,3.3132,0.5742945,3.430211,-0.1564222,4.37607,-1.786372,6.144821,-6.755421,11.32207
0.8287354,3.310552,0.5799385,3.417156,-0.1557442,4.360629,-1.82797,6.149675,-7.024406,11.52694
0.8291165,3.307907,0.5856527,3.404132,-0.1548083,4.345202,-1.869454,6.155441,-7.290585,11.73544
0.8295175,3.305264,0.5914339,3.391137,-0.1535729,4.329796,-1.910947,6.161132,-7.554705,11.94655
0.8299375,3.302625,0.5972789,3.378171,-0.1520041,4.314421,-1.931749,6.16354,-7.817403,12.15943
0.8303757,3.299988,0.6031845,3.365232,-0.1500774,4.299087,-1.952613,6.165322,-8.079299,12.37329
0.8308314,3.297355,0.6091477,3.35232,-0.1477782,4.283803,-1.973538,6.166063,-8.341126,12.58723
0.8313037,3.294724,0.6151656,3.339433,-0.1451013,4.268582,-1.994444,6.165051,-8.604027,12.79985
0.8317921,3.292096,0.6212352,3.326571,-0.14205,4.253431,-2.014944,6.160948,-8.736571,12.9048
0.832296,3.289472,0.6273538,3.313732,-0.1386342,4.238358,-2.033407,6.151336,-8.870715,13.00769
0.8328146,3.28685,0.6335188,3.300914,-0.1348692,4.223368,-2.045576,6.134574,-8.938906,13.05764
0.8338943,3.281614,0.6397274,3.288118,-0.1307735,4.208466,-2.049415,6.114097,-9.008561,13.10552
0.8350271,3.276391,0.6459774,3.275343,-0.1263678,4.193652,-2.047814,6.093248,-9.081659,13.14783
0.8362096,3.271178,0.6522662,3.262586,-0.1216736,4.178926,-2.043213,6.072829,-9.118141,13.11622
0.8374387,3.265975,0.6585917,3.249847,-0.1167125,4.164289,-2.036825,6.052891,-9.075225,13.04349
0.8387115,3.260784,0.6649516,3.237126,-0.1115052,4.149737,-2.029266,6.033364,-9.026346,12.97453
0.8400255,3.255602,0.671344,3.224421,-0.1060717,4.135268,-2.020884,6.014175,-8.975303,12.90715
0.8413785,3.250431,0.6777668,3.211731,-0.1004306,4.120879,-2.011891,5.995263,-8.923071,12.84069
0.8427683,3.24527,0.6842182,3.199055,-0.09459925,4.106566,-2.002428,5.976583,-8.816529,12.70943
0.8441932,3.240118,0.6971995,3.173745,-0.08859347,4.092325,-1.99259,5.958097,-8.708327,12.57953
0.8456514,3.234975,0.7102747,3.148483,-0.08242788,4.078153,-1.97205,5.921598,-8.268202,12.06613
0.8471413,3.229841,0.7234317,3.123263,-0.07611576,4.064045,-1.950646,5.885599,-7.823702,11.55649
0.8486614,3.224717,0.7366595,3.098081,-0.06309927,4.036009,-1.928606,5.849985,-7.378465,11.04751
0.8502106,3.219601,0.7499482,3.07293,-0.0496282,4.008188,-1.906079,5.814677,-6.93411,10.53775
0.8517874,3.214493,0.7632888,3.047807,-0.0357721,3.980557,-1.883169,5.779616,-6.546011,10.08938
0.8535074,3.209027,0.7871031,3.003209,-0.02158858,3.953092,-1.859952,5.744758,-6.159973,9.63924
0.8552566,3.203569,0.811016,2.958664,-0.007125573,3.925773,-1.836482,5.710069,-5.77652,9.186894
0.8570339,3.198121,0.8349938,2.914154,0.007576787,3.898583,-1.812805,5.675522,-5.396158,8.731947
0.858838,3.192682,0.859008,2.869664,0.03419706,3.850523,-1.716616,5.53836,-5.019386,8.274022
0.8606679,3.187251,0.9070538,2.780692,0.06131695,3.802743,-1.618967,5.402232,-4.6467,7.812767
0.8625227,3.181828,0.9310482,2.736191,0.08882029,3.755183,-1.520597,5.266625,-4.278585,7.347855
0.8644013,3.176414,0.9550036,2.691669,0.1166169,3.707793,-1.421943,5.131223,-3.915505,6.879003
0.866303,3.171008,0.9759687,2.652605,0.1446356,3.660534,-1.323298,4.995815,-3.735987,6.643022
0.8682268,3.16561,0.9968879,2.613516,0.1728192,3.613374,-1.22487,4.860249,-3.557884,6.405972
0.870172,3.160219,1.017755,2.574399,0.2011212,3.566284,-1.126817,4.724412,-3.38124,6.167834
0.8721379,3.154836,1.038566,2.535253,0.2295032,3.519243,-1.029262,4.588216,-3.206095,5.92859
0.8741238,3.14946,1.059317,2.496074,0.286385,3.425232,-0.944207,4.468434,-3.032485,5.688231
0.8761289,3.144092,1.080004,2.456862,0.3432652,3.331219,-0.8596695,4.348286,-2.86044,5.446748
0.8781528,3.13873,1.100624,2.417614,0.3999998,3.237119,-0.7756974,4.227743,-2.689984,5.204142
0.8801946,3.133376,1.121177,2.378331,0.4564835,3.142867,-0.692331,4.10678,-2.521137,4.960412
0.882254,3.128028,1.143505,2.335461,0.5057459,3.060057,-0.6096037,3.985378,-2.353913,4.715567
0.8843303,3.122686,1.16575,2.292547,0.5547158,2.977074,-0.5275433,3.863526,-2.188319,4.469616
0.8864229,3.117351,1.18791,2.24959,0.6033633,2.893901,-0.4461721,3.741211,-2.024358,4.222574
0.8885315,3.112022,1.209986,2.206589,0.6516663,2.810527,-0.3655073,3.61843,-1.862028,3.974457
0.8906555,3.1067,1.231978,2.163545,0.6996089,2.726946,-0.285562,3.495179,-1.70132,3.725286
0.8927945,3.101383,1.253888,2.120459,0.7471801,2.643153,-0.2063446,3.371459,-1.542222,3.475084
0.894948,3.096072,1.275717,2.077332,0.7943731,2.559146,-0.1278601,3.247273,-1.384719,3.223875
0.8971155,3.090767,1.297467,2.034166,0.8411843,2.474926,-0.05010992,3.122626,-1.22879,2.971685
0.8992967,3.085467,1.31927,1.990704,0.8917851,2.382863,0.0269075,2.997524,-1.060554,2.695646
0.9036986,3.074885,1.340998,1.947205,0.9419328,2.290551,0.1031964,2.871977,-0.8941295,2.418511
0.9081505,3.064323,1.362657,1.903671,0.9916316,2.197998,0.1787634,2.745995,-0.7294811,2.140316
0.9126497,3.053781,1.384248,1.860104,1.040888,2.105208,0.2536169,2.619586,-0.5665709,1.861101
0.9171936,3.043259,1.405778,1.816507,1.089708,2.012188,0.3344262,2.481297,-0.4053593,1.580901
0.9225107,3.03109,1.427251,1.772881,1.138102,1.918946,0.4144144,2.34253,-0.245806,1.299753
0.9278808,3.018945,1.448673,1.729231,1.186078,1.825488,0.4935975,2.203303,-0.08787025,1.017694
0.9333007,3.006822,1.47005,1.685558,1.233647,1.731822,0.5719928,2.06363,0.06848854,0.7347569
0.9387673,2.99472,1.493641,1.637251,1.281099,1.637397,0.649618,1.923528,0.2233107,0.4509764
0.9442777,2.982638,1.517197,1.588926,1.32816,1.542777,0.7264914,1.783012,0.3766356,0.1663842
0.949829,2.970575,1.540728,1.54059,1.374844,1.44797,0.8026312,1.642097,0.5285019,-0.118989
0.9554189,2.958529,1.56425,1.492249,1.42116,1.352983,0.8780555,1.500798,0.678947,-0.4051141
0.9610449,2.9465,1.587778,1.443911,1.467123,1.257825,0.9527823,1.359129,0.9757166,-0.97951
0.9667049,2.934487,1.61133,1.395585,1.512745,1.162503,1.026829,1.217103,1.267218,-1.556598
0.9723965,2.922489,1.634929,1.347281,1.55804,1.067024,1.100213,1.074733,1.553702,-2.136193
0.978118,2.910506,1.6586,1.299013,1.603021,0.9713981,1.17295,0.932032,1.835402,-2.718128
0.9838674,2.898536,1.669895,1.276067,1.652406,0.8655082,1.245056,0.7890113,2.112532,-3.302254
0.989643,2.886578,1.681218,1.253134,1.701447,0.7594586,1.316548,0.6456821,2.385294,-3.888432
0.9954431,2.874632,1.692572,1.230217,1.750167,0.6532609,1.387439,0.5020551,2.653879,-4.476536
1.001266,2.862697,1.703963,1.207318,1.79859,0.5469275,1.457744,0.3581405,2.918471,-5.066448
1.007111,2.850773,1.715395,1.18444,1.846743,0.4404717,1.527891,0.2130902,3.17925,-5.658055
1.012321,2.840185,1.726876,1.161586,1.894656,0.3339077,1.597473,0.0677681,3.436394,-6.251251
1.017547,2.829604,1.738411,1.13876,1.942363,0.2272514,1.666503,-0.07781666,3.691577,-6.849473
1.022787,2.819029,1.750009,1.115965,1.989904,0.1205206,1.734996,-0.2236554,3.943442,-7.4491
1.02804,2.808462,1.761679,1.093207,2.035024,0.01891847,1.870418,-0.5160611,4.19217,-8.050035
1.033305,2.7979,1.773431,1.070491,2.080081,-0.08271137,2.003841,-0.8093845,4.437942,-8.652185
1.038582,2.787345,1.785277,1.047825,2.125135,-0.1843433,2.135365,-1.103564,4.680939,-9.255461
1.04387,2.776794,1.797232,1.025215,2.170256,-0.2859447,2.265092,-1.398541,4.921341,-9.859775
1.049168,2.766249,1.803255,1.013935,2.215543,-0.3874724,2.393125,-1.694257,5.159323,-10.46505
1.059793,2.745174,1.809312,1.002672,2.26113,-0.488866,2.51957,-1.990656,5.395057,-11.0712
1.070451,2.724115,1.815405,0.9914293,2.284094,-0.5394858,2.588828,-2.154782,5.62871,-11.67815
1.081138,2.70307,1.821537,0.9802078,2.307214,-0.5900345,2.657652,-2.31909,5.860443,-12.28584
1.091851,2.682039,1.827712,0.9690095,2.330534,-0.6404912,2.726063,-2.483571,6.090408,-12.89421
1.110689,2.64518,1.833932,0.9578367,2.354111,-0.690828,2.794079,-2.648216,6.318751,-13.50318
1.129578,2.608347,1.840203,0.9466918,2.366496,-0.7169374,2.86172,-2.813015,6.545612,-14.11271
1.148505,2.571533,1.846527,0.9355775,2.378986,-0.7429967,2.929008,-2.977958,6.77112,-14.72274
1.167459,2.534733,1.853166,0.9240572,2.391599,-0.7689968,2.995962,-3.143038,6.995399,-15.33322
1.188146,2.494622,1.859875,0.9125775,2.404356,-0.794926,3.062605,-3.308243,7.218564,-15.94411
1.208848,2.454519,1.866661,0.9011433,2.417287,-0.8207693,3.128959,-3.473564,7.708617,-17.29619
1.229562,2.414423,1.873532,0.8897599,2.430427,-0.8465066,3.195047,-3.638992,8.194831,-18.64965
1.250288,2.374332,1.880497,0.8784339,2.443826,-0.8721102,3.260893,-3.804517,8.678206,-20.00413
1.260717,2.35417,1.887567,0.867173,2.457552,-0.8975399,3.326524,-3.970127,9.159758,-21.35926
1.271149,2.33401,1.891145,0.8615697,2.464567,-0.9101718,3.391965,-4.135812,9.640751,-22.71459
1.29203,2.293698,1.894754,0.8559862,2.471704,-0.9227349,3.457248,-4.301559,10.12345,-24.06931
1.312938,2.253399,1.898395,0.8504239,2.478984,-0.9352154,3.522405,-4.467356,10.24499,-24.40768
1.333886,2.213122,1.902071,0.8448845,2.486435,-0.9475948,3.587475,-4.633187,10.3673,-24.74578
1.34549,2.190869,1.905784,0.8393696,2.494092,-0.9598475,3.649345,-4.790988,10.42889,-24.91467
1.357115,2.168626,1.909535,0.8338813,2.502005,-0.9719367,3.71122,-4.948786,10.49092,-25.0834
1.368765,2.146396,1.913329,0.8284216,2.510243,-0.9838063,3.773157,-5.106561,10.55361,-25.25188
1.380445,2.124183,1.917166,0.8229929,2.518911,-0.9953655,3.835227,-5.264283,10.61743,-25.41993
1.392161,2.101988,1.921051,0.817598,2.523454,-1.000983,3.897529,-5.421914,10.65011,-25.50367
1.40392,2.079815,1.924987,0.8122397,2.528173,-1.006452,3.960205,-5.579396,10.68382,-25.58699
1.409817,2.068739,1.928976,0.8069215,2.533109,-1.011726,4.023477,-5.73664,10.72051,-25.66903
1.415728,2.05767,1.933023,0.8016471,2.538316,-1.016733,4.087739,-5.893481,10.72865,-25.62975
1.421653,2.046608,1.937132,0.7964208,2.543866,-1.021355,4.120468,-5.971654,10.70713,-25.54249
1.427595,2.035555,1.941307,0.7912475,2.549857,-1.025383,4.153834,-6.049557,10.68377,-25.45569
1.433265,2.025047,1.945554,0.7861326,2.556391,-1.028441,4.170859,-6.088361,10.65958,-25.36913
1.438951,2.014549,1.949878,0.7810824,2.563447,-1.029867,4.188207,-6.12702,10.63489,-25.2827
1.444656,2.00406,1.954284,0.776104,2.57057,-1.02892,4.206007,-6.165474,10.53354,-24.93774
1.450382,1.993583,1.958779,0.7712057,2.576971,-1.025633,4.224488,-6.203605,10.43009,-24.59341
1.456129,1.983118,1.963369,0.766397,2.582358,-1.020837,4.234122,-6.222475,10.23078,-23.9389
1.4619,1.972665,1.968062,0.7616886,2.586918,-1.015239,4.244168,-6.241128,10.03006,-23.28483
1.467697,1.962227,1.97045,0.7593759,2.590899,-1.009213,4.254877,-6.259406,9.828903,-22.63089
1.473523,1.951805,1.972866,0.7570931,2.594489,-1.002945,4.266931,-6.276815,9.627812,-21.97693
1.47938,1.941401,1.975312,0.7548421,2.597821,-0.9965348,4.28371,-6.286078,9.227195,-20.66852
1.485271,1.931016,1.977789,0.752625,2.600987,-0.9900412,4.28821,-6.265778,8.830626,-19.35889
1.4912,1.920652,1.980297,0.7504438,2.607093,-0.9769459,4.287423,-6.244613,8.634661,-18.70337
1.49717,1.910312,1.982838,0.748301,2.613235,-0.9638676,4.285312,-6.223533,8.440784,-18.04723
1.503187,1.899999,1.985413,0.746199,2.616428,-0.957387,4.279339,-6.181585,8.249537,-17.39033
1.509255,1.889716,1.988023,0.7441405,2.619756,-0.9509753,4.272158,-6.139824,8.061638,-16.73245
1.51231,1.884588,1.990669,0.7421285,2.623263,-0.9446596,4.264303,-6.098185,7.969241,-16.40308
1.515381,1.879468,1.993352,0.740166,2.626994,-0.9384735,4.256015,-6.05663,7.878085,-16.07336
1.518468,1.874358,1.996073,0.7382565,2.630997,-0.93246,4.220575,-5.890882,7.788369,-15.74324
1.521572,1.869259,1.998833,0.7364035,2.635322,-0.9266748,4.183559,-5.725477,7.700342,-15.41267
1.52482,1.863969,2.001632,0.7346111,2.640022,-0.9211901,4.146241,-5.56014,7.614318,-15.08157
1.528088,1.858692,2.004472,0.7328835,2.645144,-0.9160983,4.109323,-5.394713,7.530712,-14.74986
1.53138,1.85343,2.007353,0.7312252,2.650721,-0.9115119,4.071964,-5.222482,7.450082,-14.41741
1.534697,1.848183,2.010275,0.7296413,2.656763,-0.9075574,4.036319,-5.049889,7.373209,-14.08407
1.538041,1.842953,2.013239,0.7281372,2.663235,-0.9043581,4.019401,-4.96341,7.33509,-13.91035
1.541414,1.837742,2.016245,0.7267189,2.670061,-0.9020072,4.003275,-4.87678,7.298512,-13.73631
1.544819,1.832552,2.019293,0.725393,2.677131,-0.9005434,3.988131,-4.789973,7.263763,-13.56189
1.548259,1.827385,2.022383,0.7241666,2.684326,-0.8999431,3.974229,-4.70296,7.231225,-13.38705
1.551737,1.822244,2.025513,0.7230479,2.691545,-0.9001336,3.967852,-4.659365,7.201428,-13.21171
1.555258,1.817132,2.028682,0.7220459,2.698713,-0.9010171,3.961935,-4.615705,7.17514,-13.03582
1.558827,1.812053,2.031889,0.7211705,2.705783,-0.9024914,3.956555,-4.571976,7.163656,-12.94765
1.562448,1.807012,2.03513,0.7204334,2.712732,-0.9044623,3.951808,-4.528173,7.15354,-12.8593
1.564281,1.804508,2.038401,0.7198474,2.71955,-0.906849,3.947823,-4.484295,7.145067,-12.77078
1.56613,1.802015,2.041698,0.7194273,2.726236,-0.9095843,3.94477,-4.440343,7.13861,-12.6821
1.567997,1.799535,2.045013,0.7191895,2.739232,-0.9158913,3.942894,-4.396326,7.134703,-12.59326
1.569882,1.797069,2.048337,0.7191525,2.751776,-0.9230567,3.942552,-4.352271,7.134147,-12.50435
1.571787,1.794619,2.051655,0.7193364,2.763934,-0.9308623,3.943121,-4.330249,7.138231,-12.41553
1.573713,1.792186,2.054951,0.7197619,2.775762,-0.939159,3.94431,-4.308253,7.149246,-12.32733
1.575663,1.789771,2.058202,0.7204496,2.787311,-0.947841,3.946257,-4.28631,7.171829,-12.24144
1.577639,1.787378,2.061381,0.7214172,2.798622,-0.9568314,3.949149,-4.264474,7.21645,-12.16521
1.579643,1.785008,2.064456,0.7226767,2.809729,-0.9660723,3.953257,-4.242834,7.294512,-12.12707
1.581678,1.782664,2.067392,0.7242315,2.820662,-0.9755188,3.958981,-4.221569,7.381326,-12.14243
1.583747,1.780351,2.070158,0.7260739,2.831446,-0.9851357,3.966938,-4.201043,7.459988,-12.18359
1.585855,1.778073,2.072724,0.7281847,2.842101,-0.9948941,3.978056,-4.182066,7.53193,-12.23578
1.588006,1.775836,2.075072,0.7305355,2.852648,-1.00477,3.993446,-4.16642,7.599261,-12.29385
1.590207,1.773648,2.077194,0.7330924,2.863103,-1.014743,4.013194,-4.15696,7.663288,-12.35554
1.591328,1.772575,2.079092,0.7358205,2.904302,-1.055275,4.035048,-4.155126,7.724825,-12.41973
1.592465,1.771519,2.080774,0.7386867,2.945193,-1.09612,4.056638,-4.159273,7.784407,-12.48574
1.593617,1.77048,2.082254,0.7416623,2.962565,-1.113147,4.077172,-4.167199,7.842406,-12.55314
1.594788,1.769461,2.083549,0.7447234,2.980206,-1.129896,4.096642,-4.177488,7.899092,-12.62165
1.595978,1.768465,2.084675,0.7478505,2.989187,-1.138098,4.115207,-4.189338,8.009281,-12.76124
1.597189,1.767495,2.085649,0.7510284,2.998322,-1.146128,4.133028,-4.202284,8.116109,-12.90343
1.598424,1.766555,2.086487,0.754245,3.007666,-1.153914,4.166928,-4.230412,8.220306,-13.04755
1.599683,1.765648,2.087201,0.7574913,3.0173,-1.161337,4.19907,-4.26054,8.322373,-13.19319
1.60097,1.764782,2.087805,0.7607599,3.022264,-1.164849,4.229905,-4.292007,8.521471,-13.48794
1.602288,1.763962,2.088309,0.7640454,3.027357,-1.168172,4.259725,-4.32444,8.715367,-13.78614
1.60364,1.7632,2.088724,0.7673435,3.032611,-1.171233,4.317067,-4.391341,8.905278,-14.08689
1.605028,1.762506,2.089057,0.7706507,3.038069,-1.17391,4.372128,-4.460134,9.092015,-14.38962
1.606455,1.761897,2.089316,0.7739646,3.043783,-1.175979,4.425507,-4.530243,9.276155,-14.69394
1.607922,1.761394,2.089508,0.7772831,3.049766,-1.176987,4.477583,-4.601326,9.458125,-14.99956
1.609429,1.761025,2.089638,0.7806046,3.055735,-1.17607,4.528616,-4.673162,9.816785,-15.61392
1.610966,1.760824,2.089713,0.7839278,3.060627,-1.17256,4.578792,-4.745599,10.16987,-16.23149
1.612517,1.760831,2.089735,0.7872518,3.063717,-1.167354,4.677099,-4.891867,10.51864,-16.85152
1.614046,1.761083,2.08971,0.7905758,3.065454,-1.161534,4.773292,-5.039536,10.86395,-17.47348
1.615507,1.7616,2.089641,0.7938991,3.066351,-1.155522,4.867882,-5.188236,11.20645,-18.09699
1.616853,1.762369,2.089531,0.7972213,3.066707,-1.149453,4.961231,-5.33772,11.54664,-18.72177
1.618052,1.763351,2.089383,0.8005421,3.066689,-1.143372,5.116309,-5.590673,11.88491,-19.34759
1.619099,1.764495,2.089199,0.8038611,3.066395,-1.137298,5.269607,-5.844711,12.22156,-19.97428
1.620002,1.765756,2.088983,0.8071781,3.065892,-1.131237,5.421957,-6.099317,12.78538,-21.03095
1.620779,1.767099,2.088736,0.810493,3.065222,-1.125193,5.574296,-6.353932,13.34632,-22.08914
1.621448,1.768499,2.08846,0.8138056,3.063497,-1.113154,5.650896,-6.48098,13.90522,-23.14841
1.622025,1.769939,2.088157,0.8171158,3.061386,-1.101176,5.72822,-6.607588,14.46283,-24.20837
1.622525,1.771408,2.08759,0.8226834,3.058988,-1.089252,5.767357,-6.6706,15.02001,-25.26855
1.622957,1.772898,2.086957,0.8282438,3.056366,-1.077375,5.80702,-6.733282,15.57809,-26.32825
1.623333,1.774404,2.086265,0.8337972,3.053566,-1.065539,5.847537,-6.795414,15.85834,-26.85746
1.623658,1.775921,2.085519,0.8393436,3.050618,-1.053739,5.88971,-6.85643,16.14066,-27.38557
1.62394,1.777447,2.084724,0.8448831,3.047546,-1.04197,5.900754,-6.871327,16.21188,-27.51726
1.624183,1.77898,2.083883,0.8504158,3.04437,-1.03023,5.912175,-6.885936,16.28357,-27.64869
1.624392,1.780517,2.082999,0.855942,3.037758,-1.00682,5.924222,-6.90003,16.35599,-27.77972
1.624571,1.782059,2.082077,0.8614618,3.030866,-0.9834908,5.937655,-6.912779,16.4298,-27.90996
1.624722,1.783603,2.081119,0.8669755,3.023755,-0.9602278,5.951526,-6.910721,16.46787,-27.97441
1.624847,1.78515,2.080127,0.8724833,3.016466,-0.9370198,5.950492,-6.892278,16.50867,-28.03714
1.62495,1.786698,2.079105,0.8779854,3.001473,-0.8907363,5.946625,-6.874146,16.50804,-27.99628
1.625032,1.788248,2.078053,0.883482,2.986064,-0.8445895,5.9418,-6.856242,16.48021,-27.92679
1.625095,1.789799,2.076974,0.8889733,2.970352,-0.7985447,5.93077,-6.820834,16.45087,-27.85793
1.625141,1.79135,2.075869,0.8944596,2.954417,-0.7525769,5.918738,-6.785752,16.42084,-27.78937
1.62517,1.792901,2.074741,0.8999411,2.922086,-0.6608022,5.906122,-6.750875,16.39038,-27.72099
1.625184,1.794453,2.07359,0.9054178,2.889385,-0.5691585,5.893112,-6.716144,16.35963,-27.65274
1.625183,1.796005,2.071227,0.9163581,2.869331,-0.5132482,5.866306,-6.646981,16.0526,-26.98923
1.62517,1.797557,2.068789,0.927282,2.84925,-0.4573475,5.838797,-6.578093,15.74082,-26.32793
1.625107,1.800659,2.066283,0.9381906,2.829172,-0.4014456,5.810818,-6.509396,15.4273,-25.66744
1.625,1.803761,2.063718,0.9490854,2.809123,-0.3455334,5.782501,-6.440836,15.11299,-25.00734
1.624855,1.806861,2.061099,0.9599673,2.789127,-0.2896024,5.71241,-6.273825,14.48359,-23.68751
1.624675,1.80996,2.058431,0.9708373,2.769205,-0.2336449,5.641472,-6.107172,13.85461,-22.36747
1.624498,1.812566,2.055719,0.9816965,2.749378,-0.1776538,5.570043,-5.940728,13.22719,-21.04669
1.624302,1.815172,2.052967,0.9925457,2.729665,-0.1216219,5.498333,-5.774405,12.60227,-19.72473
1.624086,1.817775,2.05018,1.003386,2.710089,-0.06554271,5.426481,-5.608144,11.98082,-18.40113
1.623852,1.820378,2.047359,1.014217,2.690668,-0.009409319,5.354587,-5.4419,11.36396,-17.07539
1.623603,1.822978,2.044509,1.025041,2.671424,0.04678503,5.282728,-5.275642,11.07599,-16.45136
1.623338,1.825577,2.041631,1.035857,2.65238,0.1030473,5.21097,-5.10934,10.7895,-15.82665
1.623058,1.828175,2.035804,1.057471,2.633559,0.1593847,5.139366,-4.942971,10.50469,-15.20118
1.622766,1.830771,2.029895,1.079062,2.614987,0.2158048,5.067969,-4.776514,10.22178,-14.57484
1.622143,1.835959,2.023919,1.100635,2.596694,0.2723157,4.996825,-4.609948,9.941032,-13.94753
1.621476,1.841141,2.017889,1.122193,2.578711,0.3289259,4.925982,-4.443255,9.662742,-13.31913
1.620768,1.846318,2.011814,1.143738,2.56212,0.38224,4.855486,-4.276414,9.387271,-12.68948
1.620024,1.85149,2.005705,1.165274,2.545868,0.4356584,4.785385,-4.109406,9.115046,-12.05843
1.619247,1.856657,1.990694,1.217833,2.529994,0.4891902,4.71573,-3.942213,8.846588,-11.42576
1.61844,1.86182,1.975631,1.270376,2.514542,0.5428452,4.646574,-3.774811,8.582545,-10.79124
1.617606,1.866978,1.960598,1.322928,2.506989,0.5697222,4.582074,-3.617241,8.452427,-10.47319
1.616747,1.872132,1.945668,1.37551,2.499562,0.5966342,4.518121,-3.459447,8.323738,-10.15456
1.615865,1.877282,1.938262,1.401817,2.492269,0.6235825,4.454773,-3.30141,8.196622,-9.835306
1.614961,1.882429,1.930905,1.428138,2.485117,0.6505688,4.392099,-3.143104,8.071245,-9.515361
1.614038,1.887572,1.923604,1.454475,2.478116,0.6775946,4.330173,-2.984504,7.947804,-9.194664
1.613096,1.892712,1.916366,1.480829,2.471276,0.7046617,4.269083,-2.82558,7.826534,-8.87314
1.612137,1.897848,1.909198,1.507202,2.464608,0.7317718,4.208931,-2.666299,7.707718,-8.550702
1.611163,1.902982,1.902105,1.533596,2.458125,0.7589266,4.149839,-2.506621,7.591708,-8.227243
1.610173,1.908112,1.895094,1.560011,2.451841,0.7861279,4.091952,-2.346503,7.478942,-7.90264
1.60917,1.91324,1.888169,1.586449,2.445769,0.8133775,4.03545,-2.185891,7.369986,-7.576739
1.607124,1.923488,1.881744,1.611324,2.439926,0.8406772,3.980559,-2.024722,7.26559,-7.24935
1.605032,1.933727,1.875403,1.63622,2.434331,0.8680287,3.927566,-1.862919,7.166777,-6.920234
1.602899,1.943958,1.869148,1.661138,2.429004,0.8954335,3.901897,-1.781751,7.129075,-6.787867
1.600729,1.95418,1.862982,1.686078,2.423966,0.9228931,3.876856,-1.700387,7.092616,-6.655152
1.598525,1.964396,1.856906,1.71104,2.419242,0.9504083,3.852512,-1.618811,7.057547,-6.522064
1.596291,1.974605,1.850916,1.736023,2.41486,0.97798,3.828951,-1.537007,7.02404,-6.388574
1.593527,1.98706,1.845011,1.761026,2.410847,1.005608,3.806272,-1.454953,6.992307,-6.254651
1.590727,1.999508,1.839184,1.786048,2.407238,1.033291,3.7846,-1.372628,6.96261,-6.120262
1.587893,2.011948,1.833428,1.811086,2.404064,1.061028,3.764088,-1.290006,6.935278,-5.985373
1.585029,2.024381,1.827728,1.836136,2.401361,1.088814,3.744933,-1.20706,6.910734,-5.84995
1.582138,2.036808,1.822069,1.861196,2.400198,1.102725,3.730736,-1.140362,6.889535,-5.713965
1.57922,2.049229,1.816431,1.886261,2.399165,1.116646,3.717737,-1.073421,6.872436,-5.577405
1.576279,2.061644,1.810785,1.911324,2.398267,1.130576,3.70615,-1.006221,6.860493,-5.440303
1.573314,2.074053,1.805103,1.936379,2.397508,1.144514,3.696258,-0.9387514,6.855251,-5.302788
1.570326,2.086457,1.799348,1.961417,2.396889,1.158459,3.692059,-0.9049148,6.859082,-5.165244
1.567317,2.098856,1.793481,1.986429,2.396413,1.17241,3.688436,-0.8710119,6.875832,-5.02871
1.564286,2.11125,1.791091,1.996437,2.396081,1.186365,3.685457,-0.8370464,6.911994,-4.896106
1.561234,2.123638,1.788673,2.006439,2.395893,1.200322,3.683208,-0.803025,6.977773,-4.775782
1.558159,2.136021,1.786226,2.016433,2.395883,1.222686,3.68179,-0.768959,7.081434,-4.68676
1.555062,2.148398,1.783745,2.02642,2.396211,1.245046,3.681327,-0.734867,7.212093,-4.646123
1.551942,2.160769,1.781229,2.036397,2.396834,1.267401,3.681974,-0.7007785,7.349399,-4.646577
1.548796,2.173134,1.778676,2.046365,2.397685,1.289748,3.683923,-0.6667402,7.484403,-4.672713
1.545816,2.184752,1.776082,2.056322,2.398663,1.31209,3.687415,-0.6328265,7.615474,-4.714535
1.542813,2.196363,1.773446,2.066269,2.399638,1.334432,3.692756,-0.5991563,7.742868,-4.766558
1.539784,2.207968,1.770765,2.076203,2.400451,1.356781,3.700333,-0.5659204,7.86715,-4.82566
1.536728,2.219565,1.768038,2.086125,2.400921,1.379139,3.710624,-0.5334265,7.988843,-4.889935
1.533644,2.231156,1.765262,2.096033,2.40097,1.39032,3.724186,-0.5021634,8.108376,-4.958149
1.53053,2.242738,1.762437,2.105927,2.400866,1.401501,3.741584,-0.4728722,8.226092,-5.029457
1.527384,2.254312,1.75956,2.115807,2.400589,1.412679,3.763209,-0.4465602,8.342262,-5.103257
1.524206,2.265877,1.756631,2.125671,2.400121,1.423851,3.789004,-0.42433,8.457107,-5.179105
1.520991,2.277431,1.753649,2.135519,2.399449,1.435013,3.818307,-0.406982,8.683506,-5.335662
1.51774,2.288976,1.750612,2.14535,2.398562,1.446159,3.850065,-0.3946654,8.906383,-5.497197
1.51445,2.30051,1.747521,2.155165,2.397451,1.457285,3.883245,-0.3869134,9.126522,-5.662449
1.51112,2.312031,1.744376,2.164962,2.396113,1.468386,3.917097,-0.3829555,9.344507,-5.830532
1.507747,2.323541,1.741175,2.174741,2.394547,1.479457,3.951171,-0.3819945,9.560799,-6.000791
1.504329,2.335037,1.73792,2.184503,2.392755,1.490494,3.985237,-0.3833295,9.775778,-6.172704
1.500866,2.34652,1.734611,2.194246,2.39074,1.501493,4.019194,-0.3863753,10.20314,-6.519753
1.497356,2.357989,1.731247,2.20397,2.38851,1.51245,4.053022,-0.3906384,10.62942,-6.868131
1.494509,2.367164,1.72783,2.213676,2.386073,1.523362,4.120414,-0.401054,10.84349,-7.041178
1.49163,2.37633,1.724361,2.223363,2.383437,1.534229,4.187925,-0.4106122,11.05984,-7.211356
1.488719,2.385486,1.72084,2.233032,2.380612,1.545048,4.221934,-0.4128883,11.17001,-7.293835
1.485775,2.394631,1.717269,2.242682,2.377607,1.555818,4.255876,-0.4103911,11.28374,-7.371297
1.482797,2.403765,1.713647,2.252313,2.374434,1.56654,4.286182,-0.395884,11.36874,-7.367451
1.479785,2.412888,1.709978,2.261927,2.371102,1.577213,4.298771,-0.3650072,11.29573,-7.251005
1.47674,2.422,1.706261,2.271522,2.36762,1.587839,4.295384,-0.3311966,11.21292,-7.14108
1.47366,2.4311,1.702498,2.281099,2.363998,1.598418,4.285535,-0.2985774,11.12717,-7.033435
1.470545,2.440189,1.698691,2.290658,2.356371,1.61944,4.272626,-0.2670267,11.03988,-6.927027
1.467396,2.449265,1.69484,2.3002,2.348284,1.640289,4.257949,-0.236254,10.95163,-6.821405
1.464212,2.45833,1.690947,2.309725,2.339797,1.660979,4.242119,-0.2060566,10.77339,-6.611641
1.460993,2.467382,1.687013,2.319233,2.330958,1.681522,4.225477,-0.1762987,10.59375,-6.403082
1.45774,2.476422,1.683041,2.328725,2.321813,1.70193,4.20823,-0.1468866,9.869971,-5.573339
1.454452,2.485449,1.67903,2.338201,2.312398,1.722214,4.190516,-0.1177527,9.146181,-4.743608
1.451131,2.494464,1.674983,2.347661,2.302746,1.742387,4.154048,-0.06013151,8.786039,-4.327219
1.447775,2.503466,1.670901,2.357107,2.292885,1.762459,4.116576,-0.003157481,8.427702,-3.909277
1.444386,2.512456,1.666784,2.366537,2.282838,1.782438,4.078396,0.05334474,8.071593,-3.489434
1.440963,2.521433,1.662636,2.375954,2.272627,1.802335,4.039698,0.1094937,7.718122,-3.067369
1.437508,2.530397,1.658455,2.385356,2.262271,1.822155,3.961234,0.2210477,7.367698,-2.642772
1.43402,2.539349,1.654245,2.394745,2.251784,1.841908,3.881863,0.3319588,7.020724,-2.21535
1.430501,2.548289,1.650006,2.404121,2.241182,1.861598,3.721859,0.5528721,6.677603,-1.784829
1.42695,2.557216,1.645739,2.413484,2.230477,1.881233,3.561552,0.7735664,6.338725,-1.350962
1.423368,2.56613,1.637128,2.432175,2.208801,1.920356,3.401942,0.9947652,6.004458,-0.9135326
1.419756,2.575033,1.628418,2.450821,2.186829,1.959314,3.243669,1.216922,5.675138,-0.4723672
1.416114,2.583923,1.61962,2.469425,2.164623,1.998139,3.165179,1.328459,5.512426,-0.2503422
1.412443,2.592802,1.610741,2.48799,2.142231,2.036856,3.087183,1.440341,5.351056,-0.02734
1.408744,2.601668,1.601788,2.50652,2.097042,2.114057,3.009717,1.552591,5.191056,0.1966469
1.405017,2.610523,1.592768,2.525018,2.051513,2.191057,2.932816,1.665229,5.032449,0.4216224
1.401263,2.619367,1.583687,2.543485,2.005824,2.267962,2.856508,1.778269,4.83912,0.6999631
1.397482,2.628199,1.57455,2.561925,1.960108,2.344852,2.780816,1.891723,4.647959,0.9797979
1.393675,2.63702,1.565365,2.580341,1.914467,2.421786,2.70576,2.005598,4.458986,1.261114
1.389842,2.64583,1.556134,2.598735,1.868979,2.49881,2.631357,2.119901,4.272208,1.543893
1.38509,2.656661,1.544716,2.621352,1.84108,2.546286,2.540669,2.261218,4.087625,1.828109
1.380301,2.667477,1.533245,2.643944,1.813275,2.593816,2.451005,2.403187,3.905227,2.113732
1.375477,2.678276,1.521729,2.666512,1.785572,2.641406,2.362376,2.545804,3.724997,2.400729
1.370619,2.689061,1.510174,2.689061,1.75798,2.689061,2.274784,2.689061,3.546911,2.689061


==> PlotData/TPDS-NormalSols.txt <==
1.447635,2.681338,1.586671,2.681338,1.723213,2.681338,1.86037,2.681338,1.998473,2.681338
1.442113,2.693433,1.577613,2.701183,1.71068,2.708793,1.844348,2.716438,1.978937,2.724136
1.436574,2.70552,1.568524,2.721014,1.698106,2.73623,1.828273,2.751514,1.959336,2.766904
1.431016,2.717598,1.559406,2.740831,1.685491,2.763647,1.812144,2.786566,1.939671,2.809643
1.425441,2.729669,1.550257,2.760635,1.672834,2.791045,1.795964,2.821593,1.919942,2.852352
1.418973,2.743609,1.539647,2.783507,1.658154,2.822689,1.777196,2.862048,1.897058,2.901678
1.412482,2.757538,1.528996,2.80636,1.643419,2.854307,1.758358,2.902469,1.874089,2.950964
1.405967,2.771455,1.518306,2.829195,1.628629,2.885899,1.73945,2.942858,1.851035,3.00021
1.399427,2.785362,1.507576,2.852012,1.613784,2.917465,1.720472,2.983214,1.827894,3.049417
1.392863,2.799256,1.496807,2.874809,1.598885,2.949006,1.701423,3.023537,1.804669,3.098583
1.386275,2.81314,1.485998,2.897588,1.58393,2.980521,1.682305,3.063827,1.781357,3.147708
1.379663,2.827012,1.475149,2.920348,1.568921,3.012009,1.663116,3.104084,1.757961,3.196793
1.373026,2.840872,1.46426,2.943089,1.553857,3.043471,1.643857,3.144307,1.734478,3.245837
1.366366,2.854721,1.453332,2.965811,1.538738,3.074907,1.624528,3.184496,1.71091,3.29484
1.359681,2.868558,1.442364,2.988514,1.523563,3.106317,1.605129,3.224651,1.687257,3.343801
1.352972,2.882383,1.431356,3.011197,1.508334,3.137699,1.585659,3.264772,1.663517,3.392721
1.346238,2.896197,1.420309,3.033862,1.49305,3.169055,1.566119,3.304859,1.639691,3.441599
1.339481,2.909999,1.409221,3.056506,1.477709,3.200384,1.546507,3.344911,1.615779,3.490435
1.332698,2.923788,1.398093,3.079131,1.462314,3.231686,1.526825,3.384928,1.59178,3.539228
1.325891,2.937566,1.386924,3.101736,1.446862,3.262959,1.507071,3.424911,1.567694,3.587978
1.319059,2.951331,1.375716,3.124321,1.431355,3.294206,1.487245,3.464857,1.543521,3.636685
1.312203,2.965084,1.364466,3.146885,1.415791,3.325424,1.467348,3.504768,1.51926,3.685348
1.305322,2.978824,1.353176,3.169429,1.400171,3.356614,1.447378,3.544643,1.494911,3.733968
1.298415,2.992552,1.341844,3.191953,1.384494,3.387775,1.427336,3.584481,1.470473,3.782543
1.291484,3.006267,1.330472,3.214456,1.36876,3.418908,1.40722,3.624282,1.445946,3.831073
1.284527,3.019969,1.319057,3.236937,1.352968,3.450011,1.387031,3.664047,1.42133,3.879557
1.277544,3.033659,1.307601,3.259398,1.337118,3.481085,1.366768,3.703773,1.396623,3.927996
1.270536,3.047335,1.296103,3.281837,1.32121,3.51213,1.346431,3.743462,1.371826,3.976388
1.263502,3.060998,1.284562,3.304254,1.305244,3.543144,1.326018,3.783112,1.346937,4.024733
1.256442,3.074647,1.272978,3.326649,1.289218,3.574127,1.30553,3.822722,1.321955,4.073031
1.249356,3.088283,1.261352,3.349021,1.273132,3.60508,1.284966,3.862294,1.296881,4.12128
1.242243,3.101905,1.249682,3.371371,1.256986,3.636001,1.264324,3.901825,1.271713,4.169481
1.235104,3.115513,1.237967,3.393698,1.24078,3.666891,1.243605,3.941315,1.24645,4.217632
1.227937,3.129107,1.226209,3.416002,1.224512,3.697748,1.222808,3.980765,1.221091,4.265732
1.220743,3.142686,1.214406,3.438282,1.208182,3.728572,1.201931,4.020172,1.195636,4.313782
1.213521,3.156251,1.202557,3.460538,1.19179,3.759363,1.180974,4.059537,1.170083,4.361779
1.206272,3.169801,1.190663,3.482769,1.175334,3.790121,1.159936,4.098858,1.144431,4.409724
1.197521,3.186067,1.176305,3.509457,1.15547,3.827043,1.134541,4.146061,1.113468,4.467279
1.188729,3.20231,1.16188,3.536107,1.135513,3.863914,1.109026,4.193199,1.082357,4.524755
1.179895,3.21853,1.147385,3.562721,1.115459,3.900733,1.083389,4.240271,1.051098,4.582149
1.171018,3.234727,1.132821,3.589296,1.095309,3.9375,1.057628,4.287275,1.019688,4.639461
1.162097,3.250901,1.118185,3.615831,1.07506,3.974212,1.031741,4.33421,0.9881231,4.696689
1.153132,3.267049,1.103476,3.642326,1.05471,4.010868,1.005725,4.381073,0.9564016,4.753829
1.144122,3.283173,1.088693,3.66878,1.034258,4.047468,0.9795774,4.427863,0.9245201,4.810881
1.135066,3.29927,1.073834,3.695192,1.013701,4.084008,0.9532962,4.474578,0.8924753,4.86784
1.125963,3.315341,1.058898,3.72156,0.9930366,4.120488,0.9268782,4.521216,0.8602638,4.924706
1.116811,3.331385,1.043883,3.747883,0.9722632,4.156906,0.9003205,4.567774,0.8278819,4.981475
1.10761,3.3474,1.028787,3.77416,0.9513778,4.19326,0.8736197,4.614251,0.7953255,5.038144
1.098359,3.363386,1.013608,3.800389,0.9303778,4.229548,0.8467722,4.660643,0.7625903,5.09471
1.089056,3.379342,0.9983439,3.826568,0.9092601,4.265767,0.8197743,4.706948,0.7296718,5.151169
1.079699,3.395267,0.9829926,3.852697,0.8880216,4.301916,0.792622,4.753162,0.6965649,5.207518
1.070288,3.41116,0.9675516,3.878772,0.8666588,4.337991,0.7653108,4.799282,0.6632642,5.263753
1.060821,3.427019,0.952018,3.904792,0.845168,4.373991,0.737836,4.845306,0.6297641,5.319869
1.052771,3.440401,0.9388102,3.926748,0.8268951,4.404366,0.714475,4.884139,0.60128,5.367219
1.044678,3.453756,0.9255325,3.948661,0.8085252,4.434683,0.6909901,4.922897,0.5726448,5.414477
1.036542,3.467085,0.9121826,3.97053,0.7900556,4.464939,0.6673777,4.961578,0.5438542,5.461641
1.02836,3.480387,0.8987585,3.992354,0.7714834,4.495132,0.6436341,5.000179,0.5149035,5.508707
1.020131,3.493659,0.8852579,4.01413,0.7528053,4.52526,0.6197551,5.038696,0.4857878,5.555671
1.011855,3.506902,0.8716784,4.035858,0.7340179,4.55532,0.5957364,5.077126,0.4565017,5.602528
1.003528,3.520113,0.8580171,4.057534,0.7151175,4.585309,0.5715733,5.115465,0.4270395,5.649276
0.9951504,3.533292,0.8442713,4.079157,0.6961001,4.615224,0.5472605,5.15371,0.397395,5.695907
0.986719,3.546437,0.8304378,4.100723,0.6769614,4.645061,0.5227927,5.191855,0.3675613,5.742419
0.9782322,3.559545,0.8165132,4.122231,0.6576968,4.674818,0.4981639,5.229897,0.3375313,5.788803
0.9696876,3.572617,0.802494,4.143677,0.6383011,4.704489,0.4733675,5.26783,0.307297,5.835055
0.9610828,3.585648,0.788376,4.165059,0.6187688,4.73407,0.4483965,5.305648,0.2768498,5.881166
0.9524153,3.598638,0.7741549,4.186372,0.5990939,4.763557,0.4232432,5.343345,0.2461803,5.927131
0.943682,3.611584,0.759826,4.207612,0.5792698,4.792943,0.3978991,5.380914,0.2152782,5.972939
0.9348797,3.624484,0.745384,4.228776,0.5592892,4.822223,0.372355,5.418348,0.1841322,6.018581
0.926005,3.637333,0.730823,4.249859,0.5391442,4.851391,0.3466006,5.455637,0.1527297,6.064048
0.9162779,3.651231,0.7148635,4.272661,0.5170642,4.882938,0.3183725,5.495968,0.1183111,6.113224
0.906455,3.665061,0.698747,4.295353,0.4947669,4.914332,0.2898665,5.536103,0.08355378,6.162161
0.8965302,3.678818,0.682463,4.317924,0.472238,4.94556,0.2610645,5.576027,0.0484354,6.21084
0.8864961,3.692496,0.6659999,4.340366,0.4494612,4.976608,0.2319456,5.61572,0.01293064,6.259238
0.8814356,3.699303,0.6576971,4.351534,0.4379742,4.992059,0.2172601,5.635473,-0.004975513,6.283323
0.8763446,3.706087,0.6493442,4.362665,0.426418,5.007458,0.2024861,5.655161,-0.02298943,6.307328
0.871222,3.712847,0.6409394,4.373756,0.41479,5.022803,0.1876202,5.674779,-0.04111541,6.331248
0.8660664,3.719582,0.6324805,4.384807,0.403087,5.038092,0.1726587,5.694324,-0.05935808,6.35508
0.8608764,3.726291,0.6239652,4.395813,0.3913061,5.05332,0.1575973,5.713792,-0.07772244,6.378817
0.8556505,3.732971,0.615391,4.406775,0.3794436,5.068484,0.1424317,5.733179,-0.0962139,6.402456
0.850387,3.739622,0.6067551,4.417687,0.3674958,5.083582,0.1271571,5.752481,-0.1148383,6.425991
0.8450842,3.746242,0.5980545,4.428548,0.3554586,5.098608,0.1117682,5.771691,-0.133602,6.449414
0.83974,3.752829,0.5892862,4.439355,0.3433276,5.113559,0.09625933,5.790805,-0.152512,6.47272
0.8343523,3.759379,0.5804466,4.450103,0.3310979,5.128429,0.08062429,5.809816,-0.1715759,6.495899
0.8289188,3.765892,0.5715317,4.460789,0.3187641,5.143213,0.06485624,5.828716,-0.1908019,6.518945
0.8234369,3.772365,0.5625374,4.471408,0.3063204,5.157905,0.04894766,5.847499,-0.2101993,6.541846
0.8179036,3.778793,0.5534589,4.481955,0.2937604,5.172497,0.03289025,5.866154,-0.2297781,6.564593
0.812316,3.785174,0.5442911,4.492425,0.2810767,5.186982,0.01667481,5.884672,-0.2495496,6.587172
0.8066703,3.791504,0.5350281,4.50281,0.2682613,5.20135,0.0002910662,5.903041,-0.2695264,6.609569
0.8009627,3.797778,0.5256635,4.513104,0.2553054,5.215592,-0.01627244,5.921249,-0.2897223,6.63177
0.7951887,3.803991,0.51619,4.523298,0.2421987,5.229695,-0.0330286,5.939279,-0.3101531,6.653754
0.7893433,3.810137,0.5065993,4.533382,0.22893,5.243646,-0.04999199,5.957114,-0.3308366,6.675501
0.7834207,3.816209,0.4968821,4.543344,0.2154862,5.257428,-0.06717918,5.974734,-0.351793,6.696984
0.7774146,3.822197,0.4870276,4.55317,0.2018525,5.271022,-0.08460911,5.992114,-0.3730454,6.718175
0.7713172,3.828093,0.4770236,4.562843,0.1880119,5.284406,-0.1023036,6.009224,-0.3946203,6.739038
0.76512,3.833884,0.4668558,4.572344,0.1739447,5.297551,-0.1202878,6.026029,-0.4165485,6.759528
0.7619809,3.836736,0.4617053,4.577023,0.166819,5.304023,-0.1293976,6.034304,-0.4276562,6.769618
0.7588128,3.839555,0.4565074,4.581649,0.1596277,5.310423,-0.1385913,6.042486,-0.4388661,6.779594
0.7556143,3.84234,0.4512595,4.586218,0.1523672,5.316744,-0.1478734,6.050567,-0.4501837,6.789448
0.7523837,3.845087,0.4459589,4.590725,0.1450338,5.322981,-0.1572488,6.05854,-0.4616152,6.799169
0.7493752,3.847584,0.4410229,4.594822,0.1382048,5.328649,-0.1659793,6.065786,-0.4722603,6.808004
0.7463363,3.850044,0.4360369,4.598858,0.1313067,5.334233,-0.1747982,6.072925,-0.4830132,6.816709
0.7432653,3.852464,0.4309981,4.602828,0.1243356,5.339725,-0.1837105,6.079946,-0.4938799,6.82527
0.7401602,3.854839,0.4259036,4.606726,0.1172872,5.345118,-0.1927214,6.086841,-0.504867,6.833677
0.7370191,3.857167,0.4207499,4.610546,0.1101571,5.350402,-0.2018369,6.093597,-0.5159815,6.841914
0.7338398,3.859443,0.4155336,4.614279,0.1029403,5.355567,-0.2110632,6.1002,-0.5272312,6.849966
0.7306199,3.861661,0.4102507,4.617918,0.09563138,5.360601,-0.2204073,6.106636,-0.5386244,6.857813
0.7273569,3.863814,0.404897,4.621451,0.08822452,5.36549,-0.2298765,6.112886,-0.5501703,6.865433
0.724048,3.865897,0.399468,4.624868,0.08071347,5.370217,-0.239479,6.118929,-0.5618787,6.872802
0.7206902,3.867899,0.3939588,4.628154,0.07309153,5.374763,-0.2492233,6.124741,-0.5737599,6.879888
0.7172805,3.869812,0.3883644,4.631292,0.06535166,5.379105,-0.2591183,6.130292,-0.5858249,6.886656
0.7138156,3.871623,0.3826795,4.634263,0.05748661,5.383216,-0.2691733,6.135547,-0.5980851,6.893064
0.7102924,3.873318,0.376899,4.637044,0.04948918,5.387063,-0.2793976,6.140465,-0.6105516,6.899061
0.706708,3.874878,0.3710179,4.639605,0.04135276,5.390605,-0.2897996,6.144994,-0.6232347,6.904583
0.7030601,3.876284,0.3650327,4.641911,0.03307217,5.393796,-0.3003859,6.149074,-0.6361426,6.909557
0.6993476,3.877509,0.3589416,4.643921,0.02464507,5.396577,-0.3111595,6.152628,-0.6492789,6.913891
0.6974674,3.878044,0.3558567,4.644798,0.02037718,5.397791,-0.3166158,6.154181,-0.6559318,6.915784
0.6955719,3.878521,0.3527466,4.645582,0.01607432,5.398875,-0.3221168,6.155566,-0.6626391,6.917474
0.6936616,3.878936,0.3496125,4.646263,0.01173823,5.399817,-0.3276602,6.15677,-0.6693983,6.918942
0.6917379,3.879284,0.3464562,4.646832,0.007371579,5.400605,-0.3332428,6.157778,-0.6762051,6.920171
0.6898024,3.879557,0.3432806,4.647281,0.002978084,5.401226,-0.3388596,6.158572,-0.6830537,6.921139
0.6878573,3.879751,0.3400892,4.647599,-0.001437178,5.401666,-0.3445043,6.159134,-0.6899363,6.921824
0.6859056,3.879858,0.336887,4.647775,-0.005867526,5.40191,-0.3501683,6.159446,-0.6968424,6.922204
0.683951,3.879873,0.33368,4.647799,-0.01030441,5.401943,-0.3558406,6.159488,-0.7037587,6.922256
0.6819982,3.879788,0.330476,4.64766,-0.01473715,5.40175,-0.3615076,6.159242,-0.7106685,6.921955
0.6800529,3.879597,0.3272843,4.647347,-0.01915284,5.401317,-0.3671529,6.158688,-0.7175517,6.92128
0.6781218,3.879295,0.3241159,4.646851,-0.02353627,5.400631,-0.3727569,6.157811,-0.7243847,6.920211
0.6762125,3.878877,0.3209834,4.646164,-0.02787019,5.399681,-0.3782975,6.156597,-0.7311405,6.91873
0.6743334,3.878339,0.3179002,4.645282,-0.03213572,5.398461,-0.3837508,6.155037,-0.7377896,6.916828
0.6724931,3.877681,0.3148808,4.644202,-0.03631311,5.396966,-0.3890914,6.153126,-0.7443014,6.914498
0.6707003,3.876902,0.3119393,4.642925,-0.04038273,5.395199,-0.3942942,6.150867,-0.7506452,6.911744
0.6689631,3.876007,0.309089,4.641455,-0.0443261,5.393166,-0.3993355,6.148268,-0.7567922,6.908575
0.6672886,3.874998,0.3063417,4.639801,-0.04812696,5.390878,-0.4041947,6.145342,-0.762717,6.905008
0.6656828,3.873884,0.303707,4.637973,-0.0517721,5.388348,-0.4088549,6.142109,-0.7683991,6.901065
0.6641498,3.872672,0.3011918,4.635984,-0.05525186,5.385596,-0.4133036,6.13859,-0.7738234,6.896774
0.6626924,3.871369,0.2988005,4.633847,-0.05856024,5.382639,-0.4175332,6.13481,-0.7789806,6.892166
0.6613115,3.869986,0.2965349,4.631577,-0.06169475,5.379499,-0.4215405,6.130796,-0.7838667,6.887271
0.6600069,3.86853,0.2943945,4.629189,-0.06465595,5.376195,-0.4253262,6.126571,-0.7884826,6.88212
0.6587774,3.867011,0.2923772,4.626696,-0.06744687,5.372746,-0.4288942,6.122162,-0.7928332,6.876743
0.6576208,3.865435,0.2904795,4.62411,-0.07007244,5.369169,-0.4322509,6.117589,-0.7969259,6.871168
0.6565342,3.86381,0.2886967,4.621444,-0.07253894,5.36548,-0.4354042,6.112873,-0.8007708,6.865418
0.6555145,3.862142,0.2870237,4.618708,-0.07485346,5.361695,-0.4383632,6.108034,-0.8043787,6.859517
0.6545585,3.860437,0.2854552,4.61591,-0.07702358,5.357824,-0.4411376,6.103086,-0.8077615,6.853484
0.6536627,3.8587,0.2839854,4.61306,-0.07905701,5.353881,-0.4437372,6.098043,-0.8109312,6.847336
0.6528237,3.856934,0.2826089,4.610163,-0.08096142,5.349873,-0.4461719,6.09292,-0.8138999,6.841089
0.6520383,3.855144,0.2813202,4.607226,-0.08274427,5.345809,-0.4484512,6.087725,-0.816679,6.834755
0.6513033,3.853333,0.2801143,4.604254,-0.08441268,5.341698,-0.4505841,6.082468,-0.8192797,6.828345
0.6506157,3.851503,0.2789862,4.601252,-0.08597343,5.337544,-0.4525795,6.077158,-0.8217126,6.82187
0.6499728,3.849657,0.2779313,4.598223,-0.08743289,5.333353,-0.4544453,6.071801,-0.8239877,6.815338
0.6493718,3.847797,0.2769453,4.595171,-0.08879702,5.329131,-0.4561893,6.066402,-0.8261141,6.808756
0.6488104,3.845924,0.2760242,4.592098,-0.09007139,5.32488,-0.4578185,6.060968,-0.8281006,6.80213
0.6482863,3.844041,0.2751642,4.589008,-0.09126116,5.320606,-0.4593396,6.055503,-0.8299552,6.795467
0.6477973,3.842148,0.2743619,4.585903,-0.09237114,5.316309,-0.4607586,6.050011,-0.8316855,6.788769
0.6473415,3.840247,0.2736141,4.582784,-0.09340575,5.311994,-0.4620813,6.044494,-0.8332983,6.782043
0.6469171,3.838339,0.2729177,4.579653,-0.09436914,5.307663,-0.463313,6.038956,-0.8348,6.775291
0.6465224,3.836424,0.2722701,4.576512,-0.09526511,5.303317,-0.4644584,6.0334,-0.8361967,6.768516
0.6458159,3.832579,0.271111,4.570203,-0.09686872,5.294588,-0.4665085,6.022241,-0.8386964,6.75491
0.645211,3.828716,0.2701185,4.563866,-0.09824192,5.28582,-0.4682641,6.011032,-0.8408369,6.741243
0.6446979,3.824841,0.2692767,4.557506,-0.09940658,5.277022,-0.4697531,5.999784,-0.8426524,6.727528
0.6442684,3.820955,0.2685719,4.55113,-0.1003816,5.268201,-0.4709996,5.988507,-0.8441724,6.713778
0.6439151,3.817061,0.2679923,4.544742,-0.1011835,5.259363,-0.4720248,5.977207,-0.8454224,6.7
0.6436318,3.813161,0.2675274,4.538344,-0.1018267,5.250511,-0.472847,5.965891,-0.8464249,6.686203
0.6434128,3.809258,0.2671682,4.531939,-0.1023237,5.24165,-0.4734824,5.954563,-0.8471997,6.67239
0.6432533,3.805351,0.2669065,4.52553,-0.1026857,5.232783,-0.4739453,5.943227,-0.847764,6.658568
0.6431489,3.801443,0.2667352,4.519118,-0.1029226,5.223911,-0.4742482,5.931885,-0.8481333,6.644738
0.6430958,3.797534,0.2666481,4.512703,-0.1030432,5.215037,-0.4744023,5.92054,-0.8483213,6.630905
0.6430905,3.793624,0.2666394,4.506289,-0.1030553,5.206163,-0.4744177,5.909194,-0.8483401,6.617071
0.6431299,3.789714,0.266704,4.499874,-0.1029659,5.197288,-0.4743034,5.897848,-0.8482007,6.603237
0.6432112,3.785806,0.2668374,4.493461,-0.1027813,5.188415,-0.4740675,5.886505,-0.847913,6.589406
0.6433319,3.781898,0.2670354,4.487049,-0.1025074,5.179545,-0.4737172,5.875164,-0.847486,6.575579
0.6434897,3.777991,0.2672943,4.48064,-0.1021492,5.170677,-0.4732593,5.863827,-0.8469276,6.561756
0.6436825,3.774086,0.2676107,4.474233,-0.1017115,5.161813,-0.4726997,5.852495,-0.8462453,6.547938
0.6439085,3.770183,0.2679814,4.467829,-0.1011985,5.152953,-0.472044,5.841168,-0.8454458,6.534127
0.6441658,3.766282,0.2684037,4.461428,-0.1006143,5.144097,-0.4712971,5.829846,-0.8445351,6.520323
0.644453,3.762383,0.2688749,4.45503,-0.09996246,5.135246,-0.4704637,5.818531,-0.8435189,6.506526
0.6447685,3.758486,0.2693926,4.448636,-0.09924624,5.1264,-0.4695481,5.807222,-0.8424025,6.492737
0.6454794,3.750699,0.2705588,4.43586,-0.09763274,5.108724,-0.4674853,5.784624,-0.8398873,6.465183
0.6462887,3.742921,0.2718867,4.423099,-0.09579563,5.09107,-0.4651367,5.762054,-0.8370236,6.437663
0.6471882,3.735154,0.2733626,4.410355,-0.09375371,5.073438,-0.4625262,5.739512,-0.8338407,6.410178
0.6481708,3.727396,0.2749748,4.397627,-0.09152324,5.055829,-0.4596746,5.717,-0.8303638,6.382729
0.6493094,3.71909,0.2768429,4.384,-0.08893867,5.036976,-0.4563704,5.692897,-0.8263349,6.35334
0.6505296,3.710796,0.2788448,4.370392,-0.08616906,5.018149,-0.4528296,5.668828,-0.8220176,6.323992
0.6518253,3.702514,0.2809707,4.356802,-0.08322787,4.999348,-0.4490694,5.644792,-0.8174328,6.294685
0.6531913,3.694243,0.283212,4.343231,-0.08012698,4.980572,-0.4451051,5.620789,-0.8125991,6.265418
0.6546231,3.685982,0.2855612,4.329679,-0.07687691,4.961822,-0.4409501,5.596818,-0.8075329,6.23619
0.6561165,3.677733,0.2880113,4.316144,-0.07348708,4.943097,-0.4366163,5.572878,-0.8022487,6.207001
0.6576677,3.669495,0.2905565,4.302627,-0.06996591,4.924396,-0.4321147,5.54897,-0.7967599,6.17785
0.6592734,3.661267,0.293191,4.289127,-0.06632097,4.905719,-0.4274548,5.525092,-0.7910781,6.148735
0.6609307,3.653049,0.2959101,4.275644,-0.06255911,4.887065,-0.4226455,5.501244,-0.7852141,6.119657
0.6626367,3.644841,0.2987092,4.262177,-0.05868656,4.868433,-0.4176947,5.477425,-0.7791775,6.090614
0.664389,3.636643,0.3015842,4.248726,-0.05470897,4.849824,-0.4126095,5.453634,-0.7729772,6.061605
0.6661853,3.628454,0.3045314,4.235291,-0.05063152,4.831236,-0.4073967,5.42987,-0.7666212,6.032631
0.6680235,3.620275,0.3075474,4.221871,-0.04645892,4.81267,-0.4020623,5.406134,-0.7601169,6.003689
0.6699017,3.612105,0.310629,4.208466,-0.04219555,4.794124,-0.3966118,5.382424,-0.753471,5.974779
0.6718181,3.603943,0.3137733,4.195075,-0.0378454,4.775598,-0.3910503,5.35874,-0.74669,5.945901
0.6737711,3.595791,0.3169776,4.181699,-0.03341218,4.757092,-0.3853827,5.335081,-0.7397794,5.917053
0.6757592,3.587646,0.3202395,4.168337,-0.02889931,4.738605,-0.3796132,5.311446,-0.7327447,5.888236
0.677781,3.579511,0.3235567,4.154988,-0.02430997,4.720137,-0.373746,5.287836,-0.7255907,5.859448
0.6798351,3.571383,0.326927,4.141653,-0.01964712,4.701688,-0.3677848,5.264249,-0.7183222,5.830688
0.6819205,3.563263,0.3303485,4.12833,-0.01491352,4.683256,-0.3617331,5.240685,-0.7109434,5.801957
0.6840359,3.555151,0.3338192,4.115021,-0.01011173,4.664842,-0.3555943,5.217144,-0.7034583,5.773253
0.6861802,3.547046,0.3373375,4.101724,-0.005244158,4.646446,-0.3493713,5.193625,-0.6958707,5.744576
0.6883526,3.538949,0.3409018,4.088439,-0.000313057,4.628066,-0.3430672,5.170128,-0.688184,5.715926
0.690552,3.53086,0.3445104,4.075166,0.004679461,4.609703,-0.3366845,5.146652,-0.6804016,5.687301
0.6950285,3.514702,0.3518551,4.048655,0.01484093,4.573025,-0.3236936,5.099761,-0.6645618,5.630128
0.6996034,3.498571,0.3593613,4.02219,0.02522572,4.53641,-0.3104172,5.052951,-0.6483738,5.573052
0.704271,3.482468,0.3670195,3.995768,0.0358209,4.499855,-0.2968718,5.006217,-0.6318579,5.516069
0.7090262,3.466389,0.3748214,3.969388,0.0466149,4.463359,-0.2830723,4.959558,-0.615032,5.459178
0.7146391,3.447792,0.3840306,3.938875,0.05935581,4.421144,-0.2667837,4.905589,-0.5951713,5.393373
0.720357,3.429227,0.3934121,3.908415,0.07233521,4.379002,-0.2501902,4.851713,-0.5749388,5.327682
0.7261743,3.410693,0.4029567,3.878005,0.08554019,4.336931,-0.2333083,4.797926,-0.5543547,5.2621
0.7320859,3.392188,0.412656,3.847645,0.09895917,4.294927,-0.2161528,4.744226,-0.533437,5.196623
0.7380872,3.373713,0.4225024,3.817331,0.1125817,4.252988,-0.1987371,4.69061,-0.512202,5.131249
0.744174,3.355265,0.4324892,3.787064,0.1263984,4.211113,-0.1810732,4.637075,-0.4906643,5.065974
0.7503426,3.336845,0.4426101,3.756841,0.1404008,4.1693,-0.163172,4.58362,-0.4688373,5.000795
0.7565895,3.318451,0.4528596,3.726662,0.1545809,4.127547,-0.1450434,4.53024,-0.446733,4.935709
0.7629117,3.300083,0.4632324,3.696525,0.1689318,4.085852,-0.1266965,4.476936,-0.4243627,4.870715
0.7693062,3.281739,0.473724,3.666429,0.183447,4.044214,-0.1081396,4.423704,-0.4017362,4.805809
0.7757704,3.263421,0.4843301,3.636373,0.1981204,4.002632,-0.0893804,4.370543,-0.378863,4.74099
0.782302,3.245126,0.4950465,3.606356,0.2129467,3.961104,-0.07042578,4.317451,-0.3557516,4.676255
0.7888987,3.226854,0.5058698,3.576378,0.2279208,3.919628,-0.05128223,4.264427,-0.3324098,4.611603
0.7955584,3.208606,0.5167966,3.546437,0.2430379,3.878205,-0.03195569,4.21147,-0.3088449,4.547032
0.8022793,3.19038,0.5278237,3.516533,0.258294,3.836833,-0.01245169,4.158578,-0.2850636,4.48254
0.8090596,3.172176,0.5389482,3.486665,0.2736848,3.795511,0.007224695,4.105749,-0.2610722,4.418127
0.8151336,3.156016,0.548914,3.460152,0.2874725,3.75883,0.02485158,4.058854,-0.2395797,4.360948
0.8212522,3.139873,0.5589529,3.433666,0.3013614,3.722187,0.04260776,4.012008,-0.2179295,4.303828
0.8274144,3.123747,0.5690633,3.407208,0.3153491,3.685581,0.06049034,3.96521,-0.1961252,4.246767
0.8336191,3.107638,0.5792436,3.380776,0.3294336,3.649013,0.07849661,3.91846,-0.1741702,4.189764
0.8398656,3.091544,0.5894924,3.354371,0.3436128,3.612481,0.096624,3.871756,-0.1520674,4.132818
0.8461531,3.075466,0.5998083,3.327992,0.3578849,3.575986,0.1148701,3.825099,-0.1298198,4.075928
0.8524806,3.059404,0.6101901,3.301639,0.3722481,3.539526,0.1332327,3.778487,-0.1074303,4.019094
0.8588476,3.043358,0.6206365,3.275312,0.3867008,3.503102,0.1517097,3.73192,-0.08490126,3.962316
0.8652533,3.027327,0.6311464,3.249009,0.4012413,3.466713,0.170299,3.685398,-0.06223525,3.905592
0.8716971,3.011311,0.6417189,3.222732,0.4158683,3.430358,0.1889988,3.638921,-0.03943452,3.848921
0.8781783,2.995311,0.6523527,3.19648,0.4305803,3.394038,0.2078073,3.592487,-0.01650122,3.792305
0.8846964,2.979325,0.6630472,3.170252,0.4453761,3.357752,0.226723,3.546097,0.006562636,3.735741
0.8912509,2.963355,0.6738012,3.144048,0.4602543,3.321499,0.2457441,3.49975,0.02975514,3.67923
0.8978412,2.947399,0.6846141,3.117869,0.475214,3.28528,0.2648693,3.453446,0.05307451,3.622772
0.9044669,2.931457,0.6954851,3.091714,0.490254,3.249094,0.2840971,3.407185,0.07651906,3.566365
0.9111276,2.915531,0.7064134,3.065583,0.5053733,3.212942,0.3034263,3.360965,0.1000872,3.510009
0.9169968,2.901576,0.7160431,3.042688,0.5186961,3.181266,0.3204587,3.32047,0.1208549,3.460633
0.9228923,2.887633,0.7257159,3.01981,0.5320785,3.149616,0.3375674,3.280006,0.1417156,3.411296
0.9288138,2.873701,0.7354315,2.996952,0.5455199,3.11799,0.3547517,3.239575,0.1626684,3.361998
0.9347611,2.85978,0.7451893,2.974111,0.5590199,3.08639,0.3720107,3.199175,0.1837124,3.312739
0.9407339,2.845869,0.7549891,2.951288,0.572578,3.054814,0.3893439,3.158808,0.2048468,3.263518
0.9467321,2.83197,0.7648305,2.928483,0.5861936,3.023263,0.4067508,3.118472,0.226071,3.214336
0.9527555,2.818081,0.7747132,2.905696,0.5998663,2.991737,0.4242306,3.078167,0.2473842,3.165193
0.9588039,2.804204,0.7846368,2.882926,0.6135957,2.960236,0.4417829,3.037894,0.2687858,3.116088
0.964877,2.790337,0.7946011,2.860175,0.6273814,2.928759,0.4594072,2.997653,0.2902751,3.067021
0.9709748,2.776481,0.8046059,2.837441,0.641223,2.897307,0.477103,2.957443,0.3118517,3.017993
0.9770971,2.762636,0.8146509,2.814725,0.6551202,2.865879,0.4948698,2.917264,0.3335148,2.969003
0.9832437,2.748801,0.8247358,2.792026,0.6690727,2.834476,0.5127074,2.877116,0.3552642,2.920051
0.9894146,2.734978,0.8348604,2.769346,0.6830802,2.803097,0.5306152,2.837,0.3770992,2.871137
0.9956095,2.721165,0.8450246,2.746683,0.6971424,2.771742,0.548593,2.796915,0.3990196,2.822262
1.001828,2.707363,0.8552282,2.724037,0.711259,2.740413,0.5666404,2.756862,0.4210249,2.773424
1.008071,2.693572,0.865471,2.70141,0.72543,2.709107,0.5847572,2.71684,0.4431147,2.724625
1.014905,2.678548,0.8766829,2.67676,0.7409417,2.675004,0.6045881,2.67324,0.4672946,2.671465
1.021767,2.663537,0.887941,2.652131,0.7565174,2.64093,0.6245008,2.629679,0.4915743,2.618349
1.028656,2.648539,0.8992454,2.627523,0.7721569,2.606885,0.6444952,2.586154,0.5159534,2.56528
1.035574,2.633553,0.9105957,2.602937,0.7878601,2.57287,0.6645709,2.542667,0.5404318,2.512256
1.04252,2.618581,0.9219919,2.578372,0.8036269,2.538884,0.6847278,2.499218,0.5650092,2.459278
1.049494,2.603622,0.933434,2.553828,0.819457,2.504927,0.7049658,2.455806,0.5896854,2.406346
1.056496,2.588676,0.9449218,2.529305,0.8353504,2.471,0.7252848,2.412432,0.6144604,2.35346
1.063525,2.573743,0.9564554,2.504804,0.8513072,2.437103,0.7456846,2.369096,0.639334,2.30062
1.070583,2.558823,0.9680347,2.480324,0.8673272,2.403235,0.7661653,2.325798,0.6643061,2.247827
1.077668,2.543916,0.9796597,2.455867,0.8834104,2.369398,0.7867269,2.282539,0.6893769,2.195081
1.084781,2.529022,0.9913305,2.431431,0.8995569,2.33559,0.8073694,2.239318,0.7145464,2.142382
1.091922,2.514142,1.003047,2.407016,0.9157668,2.301813,0.8280929,2.196136,0.7398146,2.08973
1.099091,2.499276,1.014809,2.382624,0.9320402,2.268067,0.8488975,2.152993,0.7651817,2.037125
1.106288,2.484422,1.026618,2.358255,0.948377,2.234351,0.8697833,2.109889,0.7906479,1.984568
1.113514,2.469583,1.038472,2.333907,0.9647777,2.200666,0.8907507,2.066825,0.8162134,1.93206
1.120767,2.454757,1.050373,2.309582,0.9812422,2.167013,0.9117997,2.0238,0.8418785,1.8796
1.128092,2.439857,1.062391,2.285136,0.9978692,2.133191,0.9330565,1.980561,0.867797,1.826878
1.135445,2.424972,1.074456,2.260712,1.014561,2.099401,0.9543966,1.937362,0.893817,1.774206
1.142828,2.4101,1.086568,2.236312,1.031319,2.065644,0.9758202,1.894205,0.9199389,1.721585
1.150239,2.395243,1.098728,2.211936,1.048142,2.031919,0.9973279,1.85109,0.9461633,1.669014
1.157679,2.3804,1.110936,2.187584,1.065032,1.998227,1.01892,1.808017,0.9724907,1.616495
1.165149,2.365573,1.123192,2.163255,1.081987,1.964569,1.040597,1.764986,0.9989216,1.564028
1.172648,2.35076,1.135496,2.138951,1.09901,1.930944,1.06236,1.721999,1.025457,1.511614
1.180177,2.335962,1.147848,2.114672,1.1161,1.897354,1.084208,1.679056,1.052097,1.459253
1.187736,2.321179,1.16025,2.090418,1.133258,1.863798,1.106144,1.636156,1.078842,1.406945
1.195324,2.306412,1.172701,2.066189,1.150484,1.830278,1.128166,1.593302,1.105695,1.354693
1.202944,2.29166,1.185202,2.041986,1.167779,1.796792,1.150277,1.550493,1.132654,1.302495
1.210593,2.276925,1.197753,2.017808,1.185143,1.763343,1.172476,1.50773,1.159722,1.250354
1.218274,2.262205,1.210355,1.993658,1.202578,1.72993,1.194766,1.465013,1.1869,1.19827
1.225986,2.247502,1.223008,1.969534,1.220083,1.696555,1.217145,1.422344,1.214187,1.146243
1.233729,2.232815,1.235713,1.945437,1.23766,1.663216,1.239617,1.379723,1.241587,1.094275
1.241505,2.218145,1.24847,1.921368,1.25531,1.629917,1.262181,1.337151,1.269099,1.042367
1.250139,2.201946,1.262636,1.894789,1.274909,1.593145,1.287237,1.29014,1.29965,0.9850469
1.258813,2.185767,1.276868,1.868245,1.294599,1.556422,1.31241,1.243191,1.330343,0.9278021
1.267528,2.169611,1.291166,1.841737,1.314381,1.519748,1.3377,1.196306,1.36118,0.8706346
1.276284,2.153477,1.305532,1.815266,1.334256,1.483125,1.36311,1.149485,1.392162,0.8135459
1.285081,2.137366,1.319967,1.788832,1.354227,1.446553,1.388641,1.102731,1.423292,0.7565379
1.293922,2.121278,1.334472,1.762436,1.374294,1.410035,1.414296,1.056044,1.454574,0.6996124
1.302806,2.105214,1.349048,1.73608,1.39446,1.373571,1.440077,1.009426,1.486008,0.6427715
1.311733,2.089175,1.363696,1.709764,1.414725,1.337162,1.465985,0.9628796,1.517598,0.5860171
1.320706,2.073161,1.378418,1.683489,1.435093,1.300811,1.492025,0.9164061,1.549348,0.5293518
1.329725,2.057172,1.393215,1.657256,1.455565,1.264518,1.518197,0.8700074,1.581261,0.4727778
1.338791,2.04121,1.408089,1.631067,1.476144,1.228285,1.544506,0.8236859,1.613339,0.4162978
1.347905,2.025276,1.423043,1.604923,1.496832,1.192114,1.570954,0.7774438,1.645587,0.3599147
1.357068,2.009369,1.438076,1.578825,1.517631,1.156008,1.597545,0.7312835,1.678009,0.3036313
1.366281,1.993492,1.453193,1.552775,1.538545,1.119968,1.624282,0.6852077,1.71061,0.247451
1.375546,1.977645,1.468394,1.526774,1.559576,1.083995,1.651169,0.6392193,1.743393,0.1913773
1.384864,1.961829,1.483682,1.500824,1.580727,1.048094,1.67821,0.5933214,1.776364,0.1354138
1.39378,1.94681,1.498312,1.476183,1.600967,1.014003,1.704086,0.5497376,1.807915,0.08227199
1.402748,1.931822,1.513025,1.451592,1.621323,0.9799807,1.730109,0.5062419,1.839646,0.02923749
1.411768,1.916865,1.527824,1.427052,1.641797,0.9460297,1.756285,0.4628374,1.871562,-0.02368568
1.420842,1.901941,1.542712,1.402566,1.662395,0.9121531,1.782617,0.4195279,1.903669,-0.07649309
1.429971,1.887051,1.557691,1.378136,1.683118,0.8783538,1.809112,0.3763172,1.935973,-0.12918
1.439159,1.872197,1.572765,1.353764,1.703973,0.8446351,1.835773,0.3332097,1.968482,-0.1817411
1.448406,1.85738,1.587937,1.329453,1.724963,0.8110007,1.862608,0.2902099,2.001202,-0.2341709
1.457715,1.842601,1.60321,1.305205,1.746095,0.7774546,1.889623,0.247323,2.034142,-0.286463
1.467088,1.827864,1.61859,1.281025,1.767372,0.7440011,1.916826,0.2045544,2.067309,-0.3386108
1.476529,1.813169,1.63408,1.256915,1.788802,0.7106451,1.944223,0.1619105,2.100715,-0.3906067
1.48604,1.79852,1.649684,1.23288,1.810391,0.6773917,1.971823,0.1193978,2.134368,-0.4424425
1.495624,1.783918,1.665409,1.208923,1.832146,0.6442469,1.999636,0.07702393,2.16828,-0.4941091
1.505285,1.769367,1.68126,1.185049,1.854076,0.6112173,2.027672,0.03479721,2.202464,-0.5455963
1.515026,1.75487,1.697243,1.161263,1.876189,0.5783099,2.055942,-0.007273075,2.236934,-0.5968927
1.524853,1.740431,1.713365,1.137572,1.898494,0.5455332,2.084459,-0.04917646,2.271705,-0.6479856
1.53477,1.726053,1.729636,1.113982,1.921004,0.5128961,2.113236,-0.09090118,2.306793,-0.6988606
1.545181,1.711173,1.746719,1.089569,1.944639,0.4791207,2.143452,-0.1340813,2.343635,-0.7515103
1.555703,1.696371,1.763982,1.065283,1.968523,0.4455211,2.173986,-0.1770366,2.380866,-0.8038858
1.561008,1.689002,1.772685,1.053191,1.980563,0.4287921,2.18938,-0.1984238,2.399635,-0.8299633
1.566343,1.681654,1.781438,1.041135,1.992674,0.412113,2.204862,-0.2197471,2.418512,-0.8559628
1.571709,1.674329,1.790243,1.029118,2.004855,0.3954863,2.220435,-0.2410034,2.437502,-0.8818807
1.577109,1.667029,1.799102,1.01714,2.017112,0.3789146,2.236105,-0.2621896,2.456607,-0.907713
1.582542,1.659753,1.808018,1.005203,2.029446,0.3624005,2.251873,-0.2833019,2.475834,-0.9334554
1.588012,1.652505,1.816991,0.9933106,2.041861,0.3459472,2.267745,-0.3043367,2.495186,-0.9591031
1.593518,1.645285,1.826026,0.9814643,2.05436,0.3295579,2.283725,-0.3252895,2.51467,-0.984651
1.599063,1.638095,1.835124,0.969667,2.066948,0.3132362,2.299817,-0.3461559,2.534292,-1.010093
1.60465,1.630936,1.844289,0.9579215,2.079628,0.2969863,2.316028,-0.3669306,2.554058,-1.035424
1.610278,1.623811,1.853524,0.946231,2.092405,0.2808125,2.332363,-0.387608,2.573975,-1.060636
1.615952,1.616721,1.862833,0.9345991,2.105284,0.2647197,2.348828,-0.4081818,2.594051,-1.085722
1.621673,1.60967,1.87222,0.9230297,2.11827,0.2487133,2.36543,-0.428645,2.614294,-1.110673
1.627444,1.602659,1.881688,0.9115272,2.131369,0.2327996,2.382177,-0.4489899,2.634713,-1.135479
1.633267,1.595692,1.891243,0.9000965,2.144588,0.2169853,2.399077,-0.4692077,2.65532,-1.160131
1.639147,1.588773,1.90089,0.8887434,2.157935,0.2012782,2.41614,-0.4892884,2.676124,-1.184615
1.645086,1.581904,1.910635,0.8774741,2.171417,0.1856871,2.433375,-0.5092207,2.69714,-1.208919
1.651089,1.575091,1.920484,0.866296,2.185043,0.1702221,2.450796,-0.5289919,2.718381,-1.233026
1.65716,1.568339,1.930444,0.8552173,2.198824,0.1548948,2.468414,-0.5485871,2.739863,-1.256918
1.663304,1.561653,1.940525,0.8442479,2.212771,0.1397185,2.486245,-0.5679891,2.761604,-1.280575
1.669528,1.555041,1.950736,0.8333991,2.226897,0.1247091,2.504305,-0.5871779,2.783624,-1.303972
1.675837,1.54851,1.961087,0.8226842,2.241218,0.1098851,2.522613,-0.6061297,2.805947,-1.32708
1.682239,1.542071,1.971591,0.8121193,2.255751,0.0952685,2.541192,-0.6248162,2.828601,-1.349865
1.685477,1.538889,1.976905,0.8068989,2.263102,0.08804612,2.550591,-0.6340496,2.840061,-1.361123
1.688743,1.535735,1.982263,0.8017236,2.270515,0.08088603,2.560067,-0.6432034,2.851615,-1.372284
1.692036,1.53261,1.987667,0.7965964,2.277991,0.0737925,2.569625,-0.6522722,2.863269,-1.383342
1.695359,1.529517,1.993119,0.7915207,2.285534,0.06677026,2.579268,-0.6612497,2.875028,-1.394288
1.698714,1.526457,1.998622,0.7865004,2.293148,0.05982465,2.589002,-0.6701293,2.886896,-1.405115
1.702101,1.523433,2.004179,0.7815397,2.300836,0.0529616,2.598831,-0.6789034,2.89888,-1.415813
1.705522,1.520449,2.009793,0.7766436,2.308603,0.04618785,2.608761,-0.6875632,2.910988,-1.426372
1.708981,1.517508,2.015467,0.7718176,2.316453,0.039511,2.618797,-0.6960992,2.923225,-1.43678
1.712478,1.514613,2.021206,0.7670679,2.324392,0.03293975,2.628947,-0.7045002,2.9356,-1.447024
1.716017,1.511769,2.027012,0.7624017,2.332426,0.02648402,2.639217,-0.7127536,2.948123,-1.457087
1.7196,1.508981,2.032891,0.7578272,2.340559,0.02015529,2.649615,-0.7208445,2.960802,-1.466952
1.723231,1.506255,2.038848,0.7533542,2.3488,0.01396688,2.660151,-0.7287561,2.973648,-1.476599
1.726326,1.504013,2.043926,0.7496757,2.355826,0.008877669,2.669133,-0.7352624,2.984599,-1.484532
1.729459,1.501824,2.049066,0.7460848,2.362938,0.003909645,2.678225,-0.7416137,2.995685,-1.492276
1.732632,1.499694,2.054273,0.7425905,2.370141,-0.0009247505,2.687434,-0.7477942,3.006914,-1.499812
1.735848,1.49763,2.05955,0.7392032,2.377441,-0.005611061,2.696767,-0.7537854,3.018294,-1.507117
1.73911,1.495638,2.064901,0.7359352,2.384845,-0.01013239,2.706233,-0.7595657,3.029835,-1.514165
1.74242,1.493727,2.070332,0.7328008,2.392359,-0.01446884,2.715838,-0.7651096,3.041547,-1.520925
1.745781,1.491909,2.075847,0.7298171,2.399989,-0.01859686,2.725593,-0.7703871,3.053441,-1.52736
1.749197,1.490195,2.081451,0.7270043,2.407742,-0.02248835,2.735505,-0.7753622,3.065527,-1.533426
1.75267,1.488599,2.087149,0.7243869,2.415625,-0.02610956,2.745582,-0.7799917,3.077815,-1.539071
1.756202,1.487141,2.092944,0.7219942,2.423643,-0.0294198,2.755833,-0.7842237,3.090314,-1.544231
1.759796,1.485841,2.098841,0.719862,2.431801,-0.03236973,2.766262,-0.787995,3.10303,-1.548829
1.763451,1.484727,2.104838,0.7180334,2.440098,-0.03489957,2.77687,-0.7912293,3.115964,-1.552773
1.765301,1.484249,2.107873,0.7172489,2.444297,-0.03598493,2.782239,-0.7926168,3.12251,-1.554464
1.767165,1.483829,2.110932,0.7165607,2.448529,-0.03693714,2.787649,-0.7938342,3.129106,-1.555949
1.769043,1.483473,2.114012,0.7159767,2.45279,-0.03774499,2.793097,-0.794867,3.135749,-1.557208
1.770932,1.483186,2.117112,0.7155059,2.457079,-0.03839642,2.798579,-0.7956998,3.142434,-1.558223
1.772831,1.482974,2.120227,0.7151574,2.461389,-0.03887851,2.80409,-0.7963161,3.149153,-1.558975
1.774737,1.482842,2.123355,0.7149412,2.465716,-0.03917771,2.809622,-0.7966986,3.155898,-1.559441
1.776647,1.482797,2.126489,0.7148672,2.470052,-0.03928,2.815165,-0.7968294,3.162657,-1.559601
1.778557,1.482845,2.129623,0.7149458,2.474388,-0.03917129,2.820708,-0.7966904,3.169416,-1.559431
1.780462,1.482992,2.132749,0.7151868,2.478712,-0.0388379,2.826237,-0.7962642,3.176157,-1.558912
1.782356,1.483243,2.135856,0.7155992,2.483012,-0.03826725,2.831733,-0.7955347,3.182859,-1.558022
1.784233,1.483604,2.138935,0.716191,2.487271,-0.03744853,2.837178,-0.794488,3.189498,-1.556746
1.786084,1.484078,2.141972,0.716968,2.491473,-0.0363736,2.84255,-0.7931137,3.196047,-1.55507
1.787901,1.484666,2.144954,0.7179336,2.495599,-0.03503773,2.847825,-0.7914059,3.202479,-1.552988
1.789678,1.48537,2.147868,0.7190882,2.499631,-0.03344023,2.85298,-0.7893636,3.208764,-1.550498
1.791404,1.486187,2.150702,0.7204294,2.503551,-0.03158477,2.857991,-0.7869915,3.214875,-1.547605
1.793075,1.487115,2.153442,0.7219512,2.507342,-0.02947933,2.862838,-0.7842998,3.220785,-1.544323
1.794682,1.488147,2.15608,0.7236451,2.510991,-0.02713581,2.867504,-0.7813037,3.226474,-1.54067
1.796223,1.489278,2.158607,0.7255002,2.514487,-0.02456921,2.871973,-0.7780224,3.231923,-1.536669
1.797692,1.490499,2.161018,0.7275042,2.517823,-0.02179677,2.876237,-0.774478,3.237122,-1.532348
1.799088,1.491803,2.163309,0.7296435,2.520993,-0.01883692,2.88029,-0.770694,3.242064,-1.527734
1.800412,1.493181,2.16548,0.7319049,2.523997,-0.01570837,2.88413,-0.7666943,3.246746,-1.522857
1.801662,1.494626,2.167532,0.7342749,2.526836,-0.01242941,2.88776,-0.7625023,3.251172,-1.517746
1.802842,1.496129,2.169468,0.7367412,2.529513,-0.009017327,2.891183,-0.7581402,3.255346,-1.512427
1.803953,1.497684,2.17129,0.7392921,2.532035,-0.005488095,2.894406,-0.7536282,3.259276,-1.506925
1.804997,1.499284,2.173004,0.7419173,2.534406,-0.00185619,2.897438,-0.748985,3.262972,-1.501264
1.805979,1.500923,2.174614,0.7446073,2.536633,0.001865453,2.900286,-0.7442271,3.266445,-1.495463
1.8069,1.502597,2.176126,0.7473539,2.538725,0.005665398,2.902959,-0.7393691,3.269705,-1.489539
1.807765,1.504302,2.177544,0.7501499,2.540687,0.009533611,2.905468,-0.7344238,3.272764,-1.483509
1.808575,1.506032,2.178874,0.7529888,2.542527,0.01346134,2.907821,-0.7294024,3.275633,-1.477387
1.809335,1.507785,2.180121,0.7558653,2.544253,0.01744096,2.910027,-0.7243146,3.278322,-1.471183
1.810048,1.509558,2.18129,0.7587745,2.54587,0.02146586,2.912094,-0.719169,3.280843,-1.464909
1.810715,1.511349,2.182385,0.7617123,2.547384,0.02553033,2.91403,-0.7139728,3.283204,-1.458574
1.81134,1.513154,2.18341,0.7646751,2.548803,0.02962939,2.915844,-0.7087324,3.285415,-1.452184
1.811925,1.514974,2.18437,0.7676598,2.550131,0.03375872,2.917542,-0.7034532,3.287485,-1.445747
1.812472,1.516804,2.185268,0.7706637,2.551373,0.0379146,2.91913,-0.6981402,3.289422,-1.439269
1.812984,1.518646,2.186108,0.7736844,2.552535,0.04209376,2.920615,-0.6927973,3.291233,-1.432754
1.813462,1.520496,2.186892,0.7767199,2.55362,0.04629338,2.922003,-0.6874283,3.292925,-1.426208
1.813909,1.522354,2.187625,0.7797684,2.554634,0.05051097,2.923298,-0.6820364,3.294504,-1.419633
1.814325,1.524219,2.188308,0.7828283,2.555579,0.05474437,2.924507,-0.6766242,3.295978,-1.413034
1.814713,1.52609,2.188945,0.7858983,2.55646,0.0589917,2.925632,-0.6711942,3.29735,-1.406413
1.815409,1.529848,2.190087,0.7920638,2.55804,0.06752164,2.927653,-0.6602891,3.299813,-1.393117
1.816008,1.533622,2.191069,0.7982568,2.559398,0.07608973,2.92939,-0.6493353,3.301931,-1.379761
1.816518,1.53741,2.191906,0.8044712,2.560556,0.08468731,2.93087,-0.6383437,3.303736,-1.366359
1.816947,1.541207,2.19261,0.8107019,2.561531,0.0933076,2.932116,-0.6273231,3.305255,-1.352921
1.817303,1.545012,2.193193,0.8169452,2.562338,0.1019452,2.933148,-0.6162804,3.306513,-1.339457
1.81759,1.548823,2.193666,0.8231979,2.562991,0.1105958,2.933983,-0.6052211,3.307532,-1.325972
1.817816,1.552639,2.194036,0.8294575,2.563503,0.1192559,2.934637,-0.5941495,3.30833,-1.312473
1.817984,1.556457,2.194311,0.8357219,2.563884,0.1279228,2.935124,-0.5830693,3.308924,-1.298963
1.818098,1.560277,2.194498,0.8419897,2.564143,0.1365943,2.935456,-0.5719834,3.309328,-1.285445
1.818162,1.564098,2.194604,0.8482593,2.56429,0.1452683,2.935643,-0.5608941,3.309556,-1.271924
1.81818,1.56792,2.194633,0.8545298,2.56433,0.1539435,2.935695,-0.5498033,3.309619,-1.258401
1.818155,1.571742,2.194591,0.8608002,2.564272,0.1626186,2.93562,-0.5387126,3.309528,-1.244878
1.818088,1.575563,2.194482,0.8670698,2.564121,0.1712926,2.935427,-0.5276233,3.309293,-1.231357
1.817983,1.579383,2.19431,0.8733379,2.563883,0.1799647,2.935123,-0.5165366,3.308922,-1.217839
1.817842,1.583202,2.194078,0.8796042,2.563562,0.1886341,2.934713,-0.5054532,3.308422,-1.204325
1.817667,1.58702,2.193791,0.8858682,2.563164,0.1973003,2.934204,-0.4943739,3.307802,-1.190816
1.817459,1.590836,2.19345,0.8921294,2.562693,0.2059628,2.933601,-0.4832994,3.307067,-1.177313
1.817221,1.594651,2.193059,0.8983878,2.562152,0.2146212,2.93291,-0.47223,3.306223,-1.163816
1.816953,1.598463,2.19262,0.904643,2.561544,0.2232753,2.932133,-0.4611663,3.305276,-1.150326
1.816658,1.602274,2.192135,0.9108948,2.560874,0.2319247,2.931276,-0.4501085,3.304232,-1.136843
1.815989,1.609888,2.191038,0.9233877,2.559356,0.2492087,2.929336,-0.4280117,3.301866,-1.1099
1.815224,1.617493,2.189783,0.9358658,2.55762,0.2664722,2.927116,-0.4059413,3.299159,-1.08299
1.814371,1.625089,2.188383,0.9483285,2.555682,0.2837143,2.924639,-0.3838981,3.296139,-1.056113
1.813436,1.632675,2.186849,0.9607754,2.55356,0.3009347,2.921926,-0.3618828,3.292831,-1.029269
1.812426,1.640252,2.185192,0.9732065,2.551267,0.3181331,2.918994,-0.3398955,3.289256,-1.00246
1.811345,1.647819,2.183419,0.9856218,2.548815,0.3353097,2.91586,-0.3179361,3.285434,-0.975685
1.809939,1.657044,2.181112,1.000758,2.545623,0.3562508,2.911778,-0.291164,3.280457,-0.9430416
1.808443,1.666256,2.178657,1.015871,2.542226,0.37716,2.907436,-0.2644327,3.275163,-0.9104481
1.806864,1.675453,2.176066,1.030962,2.538642,0.3980377,2.902854,-0.2377417,3.269576,-0.8779036
1.805208,1.684637,2.173349,1.04603,2.534883,0.4188847,2.898048,-0.2110899,3.263716,-0.8454071
1.80348,1.693808,2.170514,1.061077,2.53096,0.4397016,2.893033,-0.1844766,3.257602,-0.8129574
1.801684,1.702965,2.167568,1.076102,2.526885,0.4604891,2.887824,-0.1579008,3.25125,-0.7805535
1.799826,1.712111,2.164519,1.091106,2.522667,0.481248,2.882431,-0.1313616,3.244674,-0.7481942
1.797908,1.721243,2.161373,1.106091,2.518314,0.5019791,2.876865,-0.1048581,3.237888,-0.7158783
1.795934,1.730364,2.158134,1.121056,2.513833,0.5226829,2.871136,-0.07838926,3.230903,-0.6836048
1.793907,1.739473,2.154808,1.136001,2.509231,0.5433604,2.865254,-0.05195428,3.22373,-0.6513726
1.79183,1.748571,2.151399,1.150928,2.504515,0.564012,2.859225,-0.02555226,3.216379,-0.6191805
1.789704,1.757658,2.147912,1.165837,2.499691,0.5846385,2.853057,0.0008176424,3.208858,-0.5870276
1.787533,1.766734,2.14435,1.180729,2.494763,0.6052405,2.846756,0.02715624,3.201176,-0.5549129
1.785319,1.7758,2.140717,1.195602,2.489736,0.6258186,2.84033,0.0534643,3.193341,-0.5228354
1.783062,1.784855,2.137015,1.21046,2.484615,0.6463735,2.833783,0.0797426,3.185357,-0.4907942
1.780767,1.7939,2.133248,1.2253,2.479403,0.6669056,2.82712,0.1059918,3.177234,-0.4587884
1.778432,1.802936,2.129418,1.240125,2.474105,0.6874155,2.820346,0.1322127,3.168975,-0.4268172
1.776062,1.811961,2.125529,1.254934,2.468723,0.7079038,2.813466,0.1584059,3.160586,-0.3948798
1.773656,1.820978,2.121581,1.269728,2.463262,0.7283709,2.806484,0.184572,3.152073,-0.3629754
1.771216,1.829985,2.117578,1.284506,2.457724,0.7488173,2.799404,0.2107117,3.143439,-0.3311033
1.768743,1.838984,2.113521,1.29927,2.452111,0.7692435,2.792228,0.2368255,3.13469,-0.2992626
1.766239,1.847974,2.109413,1.31402,2.446427,0.7896499,2.784962,0.2629139,3.12583,-0.2674529
1.763705,1.856955,2.105254,1.328756,2.440674,0.8100368,2.777606,0.2889776,3.116861,-0.2356734
1.761141,1.865928,2.101047,1.343478,2.434853,0.8304048,2.770165,0.315017,3.107789,-0.2039235
1.755928,1.883849,2.092495,1.372882,2.423021,0.8710853,2.755038,0.3670249,3.089344,-0.1405101
1.750608,1.901739,2.083766,1.402234,2.410945,0.9116943,2.7396,0.4189413,3.07052,-0.07720829
1.745187,1.919599,2.074872,1.431537,2.39864,0.9522343,2.723868,0.4707696,3.051338,-0.01401392
1.73967,1.937429,2.065821,1.460791,2.386117,0.9927078,2.707859,0.5225129,3.031818,0.0490768
1.734402,1.954164,2.057177,1.488249,2.374158,1.030696,2.69257,0.5710782,3.013176,0.1082925
1.729057,1.970875,2.048407,1.515667,2.362025,1.068628,2.677058,0.619573,2.994263,0.1674225
1.723639,1.987562,2.039517,1.543046,2.349727,1.106507,2.661335,0.6679996,2.975092,0.2264691
1.718151,2.004227,2.030513,1.570387,2.337269,1.144335,2.645409,0.7163596,2.955673,0.2854347
1.712596,2.020869,2.021398,1.597692,2.324659,1.182111,2.629288,0.7646551,2.936016,0.3443214
1.706976,2.037489,2.012178,1.624962,2.311902,1.219838,2.612979,0.8128875,2.916131,0.4031313
1.701294,2.054088,2.002855,1.652196,2.299004,1.257518,2.596489,0.8610585,2.896025,0.4618663
1.695551,2.070667,1.993434,1.679397,2.28597,1.29515,2.579825,0.9091694,2.875706,0.5205281
1.689751,2.087225,1.983917,1.706565,2.272803,1.332736,2.562993,0.9572216,2.855183,0.5791183
1.683895,2.103764,1.974308,1.7337,2.259509,1.370278,2.545997,1.005216,2.83446,0.6376385
1.677984,2.120283,1.96461,1.760803,2.246092,1.407775,2.528844,1.053155,2.813545,0.6960901
1.67202,2.136783,1.954825,1.787875,2.232555,1.44523,2.511537,1.101038,2.792442,0.7544744
1.666005,2.153264,1.944956,1.814917,2.218901,1.482642,2.494081,1.148868,2.771158,0.8127928
1.65994,2.169728,1.935005,1.841928,2.205133,1.520012,2.47648,1.196644,2.749698,0.8710464
1.653826,2.186173,1.924974,1.86891,2.191255,1.557342,2.458738,1.244368,2.728065,0.9292362
1.647665,2.2026,1.914865,1.895863,2.17727,1.594631,2.440858,1.29204,2.706264,0.9873634
1.642696,2.215747,1.906713,1.917433,2.165991,1.624473,2.426439,1.330191,2.688682,1.033881
1.637698,2.228882,1.898513,1.938984,2.154646,1.654289,2.411935,1.36831,2.670998,1.080359
1.632672,2.242006,1.890266,1.960518,2.143236,1.684081,2.397348,1.406397,2.653212,1.126799
1.627617,2.25512,1.881972,1.982034,2.131762,1.713848,2.382679,1.444453,2.635326,1.173201
1.617425,2.281315,1.873634,2.003532,2.108627,1.77331,2.367931,1.482478,2.599263,1.265891
1.607126,2.307469,1.86525,2.025013,2.096968,1.803005,2.353103,1.520472,2.562821,1.358432
1.596723,2.333581,1.848352,2.067923,2.085249,1.832677,2.323215,1.596369,2.52601,1.450828
1.586219,2.359653,1.831284,2.110766,2.061635,1.89195,2.293025,1.672147,2.507471,1.496972
1.575616,2.385684,1.81405,2.153542,2.037791,1.951131,2.262542,1.747807,2.488842,1.543081
1.564917,2.411677,1.796653,2.196253,2.013724,2.010221,2.231773,1.823351,2.451326,1.635192
1.554124,2.43763,1.7791,2.238899,1.989438,2.069223,2.200725,1.898781,2.413468,1.727164
1.543239,2.463545,1.761391,2.281482,1.964938,2.128135,2.169404,1.974097,2.375278,1.818998
1.532264,2.489422,1.743532,2.324001,1.94023,2.186961,2.137815,2.049303,2.336762,1.910696
1.521199,2.515261,1.725524,2.366457,1.915316,2.245699,2.105964,2.124397,2.297926,2.002258
1.510047,2.541062,1.70737,2.408852,1.8902,2.304352,2.073855,2.199381,2.258775,2.093687
1.498809,2.566826,1.689073,2.451184,1.864886,2.362919,2.041492,2.274256,2.219315,2.184982
1.493158,2.579694,1.670634,2.493455,1.839376,2.421402,2.008878,2.349023,2.179549,2.276145
1.487485,2.592552,1.652056,2.535665,1.813672,2.479799,1.976018,2.423681,2.139482,2.367176
1.476078,2.618241,1.633339,2.577814,1.787777,2.538112,1.942913,2.498231,2.099117,2.458075
1.469014,2.634037,1.621749,2.60373,1.771743,2.573967,1.922413,2.544069,2.074123,2.513966
1.461919,2.649818,1.610108,2.629622,1.755637,2.609789,1.901823,2.589866,2.049017,2.569807
1.454792,2.665585,1.598415,2.655492,1.73946,2.64558,1.881142,2.635623,2.0238,2.625597
1.447635,2.681338,1.586671,2.681338,1.723213,2.681338,1.86037,2.681338,1.998473,2.681338


==> PlotData/ToySol1Points.txt <==
1.2013677,0.12215893
1.2026239,0.12898187
1.2115408,0.18485241
1.2213323,0.28903057
1.2205231,0.40558729
1.2021036,0.53257714
1.1607697,0.64669657
1.127832,0.6898361
1.1014082,0.69989208
1.0803387,0.68555751
1.0668479,0.6580564
1.0576601,0.62450547
1.0494456,0.57718413
1.0423347,0.51610313
1.0352216,0.433377
1.027051,0.32444069
1.0154924,0.17967557
0.99728809,-0.013088767
0.97709077,-0.23798385
0.97856598,-0.31954778
0.9865831,-0.34324561
1.0071164,-0.34603033
1.022327,-0.3333897
1.0383193,-0.31377238
1.0567939,-0.28557999
1.0783638,-0.24675001
1.1037911,-0.19361607
1.1331676,-0.12175045
1.1657472,-0.024736162
1.1984464,0.10704929
1.2013559,0.12215893
1.2013559,0.12215893


==> PlotData/ToySol2Points.txt <==
1.2583117,0.12215893
1.259755,0.12895076
1.2723001,0.19497554
1.2888664,0.32632461
1.2926584,0.48347922
1.2720097,0.66680882
1.2163362,0.8592862
1.122102,1.0445689
0.99410062,1.1989304
0.93584787,1.236295
0.90148217,1.2358513
0.88405935,1.2109488
0.87818884,1.1739453
0.87847799,1.1314836
0.88348962,1.0730574
0.89292773,0.99863833
0.9071579,0.89736878
0.92490532,0.76093235
0.94302444,0.56741325
0.95051703,0.27987436
0.93666625,0.011267426
0.90204191,-0.29406248
0.87439198,-0.53615536
0.87693532,-0.59860451
0.88700836,-0.62042592
0.90705144,-0.62226236
0.92572041,-0.61001294
0.94426955,-0.59168985
0.96712111,-0.5638392
0.99382085,-0.52604355
1.026748,-0.47334689
1.066308,-0.40228347
1.1137506,-0.30586384
1.1684957,-0.17616983
1.2280204,0.0012016184
1.2583227,0.12215893
1.2583227,0.12215893

